Team NimbRo at MBZIRC 2017: Autonomous Valve Stem Turning using a Wrench

The Mohamed Bin Zayed International Robotics Challenge (MBZIRC) 2017 has defined ambitious new benchmarks to advance the state-of-the-art in autonomous operation of ground-based and flying robots. In this article, we describe our winning entry to MBZIRC Challenge 2: the mobile manipulation robot Mario. It is capable of autonomously solving a valve manipulation task using a wrench tool detected, grasped, and finally employed to turn a valve stem. Mario's omnidirectional base allows both fast locomotion and precise close approach to the manipulation panel. We describe an efficient detector for medium-sized objects in 3D laser scans and apply it to detect the manipulation panel. An object detection architecture based on deep neural networks is used to find and select the correct tool from grayscale images. Parametrized motion primitives are adapted online to percepts of the tool and valve stem in order to turn the stem. We report in detail on our winning performance at the challenge and discuss lessons learned.

==> data/valve_registration_robustness.txt <==
n dropout dropsuccess stddev noisesuccess
     0.000      0.000      1.000      0.000      1.000
     0.050      0.050      1.000      0.001      1.000
     0.100      0.100      1.000      0.002      1.000
     0.150      0.150      1.000      0.003      1.000
     0.200      0.200      1.000      0.004      1.000
     0.250      0.250      1.000      0.005      1.000
     0.300      0.300      1.000      0.006      1.000
     0.350      0.350      0.950      0.007      1.000
     0.400      0.400      0.900      0.008      1.000
     0.450      0.450      0.950      0.009      0.950
     0.500      0.500      0.850      0.010      0.800
     0.550      0.550      0.900      0.011      0.650
     0.600      0.600      0.900      0.012      0.500
     0.650      0.650      0.850      0.013      0.400
     0.700      0.700      0.800      0.014      0.200
     0.750      0.750      0.700      0.015      0.050
     0.800      0.800      0.700      0.016      0.000
     0.850      0.850      0.600      0.017      0.000
     0.900      0.900      0.550      0.018      0.000
     0.950      0.950      0.600      0.019      0.000
     1.000      1.000      0.000      0.020      0.000


==> data/wrench_perception_brightness.txt <==
factor errors
-19 10
-18 10
-17 8
-16 9
-15 8
-14 6
-13 8
-12 6
-11 8
-10 7
-9  6
-8  5
-7  4
-6  6
-5  9
-4  5
-3  0
-2  0
-1  0
0   0
1   0
2   0
3   0
4   0
5   0
6   0
7   0
8   0
9   0
10  0
11  0
12  0
13  0
14  0
15  0
16  0
17  0
18  0
19  8


==> data/wrench_perception_noise.txt <==
stddev errors
0  0
5  0
10 0
15 0
20 0.02
25 0.04
30 0.06
35 0.16
40 0.16
45 0.74
50 1.7
55 2.9
60 4.4
65 5.8
70 6.9
75 7.5
80 8.5
85 8.7
90 9
95 9.2
100 9.3


==> images/approach/ch4_run1_2017-03-18-08-14-08_001.txt <==
time x y rx ry velocity acceleration ru rv
     32.02  21.413   2.395  -0.000  -0.000   0.000   0.000  -1.000  -0.000
     28.24  21.422   2.399   0.010   0.001   0.003   0.001  -1.000  -0.000
     27.84  21.431   2.403   0.020   0.002   0.025   0.057  -1.000   0.000
     27.60  21.441   2.408   0.030   0.004   0.043   0.073  -1.000   0.001
     27.42  21.451   2.411   0.041   0.004   0.059   0.091  -1.000   0.002
     27.28  21.461   2.414   0.052   0.004   0.076   0.122  -1.000   0.003
     27.16  21.471   2.417   0.062   0.003   0.090   0.119  -1.000   0.004
     27.06  21.481   2.420   0.073   0.003   0.105   0.143  -1.000   0.006
     26.96  21.493   2.423   0.085   0.003   0.117   0.126  -1.000   0.007
     26.88  21.503   2.426   0.095   0.002   0.131   0.178  -1.000   0.008
     26.80  21.514   2.429   0.106   0.001   0.143   0.143  -1.000   0.009
     26.72  21.526   2.432   0.119   0.000   0.156   0.164  -1.000   0.010
     26.66  21.536   2.434   0.129  -0.000   0.167   0.189  -1.000   0.011
     26.60  21.546   2.437   0.140  -0.001   0.179   0.194  -1.000   0.011
     26.54  21.557   2.440   0.151  -0.002   0.192   0.207  -1.000   0.012
     26.48  21.569   2.442   0.163  -0.003   0.199   0.131  -1.000   0.013
     26.42  21.581   2.445   0.175  -0.004   0.200   0.011  -1.000   0.014
     26.36  21.592   2.448   0.187  -0.005   0.200   0.000  -1.000   0.015
     26.30  21.604   2.450   0.199  -0.006   0.200  -0.000  -1.000   0.015
     26.24  21.616   2.453   0.211  -0.007   0.200   0.000  -1.000   0.016
     26.18  21.627   2.456   0.223  -0.009   0.200   0.000  -1.000   0.017
     26.12  21.639   2.458   0.235  -0.010   0.200  -0.000  -1.000   0.018
     26.06  21.651   2.460   0.247  -0.011   0.200   0.000  -1.000   0.019
     26.00  21.663   2.463   0.258  -0.013   0.200   0.000  -1.000   0.019
     25.94  21.675   2.465   0.270  -0.014   0.200  -0.000  -1.000   0.020
     25.88  21.686   2.468   0.282  -0.015   0.200   0.000  -1.000   0.021
     25.82  21.698   2.470   0.294  -0.017   0.200   0.000  -1.000   0.022
     25.76  21.710   2.472   0.306  -0.018   0.200  -0.000  -1.000   0.022
     25.70  21.721   2.475   0.318  -0.020   0.200  -0.000  -1.000   0.023
     25.64  21.733   2.477   0.330  -0.021   0.200  -0.000  -1.000   0.024
     25.58  21.744   2.479   0.340  -0.022   0.200   0.000  -1.000   0.024
     25.52  21.757   2.482   0.354  -0.024   0.200  -0.000  -1.000   0.025
     25.46  21.769   2.484   0.366  -0.025   0.200   0.000  -1.000   0.026
     25.40  21.780   2.487   0.378  -0.026   0.200  -0.000  -1.000   0.027
     25.34  21.792   2.489   0.390  -0.028   0.200   0.000  -1.000   0.027
     25.28  21.804   2.492   0.402  -0.029   0.200  -0.000  -1.000   0.028
     25.22  21.816   2.494   0.414  -0.030   0.200   0.000  -1.000   0.029
     25.16  21.827   2.496   0.425  -0.032   0.200  -0.000  -1.000   0.029
     25.10  21.839   2.499   0.437  -0.033   0.200  -0.000  -1.000   0.030
     25.04  21.851   2.501   0.449  -0.034   0.200   0.000  -1.000   0.031
     24.98  21.863   2.504   0.461  -0.036   0.200  -0.000  -1.000   0.031
     24.92  21.874   2.506   0.473  -0.037   0.200   0.000  -0.999   0.032
     24.86  21.886   2.509   0.485  -0.038   0.200  -0.000  -0.999   0.032
     24.80  21.898   2.511   0.497  -0.039   0.200   0.000  -0.999   0.033
     24.74  21.909   2.514   0.509  -0.041   0.200  -0.000  -0.999   0.034
     24.68  21.921   2.516   0.521  -0.042   0.200   0.000  -0.999   0.034
     24.62  21.933   2.519   0.533  -0.043   0.200   0.000  -0.999   0.035
     24.56  21.945   2.521   0.545  -0.045   0.200  -0.000  -0.999   0.035
     24.50  21.956   2.523   0.557  -0.046   0.200  -0.000  -0.999   0.036
     24.44  21.968   2.526   0.569  -0.048   0.200   0.000  -0.999   0.036
     24.38  21.980   2.528   0.580  -0.049   0.200  -0.000  -0.999   0.037
     24.32  21.992   2.530   0.592  -0.050   0.200   0.000  -0.999   0.038
     24.26  22.004   2.533   0.604  -0.052   0.200  -0.000  -0.999   0.038
     24.20  22.015   2.535   0.616  -0.053   0.200   0.000  -0.999   0.039
     24.14  22.027   2.538   0.628  -0.054   0.200  -0.000  -0.999   0.039
     24.08  22.038   2.540   0.639  -0.056   0.200  -0.000  -0.999   0.039
     24.02  22.051   2.542   0.652  -0.057   0.200  -0.000  -0.999   0.040
     23.96  22.062   2.545   0.664  -0.059   0.200  -0.000  -0.999   0.040
     23.90  22.074   2.547   0.676  -0.060   0.200   0.000  -0.999   0.040
     23.84  22.086   2.550   0.688  -0.061   0.200  -0.000  -0.999   0.041
     23.78  22.098   2.552   0.700  -0.062   0.200   0.000  -0.999   0.041
     23.72  22.109   2.555   0.712  -0.063   0.200  -0.000  -0.999   0.042
     23.66  22.121   2.558   0.724  -0.065   0.200   0.000  -0.999   0.043
     23.60  22.133   2.560   0.735  -0.066   0.200  -0.000  -0.999   0.043
     23.54  22.144   2.563   0.747  -0.067   0.200  -0.000  -0.999   0.044
     23.48  22.156   2.565   0.759  -0.068   0.200   0.000  -0.999   0.044
     23.42  22.168   2.568   0.771  -0.070   0.200  -0.000  -0.999   0.045
     23.36  22.180   2.570   0.783  -0.071   0.200   0.000  -0.999   0.045
     23.30  22.191   2.573   0.795  -0.072   0.200  -0.000  -0.999   0.046
     23.24  22.203   2.575   0.807  -0.073   0.200   0.000  -0.999   0.046
     23.18  22.215   2.578   0.819  -0.075   0.200  -0.000  -0.999   0.047
     23.12  22.226   2.580   0.830  -0.076   0.200  -0.000  -0.999   0.047
     23.06  22.238   2.583   0.843  -0.077   0.200   0.000  -0.999   0.048
     23.00  22.250   2.585   0.855  -0.078   0.200  -0.000  -0.999   0.049
     22.94  22.262   2.588   0.867  -0.079   0.200   0.000  -0.999   0.049
     22.88  22.274   2.590   0.879  -0.081   0.200  -0.000  -0.999   0.050
     22.82  22.285   2.593   0.891  -0.082   0.200  -0.000  -0.999   0.051
     22.76  22.297   2.595   0.903  -0.083   0.200   0.000  -0.999   0.051
     22.70  22.309   2.598   0.914  -0.085   0.200  -0.000  -0.999   0.052
     22.64  22.321   2.600   0.927  -0.086   0.200   0.000  -0.999   0.052
     22.58  22.331   2.602   0.938  -0.087   0.200  -0.000  -0.999   0.053
     22.52  22.344   2.605   0.950  -0.088   0.200  -0.000  -0.999   0.054
     22.46  22.356   2.608   0.962  -0.090   0.200   0.000  -0.999   0.054
     22.40  22.367   2.610   0.974  -0.091   0.200  -0.000  -0.998   0.055
     22.34  22.379   2.612   0.986  -0.092   0.200   0.000  -0.998   0.056
     22.28  22.391   2.615   0.998  -0.094   0.200  -0.000  -0.998   0.057
     22.22  22.403   2.617   1.010  -0.095   0.200   0.000  -0.998   0.057
     22.16  22.414   2.620   1.022  -0.096   0.200  -0.000  -0.998   0.058
     22.10  22.426   2.622   1.034  -0.098   0.200  -0.000  -0.998   0.059
     22.04  22.438   2.624   1.046  -0.099   0.200   0.000  -0.998   0.059
     21.98  22.450   2.627   1.058  -0.101   0.200   0.000  -0.998   0.060
     21.92  22.462   2.629   1.069  -0.102   0.200  -0.000  -0.998   0.060
     21.86  22.473   2.631   1.081  -0.104   0.200  -0.000  -0.998   0.060
     21.80  22.485   2.633   1.093  -0.105   0.200  -0.000  -0.998   0.060
     21.74  22.497   2.636   1.105  -0.107   0.200   0.000  -0.998   0.061
     21.68  22.509   2.638   1.117  -0.108   0.200  -0.000  -0.998   0.061
     21.62  22.521   2.640   1.129  -0.110   0.200   0.000  -0.998   0.062
     21.56  22.532   2.643   1.141  -0.111   0.200  -0.000  -0.998   0.062
     21.50  22.544   2.645   1.153  -0.113   0.200  -0.000  -0.998   0.062
     21.44  22.556   2.647   1.165  -0.114   0.200   0.000  -0.998   0.063
     21.38  22.568   2.649   1.177  -0.116   0.200  -0.000  -0.998   0.063
     21.32  22.579   2.652   1.188  -0.117   0.200   0.000  -0.998   0.064
     21.26  22.591   2.654   1.200  -0.119   0.200  -0.000  -0.998   0.064
     21.20  22.603   2.656   1.213  -0.120   0.200  -0.000  -0.998   0.065
     21.14  22.615   2.658   1.224  -0.122   0.200   0.000  -0.998   0.065
     21.08  22.626   2.661   1.235  -0.123   0.200  -0.000  -0.998   0.066
     21.02  22.638   2.663   1.248  -0.124   0.200   0.000  -0.998   0.066
     20.96  22.650   2.665   1.260  -0.126   0.200  -0.000  -0.998   0.067
     20.90  22.662   2.668   1.272  -0.128   0.200  -0.000  -0.998   0.067
     20.84  22.674   2.670   1.284  -0.129   0.200   0.000  -0.998   0.068
     20.78  22.685   2.672   1.296  -0.131   0.200   0.000  -0.998   0.068
     20.72  22.697   2.674   1.308  -0.132   0.200  -0.000  -0.998   0.068
     20.66  22.709   2.676   1.320  -0.134   0.200  -0.000  -0.998   0.069
     20.60  22.721   2.678   1.332  -0.135   0.200  -0.000  -0.998   0.069
     20.54  22.733   2.681   1.343  -0.137   0.200   0.000  -0.998   0.069
     20.48  22.744   2.683   1.355  -0.139   0.199  -0.024  -0.998   0.070
     20.40  22.756   2.685   1.367  -0.140   0.151  -0.595  -0.998   0.070
     19.04  22.761   2.695   1.375  -0.132   0.008  -0.105  -0.998   0.067
     18.96  22.758   2.706   1.375  -0.121   0.144   1.697  -0.998   0.062
     18.90  22.755   2.717   1.376  -0.109   0.195   0.862  -0.998   0.058
     18.84  22.751   2.731   1.376  -0.094   0.239   0.731  -0.999   0.052
     18.80  22.747   2.742   1.376  -0.084   0.276   0.932  -0.999   0.048
     18.76  22.744   2.753   1.376  -0.071   0.306   0.736  -0.999   0.043
     18.72  22.740   2.766   1.377  -0.058   0.335   0.730  -0.999   0.037
     18.68  22.735   2.780   1.377  -0.043   0.365   0.752  -1.000   0.031
     18.64  22.731   2.795   1.377  -0.027   0.394   0.725  -1.000   0.025
     18.60  22.725   2.811   1.377  -0.010   0.424   0.730  -1.000   0.018
     18.56  22.719   2.829   1.376   0.008   0.455   0.796  -1.000   0.011
     18.52  22.713   2.847   1.376   0.027   0.483   0.698  -1.000   0.003
     18.50  22.710   2.856   1.376   0.037   0.505   1.084  -1.000  -0.001
     18.48  22.706   2.866   1.375   0.047   0.519   0.731  -1.000  -0.005
     18.46  22.702   2.876   1.375   0.058   0.534   0.729  -1.000  -0.009
     18.44  22.699   2.886   1.375   0.069   0.549   0.769  -1.000  -0.013
     18.42  22.695   2.897   1.374   0.080   0.564   0.726  -1.000  -0.018
     18.40  22.690   2.908   1.373   0.092   0.577   0.648  -1.000  -0.023
     18.38  22.686   2.918   1.373   0.103   0.577   0.003  -1.000  -0.027
     18.36  22.682   2.929   1.372   0.115   0.577   0.003  -0.999  -0.032
     18.34  22.678   2.940   1.372   0.126   0.576  -0.032  -0.999  -0.036
     18.32  22.674   2.951   1.371   0.138   0.576   0.003  -0.999  -0.041
     18.30  22.669   2.961   1.370   0.150   0.576   0.003  -0.999  -0.046
     18.28  22.665   2.972   1.369   0.161   0.576   0.003  -0.999  -0.051
     18.26  22.661   2.982   1.368   0.172   0.576   0.003  -0.998  -0.055
     18.24  22.656   2.993   1.367   0.184   0.576  -0.029  -0.998  -0.060
     18.22  22.652   3.004   1.366   0.195   0.576   0.003  -0.998  -0.064
     18.20  22.647   3.015   1.365   0.207   0.576   0.003  -0.998  -0.069
     18.18  22.643   3.025   1.364   0.218   0.576   0.003  -0.997  -0.073
     18.16  22.638   3.035   1.363   0.230   0.576   0.003  -0.997  -0.078
     18.14  22.633   3.046   1.362   0.241   0.575  -0.066  -0.997  -0.083
     18.12  22.629   3.057   1.361   0.253   0.575   0.001  -0.996  -0.087
     18.10  22.624   3.067   1.360   0.264   0.575   0.001  -0.996  -0.092
     18.06  22.615   3.088   1.358   0.287   0.575   0.001  -0.995  -0.101
     18.04  22.610   3.099   1.356   0.298   0.575   0.005  -0.994  -0.106
     18.02  22.605   3.109   1.355   0.310   0.575   0.001  -0.994  -0.110
     18.00  22.600   3.120   1.353   0.321   0.575   0.001  -0.993  -0.115
     17.98  22.595   3.130   1.352   0.332   0.575   0.001  -0.993  -0.119
     17.96  22.590   3.140   1.350   0.344   0.575   0.002  -0.992  -0.124
     17.94  22.585   3.151   1.349   0.356   0.575  -0.021  -0.992  -0.129
     17.92  22.580   3.161   1.347   0.367   0.575   0.001  -0.991  -0.133
     17.90  22.575   3.171   1.346   0.378   0.575   0.001  -0.990  -0.138
     17.88  22.570   3.181   1.344   0.390   0.575   0.001  -0.990  -0.142
     17.86  22.565   3.192   1.342   0.401   0.575   0.001  -0.989  -0.147
     17.84  22.560   3.202   1.340   0.412   0.575  -0.007  -0.988  -0.152
     17.82  22.554   3.212   1.338   0.424   0.575   0.001  -0.988  -0.156
     17.80  22.549   3.222   1.337   0.435   0.575   0.001  -0.987  -0.161
     17.78  22.544   3.232   1.335   0.446   0.575   0.001  -0.986  -0.165
     17.76  22.538   3.243   1.333   0.458   0.575   0.001  -0.985  -0.170
     17.74  22.533   3.253   1.331   0.469   0.574  -0.055  -0.985  -0.174
     17.72  22.528   3.263   1.329   0.480   0.574   0.000  -0.984  -0.179
     17.70  22.522   3.273   1.327   0.491   0.574   0.000  -0.983  -0.183
     17.68  22.517   3.283   1.325   0.503   0.574   0.000  -0.982  -0.188
     17.66  22.511   3.293   1.323   0.514   0.574   0.000  -0.981  -0.193
     17.64  22.506   3.303   1.320   0.525   0.574  -0.000  -0.980  -0.197
     17.62  22.500   3.313   1.318   0.537   0.574   0.001  -0.979  -0.202
     17.60  22.494   3.323   1.316   0.548   0.574   0.001  -0.978  -0.206
     17.56  22.483   3.343   1.311   0.570   0.574   0.000  -0.977  -0.215
     17.54  22.477   3.353   1.309   0.581   0.573  -0.052  -0.976  -0.220
     17.52  22.471   3.363   1.306   0.593   0.573  -0.000  -0.974  -0.224
     17.50  22.466   3.373   1.304   0.604   0.573  -0.000  -0.973  -0.229
     17.48  22.460   3.383   1.302   0.615   0.573  -0.000  -0.972  -0.233
     17.46  22.454   3.393   1.299   0.626   0.573  -0.000  -0.971  -0.238
     17.44  22.448   3.402   1.296   0.637   0.573   0.003  -0.970  -0.242
     17.42  22.442   3.412   1.294   0.649   0.573  -0.001  -0.969  -0.247
     17.40  22.436   3.422   1.291   0.660   0.573  -0.001  -0.968  -0.251
     17.38  22.430   3.432   1.289   0.671   0.573  -0.001  -0.967  -0.256
     17.36  22.424   3.441   1.286   0.682   0.573  -0.001  -0.966  -0.260
     17.34  22.418   3.451   1.283   0.693   0.573   0.001  -0.964  -0.265
     17.32  22.412   3.461   1.280   0.704   0.573  -0.001  -0.963  -0.269
     17.30  22.405   3.471   1.277   0.715   0.573  -0.001  -0.962  -0.274
     17.28  22.400   3.480   1.274   0.726   0.573  -0.001  -0.961  -0.278
     17.26  22.393   3.489   1.271   0.737   0.573  -0.001  -0.959  -0.282
     17.24  22.387   3.499   1.268   0.748   0.572  -0.031  -0.958  -0.287
     17.22  22.380   3.509   1.265   0.759   0.572  -0.001  -0.957  -0.291
     17.20  22.374   3.518   1.262   0.771   0.572  -0.001  -0.955  -0.296
     17.18  22.368   3.527   1.259   0.781   0.572  -0.002  -0.954  -0.300
     17.16  22.361   3.537   1.256   0.792   0.573   0.039  -0.952  -0.305
     17.14  22.355   3.546   1.252   0.803   0.573   0.000  -0.951  -0.309
     17.12  22.348   3.556   1.249   0.814   0.573   0.000  -0.950  -0.314
     17.10  22.341   3.565   1.245   0.825   0.573   0.000  -0.948  -0.318
     17.06  22.328   3.584   1.238   0.847   0.573   0.000  -0.945  -0.327
     17.04  22.321   3.593   1.235   0.858   0.573   0.000  -0.944  -0.331
     17.02  22.314   3.602   1.231   0.869   0.574   0.076  -0.942  -0.336
     17.00  22.307   3.611   1.227   0.880   0.574   0.002  -0.940  -0.340
     16.98  22.300   3.620   1.223   0.890   0.574   0.002  -0.939  -0.345
     16.96  22.293   3.629   1.219   0.901   0.574   0.002  -0.937  -0.349
     16.94  22.286   3.638   1.215   0.912   0.574   0.005  -0.936  -0.353
     16.92  22.279   3.647   1.211   0.923   0.573  -0.079  -0.934  -0.358
     16.90  22.271   3.656   1.207   0.933   0.573  -0.000  -0.932  -0.362
     16.88  22.264   3.665   1.203   0.944   0.573  -0.000  -0.930  -0.366
     16.86  22.257   3.674   1.199   0.954   0.573  -0.000  -0.929  -0.370
     16.84  22.250   3.683   1.195   0.965   0.573   0.007  -0.927  -0.375
     16.82  22.242   3.691   1.190   0.976   0.575   0.088  -0.925  -0.379
     16.80  22.235   3.700   1.186   0.987   0.575   0.001  -0.924  -0.383
     16.78  22.227   3.709   1.181   0.997   0.575   0.001  -0.922  -0.388
     16.76  22.220   3.717   1.177   1.007   0.575   0.001  -0.920  -0.392
     16.74  22.212   3.726   1.172   1.018   0.575   0.006  -0.918  -0.396
     16.72  22.204   3.734   1.167   1.029   0.587   0.610  -0.916  -0.400
     16.70  22.195   3.743   1.162   1.040   0.602   0.721  -0.914  -0.405
     16.68  22.187   3.752   1.157   1.050   0.616   0.758  -0.913  -0.409
     16.66  22.178   3.761   1.151   1.062   0.631   0.724  -0.910  -0.414
     16.64  22.169   3.770   1.145   1.074   0.646   0.724  -0.908  -0.418
     16.62  22.160   3.780   1.139   1.085   0.660   0.724  -0.906  -0.423
     16.60  22.150   3.789   1.133   1.098   0.675   0.719  -0.904  -0.428
     16.56  22.130   3.808   1.120   1.122   0.699   0.610  -0.899  -0.438
     16.54  22.119   3.818   1.113   1.135   0.719   0.995  -0.897  -0.443
     16.52  22.108   3.828   1.105   1.147   0.734   0.728  -0.894  -0.448
     16.50  22.096   3.838   1.097   1.160   0.748   0.725  -0.891  -0.453
     16.48  22.085   3.847   1.089   1.172   0.763   0.775  -0.889  -0.458
     16.46  22.073   3.857   1.080   1.186   0.778   0.733  -0.886  -0.464
     16.44  22.061   3.867   1.072   1.199   0.793   0.735  -0.883  -0.469
     16.42  22.048   3.877   1.063   1.213   0.808   0.731  -0.880  -0.475
     16.40  22.036   3.887   1.054   1.226   0.823   0.776  -0.877  -0.480
     16.38  22.022   3.898   1.045   1.240   0.837   0.736  -0.874  -0.486
     16.36  22.009   3.908   1.035   1.254   0.852   0.739  -0.871  -0.492
     16.34  21.995   3.919   1.025   1.269   0.867   0.738  -0.867  -0.498
     16.32  21.980   3.929   1.015   1.283   0.882   0.739  -0.864  -0.504
     16.30  21.966   3.939   1.005   1.297   0.897   0.770  -0.860  -0.510
     16.28  21.951   3.950   0.994   1.312   0.912   0.733  -0.857  -0.516
     16.26  21.936   3.961   0.982   1.327   0.927   0.731  -0.853  -0.522
     16.24  21.920   3.971   0.971   1.342   0.941   0.735  -0.849  -0.528
     16.22  21.905   3.983   0.959   1.357   0.956   0.741  -0.845  -0.535
     16.20  21.889   3.993   0.948   1.372   0.971   0.766  -0.841  -0.541
     16.18  21.873   4.005   0.936   1.388   0.986   0.735  -0.837  -0.547
     16.16  21.856   4.016   0.924   1.404   1.001   0.735  -0.833  -0.554
     16.14  21.839   4.028   0.911   1.420   1.016   0.736  -0.828  -0.561
     16.12  21.822   4.039   0.899   1.437   1.031   0.739  -0.824  -0.567
     16.10  21.804   4.051   0.885   1.453   1.045   0.732  -0.819  -0.574
     16.08  21.792   4.059   0.876   1.465   1.060   1.047  -0.816  -0.579
     16.06  21.769   4.073   0.859   1.486   1.075   0.589  -0.809  -0.587
     16.04  21.750   4.085   0.845   1.503   1.090   0.727  -0.804  -0.594
     16.02  21.731   4.096   0.830   1.519   1.099   0.452  -0.799  -0.601
     16.00  21.712   4.107   0.815   1.536   1.090  -0.427  -0.794  -0.608
     15.98  21.694   4.118   0.801   1.551   1.105   0.767  -0.789  -0.614
     15.96  21.674   4.129   0.785   1.568   1.120   0.732  -0.784  -0.621
     15.94  21.654   4.140   0.770   1.585   1.134   0.724  -0.778  -0.628
     15.92  21.634   4.151   0.754   1.602   1.149   0.715  -0.772  -0.635
     15.90  21.614   4.163   0.739   1.619   1.162   0.674  -0.767  -0.642
     15.88  21.594   4.174   0.723   1.636   1.162  -0.001  -0.761  -0.649
     15.86  21.573   4.185   0.707   1.653   1.162  -0.001  -0.755  -0.656
     15.84  21.553   4.197   0.691   1.670   1.162  -0.002  -0.749  -0.663
     15.82  21.532   4.208   0.675   1.687   1.162  -0.002  -0.743  -0.670
     15.80  21.512   4.218   0.659   1.703   1.161  -0.013  -0.737  -0.676
     15.78  21.491   4.229   0.643   1.719   1.161  -0.002  -0.731  -0.683
     15.76  21.470   4.239   0.626   1.736   1.161  -0.002  -0.724  -0.689
     15.74  21.449   4.249   0.609   1.752   1.161  -0.002  -0.718  -0.696
     15.72  21.428   4.259   0.592   1.768   1.161  -0.002  -0.712  -0.702
     15.70  21.407   4.269   0.575   1.784   1.163   0.064  -0.705  -0.709
     15.68  21.385   4.279   0.557   1.800   1.162  -0.002  -0.699  -0.715
     15.66  21.365   4.287   0.541   1.814   1.162  -0.003  -0.693  -0.721
     15.64  21.343   4.297   0.523   1.830   1.162  -0.003  -0.686  -0.728
     15.62  21.322   4.306   0.505   1.845   1.163   0.033  -0.679  -0.734
     15.60  21.300   4.315   0.487   1.860   1.163  -0.003  -0.673  -0.740
     15.58  21.286   4.320   0.475   1.870   1.163  -0.010  -0.668  -0.744
     15.56  21.257   4.331   0.452   1.889   1.163   0.000  -0.659  -0.752
     15.54  21.235   4.339   0.433   1.904   1.163  -0.004  -0.652  -0.758
     15.52  21.213   4.347   0.415   1.918   1.164   0.063  -0.646  -0.764
     15.50  21.191   4.355   0.396   1.933   1.164  -0.004  -0.639  -0.770
     15.48  21.169   4.363   0.377   1.947   1.164  -0.004  -0.631  -0.775
     15.46  21.147   4.370   0.359   1.960   1.164  -0.005  -0.625  -0.781
     15.44  21.125   4.377   0.340   1.974   1.164  -0.005  -0.618  -0.786
     15.42  21.102   4.384   0.321   1.987   1.167   0.167  -0.610  -0.792
     15.40  21.080   4.390   0.301   2.001   1.167  -0.002  -0.603  -0.798
     15.38  21.058   4.396   0.283   2.013   1.167  -0.002  -0.596  -0.803
     15.36  21.035   4.403   0.263   2.026   1.167  -0.002  -0.589  -0.808
     15.34  21.012   4.409   0.243   2.039   1.167  -0.002  -0.581  -0.814
     15.32  20.990   4.414   0.223   2.051   1.169   0.106  -0.574  -0.819
     15.30  20.967   4.420   0.203   2.064   1.169  -0.001  -0.567  -0.824
     15.28  20.945   4.425   0.184   2.075   1.169  -0.001  -0.559  -0.829
     15.26  20.922   4.430   0.163   2.087   1.169   0.001  -0.552  -0.834
     15.24  20.898   4.434   0.143   2.099   1.175   0.307  -0.544  -0.839
     15.22  20.875   4.439   0.122   2.110   1.175   0.004  -0.536  -0.844
     15.20  20.852   4.443   0.101   2.121   1.175   0.004  -0.529  -0.849
     15.18  20.829   4.446   0.081   2.131   1.175   0.004  -0.521  -0.853
     15.16  20.806   4.450   0.060   2.142   1.176   0.007  -0.514  -0.858
     15.14  20.782   4.453   0.038   2.152   1.183   0.351  -0.506  -0.863
     15.12  20.759   4.456   0.016   2.162   1.183   0.010  -0.498  -0.867
     15.10  20.735   4.459  -0.005   2.172   1.183   0.010  -0.490  -0.872
     15.08  20.717   4.460  -0.022   2.180   1.183   0.025  -0.484  -0.875
     15.06  20.688   4.463  -0.048   2.191   1.183   0.000  -0.474  -0.880
     15.04  20.664   4.465  -0.070   2.200   1.187   0.194  -0.466  -0.885
     15.02  20.640   4.466  -0.093   2.209   1.188   0.013  -0.458  -0.889
     15.00  20.617   4.468  -0.114   2.217   1.188   0.013  -0.450  -0.893
     14.98  20.593   4.469  -0.137   2.226   1.188   0.013  -0.442  -0.897
     14.96  20.570   4.470  -0.159   2.234   1.188   0.012  -0.434  -0.901
     14.94  20.545   4.470  -0.182   2.242   1.192   0.164  -0.425  -0.905
     14.92  20.521   4.470  -0.205   2.250   1.192   0.018  -0.417  -0.909
     14.90  20.499   4.470  -0.226   2.257   1.192   0.017  -0.409  -0.913
     14.88  20.474   4.470  -0.249   2.264   1.193   0.018  -0.401  -0.916
     14.86  20.450   4.470  -0.272   2.271   1.193   0.018  -0.392  -0.920
     14.84  20.426   4.469  -0.296   2.278   1.197   0.210  -0.384  -0.923
     14.82  20.402   4.468  -0.319   2.284   1.198   0.022  -0.375  -0.927
     14.80  20.379   4.467  -0.341   2.290   1.198   0.022  -0.367  -0.930
     14.78  20.355   4.465  -0.365   2.296   1.199   0.023  -0.358  -0.934
     14.76  20.331   4.463  -0.388   2.302   1.199   0.023  -0.350  -0.937
     14.74  20.307   4.461  -0.412   2.307   1.200   0.024  -0.341  -0.940
     14.72  20.282   4.459  -0.435   2.313   1.200   0.024  -0.332  -0.943
     14.70  20.259   4.456  -0.458   2.317   1.201   0.024  -0.324  -0.946
     14.68  20.235   4.453  -0.482   2.322   1.201   0.025  -0.315  -0.949
     14.66  20.211   4.450  -0.506   2.327   1.202   0.025  -0.307  -0.952
     14.64  20.187   4.447  -0.529   2.331   1.201  -0.005  -0.298  -0.955
     14.62  20.163   4.443  -0.553   2.335   1.202   0.026  -0.289  -0.957
     14.60  20.139   4.440  -0.577   2.339   1.202   0.026  -0.280  -0.960
     14.58  20.120   4.437  -0.597   2.342   1.203   0.025  -0.273  -0.962
     14.56  20.093   4.432  -0.624   2.346   1.202  -0.028  -0.263  -0.965
     14.54  20.069   4.427  -0.648   2.349   1.203   0.026  -0.254  -0.967
     14.52  20.045   4.423  -0.672   2.352   1.203   0.026  -0.245  -0.970
     14.50  20.021   4.418  -0.697   2.355   1.204   0.026  -0.236  -0.972
     14.48  19.998   4.413  -0.720   2.357   1.204   0.026  -0.227  -0.974
     14.46  19.975   4.407  -0.744   2.359   1.205   0.026  -0.218  -0.976
     14.44  19.951   4.402  -0.768   2.361   1.204  -0.030  -0.209  -0.978
     14.42  19.928   4.396  -0.791   2.363   1.205   0.025  -0.201  -0.980
     14.40  19.905   4.390  -0.816   2.364   1.205   0.025  -0.192  -0.981
     14.38  19.881   4.384  -0.840   2.366   1.206   0.025  -0.183  -0.983
     14.36  19.858   4.377  -0.864   2.367   1.206   0.025  -0.174  -0.985
     14.34  19.835   4.371  -0.889   2.368   1.204  -0.127  -0.165  -0.986
     14.32  19.811   4.364  -0.913   2.368   1.204   0.022  -0.156  -0.988
     14.30  19.789   4.357  -0.936   2.369   1.205   0.022  -0.147  -0.989
     14.28  19.766   4.350  -0.960   2.369   1.205   0.023  -0.138  -0.990
     14.26  19.743   4.342  -0.985   2.369   1.205   0.021  -0.129  -0.992
     14.24  19.720   4.334  -1.009   2.369   1.201  -0.199  -0.120  -0.993
     14.22  19.697   4.327  -1.033   2.369   1.202   0.021  -0.111  -0.994
     14.20  19.675   4.319  -1.056   2.368   1.202   0.021  -0.102  -0.995
     14.18  19.652   4.311  -1.080   2.367   1.203   0.019  -0.093  -0.996
     14.16  19.630   4.303  -1.105   2.367   1.198  -0.245  -0.084  -0.996
     14.14  19.607   4.294  -1.129   2.366   1.198   0.018  -0.075  -0.997
     14.12  19.584   4.285  -1.153   2.364   1.198   0.018  -0.066  -0.998
     14.10  19.562   4.277  -1.177   2.363   1.199   0.018  -0.056  -0.998
     14.08  19.546   4.270  -1.194   2.362   1.199   0.047  -0.050  -0.999
     14.06  19.518   4.258  -1.224   2.359   1.199  -0.000  -0.039  -0.999
     14.04  19.496   4.249  -1.249   2.357   1.194  -0.286  -0.029  -1.000
     14.02  19.474   4.240  -1.271   2.355   1.194   0.012  -0.021  -1.000
     14.00  19.452   4.231  -1.295   2.353   1.194   0.012  -0.012  -1.000
     13.98  19.430   4.221  -1.319   2.351   1.194   0.010  -0.003  -1.000
     13.96  19.408   4.211  -1.343   2.348   1.188  -0.292   0.007  -1.000
     13.94  19.387   4.201  -1.367   2.345   1.188   0.004   0.016  -1.000
     13.92  19.366   4.191  -1.390   2.343   1.189   0.004   0.024  -1.000
     13.90  19.344   4.181  -1.414   2.339   1.189   0.004   0.033  -0.999
     13.88  19.323   4.171  -1.437   2.336   1.189   0.003   0.042  -0.999
     13.86  19.301   4.160  -1.461   2.333   1.189   0.003   0.051  -0.999
     13.84  19.280   4.149  -1.485   2.329   1.189   0.002   0.060  -0.998
     13.82  19.258   4.138  -1.508   2.325   1.183  -0.276   0.069  -0.998
     13.80  19.238   4.128  -1.531   2.321   1.183  -0.005   0.078  -0.997
     13.78  19.217   4.117  -1.554   2.317   1.183  -0.005   0.087  -0.996
     13.76  19.196   4.105  -1.578   2.313   1.183  -0.005   0.096  -0.995
     13.74  19.175   4.094  -1.601   2.309   1.177  -0.274   0.105  -0.995
     13.72  19.154   4.083  -1.624   2.305   1.177  -0.015   0.113  -0.994
     13.70  19.134   4.071  -1.648   2.300   1.177  -0.015   0.122  -0.993
     13.68  19.114   4.060  -1.670   2.296   1.176  -0.016   0.131  -0.991
     13.66  19.094   4.048  -1.693   2.291   1.176  -0.016   0.139  -0.990
     13.64  19.073   4.036  -1.716   2.285   1.176  -0.017   0.148  -0.989
     13.62  19.053   4.024  -1.739   2.280   1.174  -0.074   0.157  -0.988
     13.60  19.032   4.011  -1.762   2.275   1.174  -0.018   0.166  -0.986
     13.58  19.018   4.003  -1.779   2.271   1.173  -0.054   0.172  -0.985
     13.56  18.993   3.987  -1.808   2.264   1.173  -0.000   0.183  -0.983
     13.54  18.973   3.974  -1.831   2.258   1.173  -0.020   0.191  -0.982
     13.52  18.954   3.962  -1.852   2.252   1.172  -0.046   0.200  -0.980
     13.50  18.934   3.949  -1.875   2.245   1.171  -0.021   0.208  -0.978
     13.48  18.915   3.935  -1.898   2.239   1.171  -0.021   0.217  -0.976
     13.46  18.895   3.922  -1.921   2.232   1.171  -0.022   0.226  -0.974
     13.44  18.877   3.909  -1.942   2.226   1.170  -0.022   0.234  -0.972
     13.42  18.857   3.896  -1.965   2.219   1.165  -0.251   0.242  -0.970
     13.40  18.838   3.882  -1.988   2.212   1.164  -0.030   0.251  -0.968
     13.38  18.819   3.869  -2.010   2.205   1.164  -0.031   0.259  -0.966
     13.36  18.800   3.855  -2.032   2.198   1.163  -0.032   0.268  -0.964
     13.34  18.782   3.842  -2.053   2.191   1.163  -0.033   0.275  -0.961
     13.32  18.762   3.828  -2.076   2.184   1.162  -0.034   0.284  -0.959
     13.30  18.744   3.813  -2.098   2.176   1.163   0.065   0.292  -0.956
     13.28  18.726   3.800  -2.119   2.168   1.163  -0.030   0.300  -0.954
     13.26  18.708   3.785  -2.141   2.160   1.162  -0.030   0.309  -0.951
     13.24  18.689   3.771  -2.163   2.152   1.161  -0.031   0.317  -0.948
     13.22  18.671   3.756  -2.185   2.144   1.161  -0.032   0.325  -0.946
     13.20  18.653   3.742  -2.207   2.136   1.154  -0.349   0.333  -0.943
     13.18  18.635   3.728  -2.228   2.128   1.153  -0.040   0.341  -0.940
     13.16  18.617   3.713  -2.250   2.120   1.152  -0.041   0.349  -0.937
     13.14  18.599   3.698  -2.271   2.111   1.151  -0.042   0.357  -0.934
     13.12  18.581   3.683  -2.293   2.103   1.150  -0.043   0.365  -0.931
     13.10  18.564   3.669  -2.314   2.094   1.148  -0.108   0.373  -0.928
     13.08  18.552   3.659  -2.328   2.088   1.146  -0.129   0.378  -0.926
     13.06  18.529   3.639  -2.356   2.077   1.146  -0.000   0.389  -0.921
     13.04  18.512   3.624  -2.377   2.068   1.146  -0.044   0.397  -0.918
     13.02  18.494   3.609  -2.399   2.059   1.145  -0.049   0.404  -0.915
     13.00  18.477   3.594  -2.420   2.050   1.138  -0.315   0.412  -0.911
     12.98  18.460   3.579  -2.441   2.041   1.137  -0.048   0.420  -0.908
     12.96  18.443   3.565  -2.461   2.033   1.136  -0.049   0.427  -0.904
     12.94  18.426   3.550  -2.482   2.023   1.135  -0.050   0.435  -0.900
     12.92  18.409   3.535  -2.503   2.015   1.134  -0.056   0.443  -0.897
     12.90  18.392   3.520  -2.524   2.006   1.127  -0.377   0.450  -0.893
     12.88  18.374   3.505  -2.545   1.997   1.125  -0.053   0.458  -0.889
     12.86  18.358   3.490  -2.565   1.988   1.124  -0.053   0.465  -0.885
     12.84  18.341   3.475  -2.586   1.979   1.123  -0.054   0.472  -0.882
     12.82  18.324   3.461  -2.607   1.970   1.122  -0.053   0.479  -0.878
     12.80  18.307   3.446  -2.627   1.962   1.117  -0.267   0.487  -0.874
     12.78  18.290   3.431  -2.648   1.953   1.116  -0.057   0.494  -0.870
     12.76  18.274   3.417  -2.668   1.944   1.115  -0.057   0.501  -0.866
     12.74  18.257   3.402  -2.688   1.935   1.112  -0.116   0.508  -0.862
     12.72  18.240   3.387  -2.709   1.927   1.112  -0.000   0.515  -0.857
     12.70  18.223   3.372  -2.730   1.918   1.109  -0.167   0.522  -0.853
     12.68  18.207   3.358  -2.749   1.909   1.108  -0.056   0.528  -0.849
     12.66  18.191   3.343  -2.770   1.900   1.107  -0.055   0.535  -0.845
     12.64  18.174   3.329  -2.791   1.892   1.106  -0.057   0.542  -0.840
     12.62  18.157   3.314  -2.811   1.883   1.104  -0.065   0.549  -0.836
     12.60  18.139   3.300  -2.832   1.875   1.098  -0.309   0.555  -0.832
     12.58  18.127   3.290  -2.846   1.870   1.096  -0.127   0.560  -0.828
     12.56  18.106   3.272  -2.873   1.859   1.096   0.000   0.568  -0.823
     12.54  18.089   3.259  -2.892   1.852   1.095  -0.042   0.574  -0.819
     12.52  18.072   3.246  -2.913   1.844   1.095  -0.038   0.581  -0.814
     12.50  18.054   3.232  -2.934   1.837   1.091  -0.173   0.587  -0.809
     12.48  18.037   3.219  -2.955   1.830   1.091  -0.023   0.593  -0.805
     12.46  18.019   3.205  -2.976   1.822   1.090  -0.017   0.599  -0.800
     12.44  18.002   3.193  -2.995   1.816   1.090  -0.016   0.605  -0.796
     12.42  17.985   3.180  -3.016   1.808   1.090  -0.009   0.611  -0.791
     12.40  17.968   3.166  -3.037   1.801   1.090   0.005   0.617  -0.787
     12.38  17.950   3.153  -3.058   1.794   1.090  -0.009   0.623  -0.782
     12.36  17.933   3.140  -3.078   1.787   1.090  -0.003   0.629  -0.778
     12.34  17.915   3.127  -3.099   1.780   1.090   0.004   0.635  -0.773
     12.32  17.897   3.114  -3.120   1.774   1.090   0.018   0.640  -0.768
     12.30  17.879   3.102  -3.141   1.767   1.092   0.098   0.646  -0.763
     12.28  17.862   3.090  -3.161   1.761   1.093   0.043   0.651  -0.759
     12.26  17.844   3.078  -3.182   1.755   1.094   0.050   0.657  -0.754
     12.24  17.825   3.065  -3.203   1.749   1.095   0.059   0.662  -0.750
     12.22  17.807   3.053  -3.225   1.743   1.096   0.067   0.667  -0.745
     12.20  17.788   3.041  -3.246   1.738   1.098   0.076   0.673  -0.740
     12.18  17.770   3.029  -3.267   1.732   1.100   0.085   0.678  -0.735
     12.16  17.752   3.018  -3.288   1.727   1.102   0.095   0.683  -0.731
     12.14  17.733   3.006  -3.310   1.721   1.104   0.108   0.688  -0.726
     12.12  17.713   2.994  -3.332   1.716   1.106   0.127   0.693  -0.721
     12.10  17.694   2.983  -3.354   1.712   1.113   0.354   0.698  -0.716
     12.08  17.678   2.974  -3.372   1.708   1.116   0.159   0.702  -0.713
     12.06  17.655   2.961  -3.397   1.703   1.120   0.172   0.707  -0.707
     12.04  17.635   2.950  -3.419   1.699   1.124   0.187   0.712  -0.702
     12.02  17.615   2.940  -3.442   1.695   1.128   0.202   0.717  -0.698
     12.00  17.595   2.929  -3.464   1.691   1.134   0.289   0.721  -0.693
     11.98  17.576   2.919  -3.486   1.687   1.138   0.236   0.725  -0.688
     11.96  17.555   2.909  -3.509   1.684   1.143   0.253   0.730  -0.683
     11.94  17.534   2.899  -3.532   1.681   1.149   0.271   0.734  -0.679
     11.92  17.514   2.889  -3.554   1.678   1.154   0.286   0.739  -0.674
     11.90  17.493   2.878  -3.577   1.674   1.153  -0.058   0.743  -0.669
     11.88  17.472   2.868  -3.600   1.671   1.159   0.303   0.747  -0.665
     11.86  17.451   2.858  -3.624   1.668   1.166   0.326   0.751  -0.660
     11.84  17.429   2.848  -3.647   1.666   1.173   0.341   0.755  -0.655
     11.82  17.409   2.839  -3.670   1.663   1.176   0.140   0.759  -0.651
     11.80  17.387   2.829  -3.693   1.660   1.174  -0.099   0.763  -0.646
     11.78  17.366   2.819  -3.717   1.657   1.175   0.055   0.767  -0.641
     11.76  17.344   2.809  -3.740   1.654   1.169  -0.261   0.771  -0.637
     11.74  17.324   2.799  -3.762   1.651   1.164  -0.262   0.775  -0.632
     11.72  17.303   2.789  -3.786   1.648   1.159  -0.244   0.779  -0.627
     11.70  17.282   2.778  -3.809   1.645   1.173   0.719   0.782  -0.623
     11.68  17.261   2.768  -3.832   1.641   1.168  -0.267   0.786  -0.618
     11.66  17.240   2.757  -3.855   1.638   1.163  -0.265   0.789  -0.614
     11.64  17.219   2.747  -3.878   1.634   1.157  -0.264   0.793  -0.609
     11.62  17.199   2.736  -3.901   1.631   1.148  -0.448   0.797  -0.605
     11.60  17.178   2.726  -3.924   1.627   1.135  -0.677   0.800  -0.600
     11.58  17.165   2.720  -3.939   1.625   1.125  -0.753   0.802  -0.597
     11.56  17.138   2.707  -3.968   1.621   1.125   0.000   0.806  -0.591
     11.54  17.118   2.696  -3.990   1.618   1.120  -0.250   0.810  -0.587
     11.52  17.098   2.686  -4.012   1.614   1.115  -0.248   0.813  -0.582
     11.50  17.079   2.677  -4.034   1.611   1.110  -0.245   0.816  -0.578
     11.48  17.059   2.667  -4.056   1.608   1.105  -0.245   0.819  -0.574
     11.46  17.039   2.657  -4.078   1.604   1.100  -0.243   0.822  -0.569
     11.44  17.019   2.647  -4.100   1.601   1.095  -0.241   0.825  -0.565
     11.42  16.999   2.637  -4.121   1.598   1.094  -0.056   0.828  -0.561
     11.40  16.980   2.627  -4.143   1.594   1.089  -0.239   0.831  -0.556
     11.38  16.961   2.618  -4.163   1.591   1.085  -0.237   0.834  -0.552
     11.36  16.942   2.608  -4.185   1.588   1.080  -0.235   0.836  -0.548
     11.34  16.923   2.598  -4.206   1.584   1.075  -0.233   0.839  -0.544
     11.32  16.903   2.588  -4.228   1.581   1.071  -0.189   0.842  -0.540
     11.30  16.884   2.578  -4.249   1.578   1.067  -0.228   0.845  -0.535
     11.28  16.866   2.569  -4.269   1.574   1.062  -0.226   0.847  -0.531
     11.26  16.847   2.559  -4.290   1.571   1.058  -0.224   0.850  -0.527
     11.24  16.828   2.549  -4.311   1.568   1.053  -0.222   0.852  -0.523
     11.22  16.809   2.540  -4.332   1.564   1.049  -0.220   0.855  -0.519
     11.20  16.790   2.530  -4.353   1.561   1.045  -0.216   0.857  -0.515
     11.18  16.773   2.521  -4.373   1.558   1.040  -0.216   0.859  -0.511
     11.16  16.754   2.512  -4.394   1.555   1.036  -0.214   0.862  -0.507
     11.14  16.735   2.502  -4.414   1.551   1.032  -0.212   0.864  -0.503
     11.12  16.717   2.493  -4.435   1.548   1.031  -0.028   0.866  -0.499
     11.10  16.698   2.483  -4.455   1.545   1.027  -0.209   0.869  -0.495
     11.08  16.685   2.476  -4.471   1.542   1.019  -0.538   0.870  -0.492
     11.06  16.662   2.465  -4.495   1.538   1.019   0.000   0.873  -0.488
     11.04  16.644   2.455  -4.516   1.535   1.015  -0.202   0.875  -0.484
     11.02  16.627   2.447  -4.535   1.532   1.011  -0.200   0.877  -0.480
     11.00  16.609   2.437  -4.555   1.529   1.008  -0.134   0.879  -0.477
     10.98  16.590   2.428  -4.575   1.526   1.004  -0.197   0.881  -0.473
     10.96  16.572   2.419  -4.595   1.523   1.000  -0.194   0.883  -0.469
     10.94  16.555   2.410  -4.614   1.520   0.997  -0.192   0.885  -0.466
     10.92  16.538   2.401  -4.633   1.517   0.993  -0.189   0.887  -0.462
     10.90  16.520   2.392  -4.653   1.514   0.987  -0.288   0.889  -0.458
     10.88  16.502   2.383  -4.673   1.511   0.983  -0.183   0.891  -0.455
     10.86  16.484   2.375  -4.692   1.508   0.980  -0.180   0.892  -0.451
     10.84  16.467   2.366  -4.712   1.505   0.976  -0.178   0.894  -0.448
     10.82  16.449   2.357  -4.731   1.502   0.973  -0.175   0.896  -0.444
     10.80  16.432   2.349  -4.750   1.500   0.968  -0.229   0.897  -0.441
     10.78  16.415   2.340  -4.769   1.497   0.965  -0.170   0.899  -0.438
     10.76  16.397   2.332  -4.788   1.494   0.961  -0.167   0.901  -0.434
     10.74  16.385   2.326  -4.802   1.492   0.955  -0.453   0.902  -0.432
     10.72  16.363   2.315  -4.826   1.489   0.955   0.000   0.904  -0.428
     10.70  16.346   2.307  -4.845   1.486   0.953  -0.103   0.905  -0.424
     10.68  16.328   2.299  -4.864   1.484   0.950  -0.158   0.907  -0.421
     10.66  16.312   2.291  -4.882   1.482   0.947  -0.156   0.908  -0.418
     10.64  16.295   2.282  -4.901   1.479   0.943  -0.153   0.910  -0.415
     10.62  16.278   2.274  -4.920   1.477   0.941  -0.132   0.911  -0.412
     10.60  16.261   2.266  -4.939   1.474   0.938  -0.149   0.913  -0.408
     10.58  16.248   2.260  -4.953   1.472   0.932  -0.380   0.914  -0.406
     10.56  16.227   2.250  -4.975   1.470   0.932  -0.000   0.915  -0.402
     10.54  16.210   2.242  -4.994   1.467   0.929  -0.141   0.917  -0.399
     10.52  16.194   2.235  -5.012   1.465   0.926  -0.184   0.918  -0.396
     10.50  16.177   2.227  -5.030   1.463   0.926   0.000   0.919  -0.393
     10.48  16.160   2.219  -5.049   1.461   0.923  -0.137   0.921  -0.390
     10.46  16.143   2.211  -5.067   1.458   0.920  -0.135   0.922  -0.387
     10.44  16.127   2.204  -5.085   1.456   0.918  -0.132   0.923  -0.385
     10.42  16.110   2.196  -5.104   1.454   0.929   0.549   0.924  -0.382
     10.40  16.093   2.188  -5.123   1.452   0.944   0.777   0.925  -0.379
     10.38  16.075   2.181  -5.142   1.451   0.961   0.828   0.927  -0.376
     10.36  16.056   2.173  -5.162   1.449   0.978   0.858   0.928  -0.373
     10.34  16.038   2.166  -5.182   1.448   0.994   0.764   0.929  -0.371
     10.32  16.020   2.159  -5.201   1.447   0.992  -0.120   0.930  -0.368
     10.30  16.001   2.152  -5.221   1.446   0.991  -0.048   0.931  -0.365
     10.28  15.983   2.145  -5.240   1.445   0.988  -0.117   0.932  -0.363
     10.26  15.964   2.138  -5.260   1.444   0.986  -0.115   0.933  -0.360
     10.24  15.947   2.131  -5.279   1.443   0.984  -0.112   0.934  -0.358
     10.22  15.928   2.124  -5.299   1.442   0.981  -0.110   0.935  -0.355
     10.20  15.909   2.117  -5.319   1.441   0.981  -0.028   0.936  -0.352
     10.18  15.891   2.110  -5.339   1.440   0.979  -0.107   0.937  -0.350
     10.16  15.873   2.103  -5.358   1.439   0.977  -0.105   0.938  -0.348
     10.14  15.855   2.096  -5.377   1.438   0.975  -0.103   0.938  -0.345
     10.12  15.836   2.089  -5.397   1.438   0.973  -0.100   0.939  -0.343
     10.10  15.818   2.083  -5.417   1.437   0.969  -0.161   0.940  -0.341
     10.08  15.804   2.078  -5.431   1.437   0.966  -0.243   0.941  -0.339
     10.06  15.782   2.070  -5.455   1.436   0.966  -0.000   0.942  -0.336
     10.04  15.763   2.063  -5.474   1.435   0.964  -0.090   0.943  -0.334
     10.02  15.745   2.057  -5.494   1.435   0.962  -0.085   0.943  -0.332
     10.00  15.727   2.051  -5.513   1.435   0.959  -0.171   0.944  -0.330
      9.98  15.709   2.045  -5.532   1.434   0.957  -0.082   0.945  -0.328
      9.96  15.691   2.039  -5.551   1.434   0.955  -0.080   0.946  -0.326
      9.94  15.674   2.033  -5.568   1.434   0.954  -0.078   0.946  -0.324
      9.92  15.655   2.027  -5.589   1.434   0.952  -0.075   0.947  -0.322
      9.90  15.636   2.021  -5.608   1.434   0.951  -0.083   0.948  -0.320
      9.88  15.618   2.015  -5.627   1.434   0.949  -0.072   0.948  -0.318
      9.86  15.600   2.009  -5.647   1.434   0.948  -0.071   0.949  -0.316
      9.84  15.583   2.003  -5.665   1.434   0.947  -0.069   0.949  -0.314
      9.82  15.565   1.997  -5.684   1.434   0.945  -0.067   0.950  -0.313
      9.80  15.546   1.992  -5.703   1.434   0.944  -0.074   0.950  -0.311
      9.78  15.528   1.986  -5.722   1.435   0.942  -0.063   0.951  -0.309
      9.76  15.510   1.980  -5.741   1.435   0.941  -0.062   0.952  -0.307
      9.74  15.493   1.975  -5.759   1.435   0.940  -0.060   0.952  -0.306
      9.72  15.475   1.970  -5.778   1.436   0.939  -0.059   0.953  -0.304
      9.70  15.456   1.964  -5.797   1.436   0.940   0.055   0.953  -0.302
      9.68  15.438   1.958  -5.816   1.436   0.939  -0.059   0.954  -0.301
      9.66  15.421   1.953  -5.834   1.437   0.938  -0.057   0.954  -0.299
      9.64  15.403   1.948  -5.853   1.437   0.936  -0.056   0.955  -0.298
      9.62  15.385   1.942  -5.872   1.438   0.935  -0.054   0.955  -0.296
      9.60  15.367   1.937  -5.891   1.438   0.933  -0.133   0.956  -0.295
      9.58  15.353   1.933  -5.905   1.439   0.931  -0.127   0.956  -0.293
      9.56  15.331   1.927  -5.928   1.440   0.931   0.000   0.956  -0.292
      9.54  15.314   1.922  -5.946   1.440   0.930  -0.046   0.957  -0.290
      9.52  15.295   1.917  -5.965   1.441   0.929  -0.045   0.957  -0.289
      9.50  15.277   1.912  -5.984   1.442   0.929   0.011   0.958  -0.288
      9.48  15.259   1.907  -6.002   1.443   0.928  -0.044   0.958  -0.286
      9.46  15.242   1.902  -6.020   1.444   0.927  -0.043   0.958  -0.285
      9.44  15.224   1.897  -6.039   1.444   0.927  -0.042   0.959  -0.284
      9.42  15.206   1.892  -6.058   1.445   0.926  -0.040   0.959  -0.283
      9.40  15.188   1.887  -6.076   1.446   0.924  -0.086   0.960  -0.281
      9.38  15.171   1.883  -6.094   1.448   0.923  -0.037   0.960  -0.280
      9.36  15.152   1.878  -6.112   1.449   0.923  -0.036   0.960  -0.279
      9.34  15.135   1.874  -6.131   1.450   0.922  -0.035   0.961  -0.278
      9.32  15.116   1.869  -6.150   1.451   0.921  -0.034   0.961  -0.277
      9.30  15.098   1.864  -6.168   1.452   0.921   0.009   0.961  -0.276
      9.28  15.080   1.860  -6.187   1.453   0.921  -0.033   0.962  -0.275
      9.26  15.063   1.855  -6.204   1.455   0.920  -0.032   0.962  -0.274
      9.24  15.045   1.851  -6.223   1.456   0.920  -0.031   0.962  -0.273
      9.22  15.027   1.846  -6.242   1.457   0.919  -0.030   0.962  -0.272
      9.20  15.010   1.842  -6.259   1.459   0.917  -0.076   0.963  -0.271
      9.18  14.992   1.838  -6.278   1.460   0.917  -0.027   0.963  -0.270
      9.16  14.974   1.834  -6.296   1.462   0.916  -0.027   0.963  -0.269
      9.14  14.956   1.830  -6.314   1.463   0.916  -0.026   0.963  -0.268
      9.12  14.941   1.826  -6.330   1.465   0.915  -0.060   0.964  -0.267
      9.10  14.920   1.821  -6.351   1.467   0.915   0.002   0.964  -0.266
      9.08  14.906   1.818  -6.366   1.468   0.914  -0.024   0.964  -0.266
      9.06  14.885   1.813  -6.387   1.470   0.914  -0.023   0.964  -0.265
      9.04  14.867   1.809  -6.405   1.472   0.914  -0.022   0.965  -0.264
      9.02  14.849   1.805  -6.424   1.473   0.913  -0.022   0.965  -0.263
      9.00  14.831   1.801  -6.442   1.475   0.913  -0.027   0.965  -0.262
      8.98  14.813   1.798  -6.460   1.477   0.912  -0.020   0.965  -0.261
      8.96  14.796   1.794  -6.478   1.479   0.912  -0.020   0.965  -0.261
      8.94  14.778   1.790  -6.496   1.481   0.911  -0.019   0.966  -0.260
      8.92  14.760   1.786  -6.514   1.483   0.911  -0.018   0.966  -0.259
      8.90  14.742   1.782  -6.532   1.485   0.911  -0.007   0.966  -0.259
      8.88  14.724   1.779  -6.551   1.487   0.910  -0.018   0.966  -0.258
      8.86  14.706   1.775  -6.569   1.489   0.910  -0.017   0.966  -0.257
      8.84  14.689   1.771  -6.586   1.491   0.910  -0.016   0.967  -0.256
      8.82  14.671   1.768  -6.605   1.493   0.910  -0.016   0.967  -0.256
      8.80  14.653   1.764  -6.623   1.495   0.909  -0.007   0.967  -0.255
      8.78  14.636   1.761  -6.640   1.497   0.909  -0.015   0.967  -0.254
      8.76  14.618   1.757  -6.659   1.499   0.909  -0.015   0.967  -0.254
      8.74  14.600   1.753  -6.677   1.501   0.908  -0.014   0.968  -0.253
      8.72  14.582   1.750  -6.695   1.503   0.908  -0.014   0.968  -0.252
      8.70  14.564   1.746  -6.713   1.506   0.908   0.011   0.968  -0.252
      8.68  14.546   1.743  -6.732   1.508   0.908  -0.014   0.968  -0.251
      8.66  14.528   1.739  -6.749   1.510   0.908  -0.013   0.968  -0.251
      8.64  14.510   1.736  -6.767   1.512   0.907  -0.026   0.968  -0.250
      8.62  14.492   1.732  -6.785   1.514   0.907   0.000   0.968  -0.250
      8.60  14.474   1.729  -6.804   1.517   0.908   0.032   0.968  -0.249
      8.58  14.462   1.726  -6.816   1.518   0.908  -0.036   0.969  -0.249
      8.56  14.439   1.722  -6.839   1.521   0.908  -0.000   0.969  -0.248
      8.54  14.421   1.718  -6.858   1.523   0.907  -0.012   0.969  -0.248
      8.52  14.404   1.715  -6.875   1.525   0.907  -0.012   0.969  -0.248
      8.50  14.386   1.712  -6.893   1.528   0.906  -0.032   0.969  -0.247
      8.48  14.368   1.708  -6.911   1.530   0.906  -0.011   0.969  -0.247
      8.46  14.350   1.705  -6.929   1.533   0.906  -0.010   0.969  -0.246
      8.44  14.333   1.702  -6.947   1.535   0.906  -0.010   0.969  -0.246
      8.42  14.314   1.699  -6.965   1.538   0.906  -0.010   0.970  -0.245
      8.40  14.297   1.695  -6.983   1.540   0.905  -0.011   0.970  -0.245
      8.38  14.278   1.692  -7.001   1.543   0.905  -0.009   0.970  -0.244
      8.36  14.261   1.689  -7.018   1.545   0.905  -0.009   0.970  -0.244
      8.34  14.243   1.686  -7.036   1.548   0.905  -0.008   0.970  -0.243
      8.32  14.225   1.683  -7.055   1.550   0.905  -0.008   0.970  -0.243
      8.30  14.207   1.680  -7.073   1.553   0.905   0.005   0.970  -0.242
      8.28  14.189   1.677  -7.091   1.555   0.905  -0.008   0.970  -0.242
      8.26  14.172   1.674  -7.108   1.558   0.904  -0.008   0.970  -0.241
      8.24  14.155   1.671  -7.125   1.560   0.904  -0.007   0.971  -0.241
      8.22  14.136   1.668  -7.144   1.563   0.904  -0.007   0.971  -0.241
      8.20  14.118   1.665  -7.162   1.566   0.904   0.001   0.971  -0.240
      8.18  14.101   1.662  -7.180   1.569   0.904  -0.007   0.971  -0.240
      8.16  14.083   1.659  -7.198   1.571   0.904  -0.007   0.971  -0.239
      8.14  14.065   1.656  -7.216   1.574   0.904  -0.007   0.971  -0.239
      8.12  14.047   1.653  -7.234   1.577   0.904  -0.006   0.971  -0.239
      8.10  14.029   1.650  -7.252   1.579   0.904  -0.002   0.971  -0.238
      8.08  14.017   1.648  -7.263   1.581   0.903  -0.018   0.971  -0.238
      8.06  13.993   1.644  -7.287   1.585   0.903   0.000   0.971  -0.238
      8.04  13.976   1.641  -7.304   1.588   0.903  -0.006   0.971  -0.238
      8.02  13.958   1.638  -7.323   1.590   0.903  -0.006   0.971  -0.237
      8.00  13.940   1.635  -7.341   1.593   0.903  -0.017   0.971  -0.237
      7.98  13.922   1.633  -7.359   1.596   0.903  -0.005   0.972  -0.237
      7.96  13.904   1.630  -7.377   1.599   0.903  -0.005   0.972  -0.237
      7.94  13.887   1.627  -7.394   1.602   0.903  -0.004   0.972  -0.237
      7.92  13.869   1.624  -7.412   1.605   0.902  -0.004   0.972  -0.236
      7.90  13.851   1.622  -7.430   1.608   0.902  -0.005   0.972  -0.236
      7.88  13.833   1.619  -7.448   1.611   0.902  -0.004   0.972  -0.236
      7.86  13.815   1.616  -7.466   1.614   0.902  -0.004   0.972  -0.235
      7.84  13.797   1.614  -7.483   1.617   0.902  -0.004   0.972  -0.235
      7.82  13.779   1.611  -7.501   1.620   0.902  -0.004   0.972  -0.235
      7.80  13.761   1.609  -7.519   1.623   0.911   0.420   0.972  -0.235
      7.78  13.743   1.606  -7.537   1.626   0.928   0.878   0.972  -0.235
      7.76  13.725   1.603  -7.555   1.630   0.946   0.930   0.972  -0.234
      7.74  13.706   1.601  -7.573   1.633   0.964   0.933   0.972  -0.234
      7.72  13.686   1.598  -7.594   1.636   0.982   0.856   0.972  -0.234
      7.70  13.666   1.595  -7.614   1.640   1.000   0.890   0.972  -0.234
      7.68  13.645   1.592  -7.634   1.644   1.018   0.887   0.972  -0.234
      7.66  13.625   1.589  -7.655   1.647   1.036   0.891   0.972  -0.234
      7.64  13.605   1.587  -7.674   1.651   1.054   0.937   0.972  -0.234
      7.62  13.583   1.584  -7.696   1.655   1.072   0.872   0.972  -0.233
      7.60  13.561   1.581  -7.718   1.659   1.090   0.895   0.972  -0.233
      7.58  13.544   1.578  -7.734   1.662   1.108   1.203   0.972  -0.233
      7.56  13.518   1.575  -7.761   1.667   1.126   0.762   0.972  -0.233
      7.54  13.495   1.572  -7.784   1.671   1.145   0.901   0.972  -0.233
      7.52  13.471   1.569  -7.807   1.675   1.163   0.902   0.972  -0.233
      7.50  13.448   1.566  -7.830   1.680   1.181   0.898   0.972  -0.234
      7.48  13.424   1.563  -7.854   1.684   1.199   0.896   0.972  -0.234
      7.46  13.400   1.560  -7.877   1.689   1.217   0.943   0.972  -0.234
      7.44  13.376   1.557  -7.902   1.693   1.235   0.895   0.972  -0.234
      7.42  13.350   1.553  -7.927   1.698   1.253   0.888   0.972  -0.234
      7.40  13.325   1.550  -7.952   1.703   1.272   0.895   0.972  -0.234
      7.38  13.300   1.547  -7.976   1.708   1.290   0.949   0.972  -0.234
      7.36  13.274   1.544  -8.002   1.713   1.308   0.903   0.972  -0.234
      7.34  13.248   1.541  -8.028   1.718   1.326   0.903   0.972  -0.234
      7.32  13.221   1.538  -8.055   1.724   1.344   0.902   0.972  -0.234
      7.30  13.193   1.535  -8.082   1.729   1.363   0.896   0.972  -0.234
      7.28  13.167   1.532  -8.108   1.734   1.381   0.947   0.972  -0.234
      7.26  13.139   1.529  -8.136   1.740   1.399   0.898   0.972  -0.234
      7.24  13.110   1.525  -8.164   1.746   1.417   0.899   0.972  -0.234
      7.22  13.081   1.522  -8.192   1.752   1.435   0.897   0.972  -0.234
      7.20  13.052   1.519  -8.221   1.758   1.453   0.900   0.972  -0.234
      7.18  13.024   1.516  -8.248   1.763   1.472   0.945   0.972  -0.234
      7.16  12.994   1.512  -8.278   1.770   1.490   0.898   0.972  -0.234
      7.14  12.964   1.509  -8.308   1.776   1.508   0.899   0.972  -0.234
      7.12  12.933   1.506  -8.338   1.782   1.526   0.895   0.972  -0.234
      7.10  12.902   1.503  -8.368   1.789   1.544   0.897   0.972  -0.234
      7.08  12.880   1.500  -8.390   1.793   1.562   1.279   0.972  -0.235
      7.06  12.839   1.496  -8.430   1.802   1.580   0.698   0.972  -0.235
      7.04  12.815   1.494  -8.454   1.807   1.598   1.198   0.972  -0.235
      7.02  12.776   1.490  -8.493   1.815   1.616   0.733   0.972  -0.235
      7.00  12.744   1.486  -8.523   1.822   1.635   0.943   0.972  -0.235
      6.98  12.711   1.483  -8.556   1.829   1.653   0.898   0.972  -0.235
      6.96  12.678   1.480  -8.589   1.837   1.671   0.898   0.972  -0.235
      6.94  12.644   1.476  -8.622   1.844   1.689   0.895   0.972  -0.235
      6.92  12.609   1.473  -8.656   1.851   1.707   0.895   0.972  -0.235
      6.90  12.576   1.470  -8.688   1.858   1.725   0.947   0.972  -0.235
      6.88  12.541   1.466  -8.723   1.866   1.743   0.902   0.972  -0.235
      6.86  12.506   1.463  -8.758   1.874   1.762   0.900   0.972  -0.235
      6.84  12.474   1.460  -8.789   1.881   1.780   1.000   0.972  -0.235
      6.82  12.434   1.456  -8.828   1.890   1.798   0.819   0.972  -0.235
      6.80  12.399   1.453  -8.862   1.897   1.816   0.947   0.972  -0.234
      6.78  12.362   1.449  -8.898   1.905   1.835   0.907   0.972  -0.234
      6.76  12.325   1.446  -8.935   1.914   1.853   0.909   0.972  -0.234
      6.74  12.287   1.442  -8.972   1.922   1.871   0.910   0.972  -0.233
      6.72  12.251   1.439  -9.008   1.930   1.890   0.937   0.972  -0.233
      6.70  12.212   1.435  -9.045   1.939   1.908   0.904   0.973  -0.233
      6.68  12.173   1.432  -9.083   1.947   1.926   0.899   0.973  -0.232
      6.66  12.134   1.428  -9.121   1.956   1.944   0.901   0.973  -0.232
      6.64  12.105   1.425  -9.150   1.962   1.962   1.200   0.973  -0.231
      6.62  12.056   1.421  -9.198   1.973   1.981   0.732   0.973  -0.231
      6.60  12.016   1.417  -9.238   1.982   1.999   0.893   0.973  -0.230
      6.58  11.985   1.414  -9.268   1.989   2.017   1.194   0.973  -0.229
      6.56  11.935   1.409  -9.316   2.000   2.035   0.737   0.974  -0.228
      6.54  11.896   1.406  -9.355   2.008   2.053   0.942   0.974  -0.227
      6.52  11.854   1.402  -9.396   2.017   2.071   0.894   0.974  -0.226
      6.50  11.812   1.398  -9.437   2.026   2.089   0.879   0.974  -0.225
      6.48  11.770   1.393  -9.479   2.036   2.107   0.886   0.975  -0.224
      6.46  11.727   1.389  -9.521   2.045   2.125   0.887   0.975  -0.222
      6.44  11.686   1.385  -9.561   2.054   2.143   0.931   0.975  -0.221
      6.42  11.643   1.381  -9.603   2.063   2.160   0.888   0.976  -0.220
      6.40  11.599   1.376  -9.646   2.072   2.178   0.870   0.976  -0.218
      6.38  11.555   1.372  -9.690   2.082   2.196   0.885   0.976  -0.216
      6.36  11.511   1.367  -9.734   2.091   2.214   0.884   0.977  -0.214
      6.34  11.468   1.362  -9.775   2.100   2.232   0.929   0.977  -0.212
      6.32  11.422   1.357  -9.820   2.109   2.249   0.872   0.978  -0.210
      6.30  11.377   1.352  -9.865   2.118   2.267   0.870   0.978  -0.208
      6.28  11.331   1.347  -9.911   2.128   2.285   0.882   0.979  -0.206
      6.26  11.285   1.342  -9.956   2.137   2.303   0.884   0.979  -0.203
      6.24  11.243   1.337  -9.997   2.145   2.320   0.969   0.980  -0.201
      6.22  11.194   1.331 -10.046   2.155   2.338   0.826   0.980  -0.198
      6.20  11.146   1.325 -10.093   2.164   2.355   0.863   0.981  -0.195
      6.18  11.099   1.319 -10.140   2.173   2.373   0.868   0.981  -0.193
      6.16  11.053   1.313 -10.185   2.181   2.390   0.913   0.982  -0.190
      6.14  11.007   1.307 -10.231   2.190   2.408   0.907   0.982  -0.187
      6.12  10.957   1.300 -10.281   2.199   2.425   0.837   0.983  -0.183
      6.10  10.907   1.293 -10.330   2.208   2.444   0.909   0.984  -0.181
      6.08  10.875   1.289 -10.362   2.214   2.461   1.314   0.984  -0.179
      6.06  10.811   1.280 -10.426   2.225   2.479   0.677   0.985  -0.175
      6.04  10.760   1.272 -10.477   2.234   2.497   0.849   0.985  -0.172
      6.02  10.711   1.265 -10.526   2.242   2.514   0.879   0.986  -0.168
      6.00  10.660   1.257 -10.576   2.250   2.533   0.918   0.986  -0.165
      5.98  10.609   1.249 -10.627   2.258   2.550   0.867   0.987  -0.162
      5.96  10.561   1.242 -10.676   2.266   2.568   0.914   0.987  -0.159
      5.94  10.508   1.233 -10.728   2.274   2.585   0.844   0.988  -0.156
      5.92  10.458   1.225 -10.778   2.282   2.602   0.901   0.988  -0.153
      5.90  10.406   1.216 -10.830   2.290   2.619   0.839   0.989  -0.149
      5.88  10.354   1.207 -10.883   2.297   2.636   0.840   0.989  -0.145
      5.86  10.301   1.198 -10.936   2.305   2.655   0.937   0.990  -0.141
      5.84  10.250   1.189 -10.987   2.312   2.676   1.089   0.990  -0.139
      5.82  10.196   1.179 -11.041   2.319   2.695   0.942   0.990  -0.139
      5.80  10.143   1.170 -11.095   2.327   2.713   0.879   0.990  -0.140
      5.78  10.088   1.160 -11.150   2.335   2.731   0.903   0.990  -0.140
      5.76  10.034   1.150 -11.205   2.343   2.749   0.905   0.990  -0.141
      5.74   9.979   1.141 -11.260   2.351   2.768   0.906   0.990  -0.142
      5.72   9.929   1.132 -11.310   2.358   2.786   1.003   0.990  -0.142
      5.70   9.870   1.122 -11.369   2.366   2.804   0.861   0.990  -0.143
      5.68   9.814   1.112 -11.426   2.374   2.823   0.906   0.990  -0.144
      5.66   9.757   1.103 -11.482   2.383   2.841   0.903   0.990  -0.144
      5.64   9.712   1.095 -11.528   2.389   2.859   1.127   0.989  -0.145
      5.62   9.645   1.083 -11.595   2.399   2.877   0.782   0.989  -0.146
      5.60   9.587   1.074 -11.654   2.408   2.896   0.890   0.989  -0.146
      5.58   9.549   1.067 -11.692   2.414   2.914   1.385   0.989  -0.147
      5.56   9.471   1.054 -11.770   2.425   2.930   0.598   0.989  -0.148
      5.54   9.416   1.045 -11.825   2.434   2.930   0.008   0.989  -0.149
      5.52   9.357   1.035 -11.884   2.443   2.947   0.846   0.989  -0.149
      5.50   9.297   1.025 -11.944   2.452   2.966   0.902   0.989  -0.150
      5.48   9.238   1.015 -12.003   2.461   2.984   0.904   0.989  -0.151
      5.46   9.181   1.006 -12.060   2.469   3.000   0.843   0.988  -0.151
      5.44   9.121   0.996 -12.120   2.479   3.000  -0.000   0.988  -0.152
      5.42   9.061   0.986 -12.181   2.488   3.000   0.000   0.988  -0.153
      5.40   9.001   0.977 -12.241   2.497   3.000  -0.000   0.988  -0.153
      5.38   8.944   0.967 -12.298   2.506   3.000   0.000   0.988  -0.154
      5.36   8.884   0.958 -12.357   2.515   3.000  -0.000   0.988  -0.155
      5.34   8.825   0.948 -12.417   2.525   3.000   0.000   0.988  -0.155
      5.32   8.765   0.939 -12.477   2.534   3.000   0.000   0.988  -0.156
      5.30   8.705   0.929 -12.537   2.544   3.000  -0.000   0.988  -0.157
      5.28   8.648   0.920 -12.594   2.553   3.000   0.000   0.988  -0.157
      5.26   8.588   0.911 -12.654   2.562   3.000   0.000   0.987  -0.158
      5.24   8.534   0.902 -12.708   2.571   3.000   0.000   0.987  -0.159
      5.22   8.468   0.892 -12.774   2.582   3.000  -0.000   0.987  -0.159
      5.20   8.408   0.882 -12.833   2.591   3.000   0.000   0.987  -0.160
      5.18   8.351   0.874 -12.890   2.601   3.000  -0.000   0.987  -0.161
      5.16   8.292   0.865 -12.950   2.610   3.000   0.000   0.987  -0.161
      5.14   8.231   0.855 -13.011   2.620   3.000  -0.000   0.987  -0.162
      5.12   8.173   0.846 -13.068   2.630   3.000   0.000   0.987  -0.163
      5.10   8.113   0.837 -13.128   2.640   3.000   0.000   0.987  -0.164
      5.08   8.067   0.830 -13.174   2.648   3.000  -0.000   0.986  -0.164
      5.06   7.993   0.819 -13.248   2.660   3.000  -0.000   0.986  -0.165
      5.04   7.942   0.811 -13.299   2.668   3.000  -0.000   0.986  -0.165
      5.02   7.877   0.802 -13.363   2.679   3.000   0.000   0.986  -0.166
      5.00   7.817   0.793 -13.423   2.689   3.000  -0.000   0.986  -0.167
      4.98   7.757   0.784 -13.483   2.700   3.000   0.000   0.986  -0.168
      4.96   7.697   0.775 -13.542   2.710   3.000  -0.000   0.986  -0.168
      4.94   7.637   0.766 -13.602   2.720   3.000  -0.000   0.986  -0.168
      4.92   7.580   0.758 -13.660   2.730   3.000   0.000   0.986  -0.168
      4.90   7.519   0.749 -13.720   2.740   3.000   0.000   0.986  -0.168
      4.88   7.459   0.740 -13.780   2.750   3.000  -0.000   0.986  -0.168
      4.86   7.402   0.732 -13.837   2.760   3.000   0.000   0.986  -0.168
      4.84   7.342   0.723 -13.896   2.770   3.000  -0.000   0.986  -0.168
      4.82   7.282   0.714 -13.956   2.780   3.000   0.000   0.986  -0.168
      4.80   7.222   0.705 -14.016   2.790   3.000   0.000   0.986  -0.168
      4.78   7.162   0.696 -14.076   2.800   3.000  -0.000   0.986  -0.168
      4.76   7.105   0.688 -14.132   2.810   3.000   0.000   0.986  -0.168
      4.74   7.047   0.679 -14.190   2.820   3.000  -0.000   0.986  -0.169
      4.72   6.986   0.670 -14.251   2.831   3.000  -0.000   0.986  -0.170
      4.70   6.926   0.662 -14.311   2.841   3.000   0.000   0.985  -0.170
      4.68   6.866   0.653 -14.371   2.851   3.000   0.000   0.985  -0.171
      4.66   6.806   0.644 -14.430   2.862   3.000  -0.000   0.985  -0.171
      4.64   6.749   0.636 -14.487   2.871   3.000  -0.000   0.985  -0.171
      4.62   6.688   0.627 -14.548   2.882   3.000   0.000   0.985  -0.171
      4.60   6.628   0.619 -14.608   2.892   3.000   0.000   0.985  -0.171
      4.58   6.583   0.612 -14.653   2.900   3.000  -0.000   0.985  -0.171
      4.56   6.509   0.602 -14.726   2.913   3.000   0.000   0.985  -0.172
      4.54   6.452   0.594 -14.783   2.923   3.000   0.000   0.985  -0.172
      4.52   6.392   0.585 -14.843   2.933   3.000   0.000   0.985  -0.173
      4.50   6.332   0.577 -14.902   2.944   3.000   0.000   0.985  -0.174
      4.48   6.278   0.569 -14.956   2.953   3.000   0.000   0.985  -0.174
      4.46   6.213   0.560 -15.021   2.965   3.000  -0.000   0.985  -0.174
      4.44   6.153   0.551 -15.080   2.975   3.000   0.000   0.985  -0.174
      4.42   6.093   0.543 -15.140   2.986   3.000  -0.000   0.985  -0.174
      4.40   6.036   0.535 -15.196   2.996   3.000  -0.000   0.985  -0.174
      4.38   5.976   0.527 -15.256   3.007   3.000  -0.000   0.985  -0.174
      4.36   5.916   0.518 -15.316   3.017   3.000   0.000   0.985  -0.175
      4.34   5.865   0.511 -15.367   3.026   3.000  -0.000   0.984  -0.176
      4.32   5.799   0.502 -15.432   3.038   3.000   0.000   0.984  -0.177
      4.30   5.739   0.494 -15.492   3.049   3.000   0.000   0.984  -0.177
      4.28   5.679   0.485 -15.552   3.060   3.000  -0.000   0.984  -0.178
      4.26   5.619   0.477 -15.611   3.070   3.000   0.000   0.984  -0.179
      4.24   5.559   0.469 -15.671   3.081   3.000  -0.000   0.984  -0.179
      4.22   5.501   0.461 -15.728   3.092   3.000   0.000   0.984  -0.180
      4.20   5.441   0.453 -15.787   3.103   3.000  -0.000   0.984  -0.181
      4.18   5.381   0.445 -15.847   3.114   3.000   0.000   0.983  -0.181
      4.16   5.321   0.437 -15.906   3.125   3.000  -0.000   0.983  -0.181
      4.14   5.261   0.429 -15.966   3.136   3.000   0.000   0.983  -0.181
      4.12   5.201   0.421 -16.025   3.147   3.000  -0.000   0.983  -0.181
      4.10   5.144   0.414 -16.082   3.157   3.000  -0.000   0.983  -0.181
      4.08   5.099   0.408 -16.127   3.165   3.000  -0.000   0.983  -0.181
      4.06   5.025   0.398 -16.200   3.179   3.000   0.000   0.983  -0.182
      4.04   4.965   0.390 -16.259   3.190   2.998  -0.100   0.983  -0.183
      4.02   4.906   0.382 -16.319   3.201   2.980  -0.891   0.983  -0.183
      4.00   4.846   0.374 -16.378   3.212   2.962  -0.886   0.983  -0.184
      3.98   4.790   0.367 -16.433   3.222   2.944  -0.940   0.983  -0.185
      3.96   4.731   0.359 -16.491   3.233   2.926  -0.892   0.983  -0.186
      3.94   4.673   0.352 -16.549   3.244   2.908  -0.889   0.983  -0.186
      3.92   4.615   0.345 -16.607   3.255   2.890  -0.891   0.982  -0.187
      3.90   4.557   0.337 -16.664   3.266   2.872  -0.891   0.982  -0.188
      3.88   4.500   0.330 -16.720   3.277   2.854  -0.894   0.982  -0.188
      3.86   4.447   0.323 -16.773   3.287   2.836  -0.942   0.982  -0.189
      3.84   4.396   0.317 -16.824   3.297   2.818  -0.989   0.982  -0.190
      3.82   4.335   0.309 -16.884   3.309   2.800  -0.825   0.982  -0.190
      3.80   4.279   0.302 -16.939   3.319   2.782  -0.896   0.982  -0.191
      3.78   4.224   0.296 -16.993   3.330   2.764  -0.894   0.981  -0.192
      3.76   4.169   0.289 -17.048   3.341   2.746  -0.891   0.981  -0.192
      3.74   4.114   0.282 -17.102   3.351   2.729  -0.849   0.981  -0.192
      3.72   4.063   0.276 -17.153   3.361   2.711  -0.890   0.981  -0.193
      3.70   4.008   0.269 -17.207   3.372   2.694  -0.838   0.981  -0.193
      3.68   3.954   0.263 -17.260   3.382   2.677  -0.847   0.981  -0.193
      3.66   3.901   0.256 -17.313   3.393   2.660  -0.853   0.981  -0.194
      3.64   3.850   0.250 -17.363   3.403   2.642  -0.930   0.981  -0.195
      3.62   3.797   0.244 -17.415   3.413   2.624  -0.869   0.981  -0.195
      3.60   3.745   0.238 -17.467   3.423   2.607  -0.880   0.981  -0.196
      3.58   3.706   0.233 -17.506   3.431   2.589  -1.171   0.980  -0.197
      3.56   3.644   0.226 -17.566   3.443   2.571  -0.739   0.980  -0.198
      3.54   3.593   0.220 -17.617   3.454   2.553  -0.877   0.980  -0.199
      3.52   3.542   0.214 -17.667   3.464   2.535  -0.881   0.980  -0.199
      3.50   3.491   0.209 -17.717   3.474   2.518  -0.881   0.980  -0.200
      3.48   3.441   0.203 -17.767   3.484   2.500  -0.881   0.980  -0.201
      3.46   3.394   0.198 -17.813   3.494   2.482  -0.929   0.979  -0.202
      3.44   3.345   0.192 -17.862   3.504   2.464  -0.881   0.979  -0.203
      3.42   3.297   0.187 -17.908   3.514   2.446  -0.914   0.979  -0.203
      3.40   3.248   0.181 -17.957   3.524   2.429  -0.871   0.979  -0.204
      3.38   3.199   0.176 -18.005   3.534   2.411  -0.881   0.979  -0.205
      3.36   3.151   0.171 -18.052   3.544   2.393  -0.882   0.979  -0.206
      3.34   3.104   0.166 -18.099   3.554   2.375  -0.881   0.978  -0.207
      3.32   3.059   0.161 -18.143   3.563   2.357  -0.923   0.978  -0.208
      3.30   3.012   0.156 -18.190   3.573   2.340  -0.882   0.978  -0.208
      3.28   2.965   0.151 -18.235   3.583   2.322  -0.885   0.978  -0.209
      3.26   2.919   0.146 -18.281   3.592   2.304  -0.900   0.977  -0.211
      3.24   2.873   0.142 -18.326   3.602   2.286  -0.894   0.977  -0.213
      3.22   2.829   0.137 -18.369   3.612   2.268  -0.937   0.977  -0.214
      3.20   2.784   0.133 -18.413   3.621   2.250  -0.894   0.976  -0.216
      3.18   2.739   0.129 -18.457   3.631   2.231  -0.894   0.976  -0.217
      3.16   2.695   0.125 -18.501   3.641   2.213  -0.901   0.976  -0.219
      3.14   2.653   0.121 -18.542   3.650   2.195  -0.933   0.975  -0.220
      3.12   2.608   0.117 -18.586   3.660   2.177  -0.867   0.975  -0.222
      3.10   2.564   0.113 -18.628   3.670   2.159  -0.888   0.975  -0.224
      3.08   2.530   0.110 -18.662   3.678   2.142  -1.110   0.974  -0.225
      3.06   2.480   0.105 -18.711   3.689   2.124  -0.756   0.974  -0.227
      3.04   2.438   0.102 -18.752   3.699   2.106  -0.887   0.974  -0.228
      3.02   2.397   0.098 -18.791   3.708   2.088  -0.927   0.973  -0.230
      3.00   2.356   0.095 -18.832   3.718   2.070  -0.885   0.973  -0.231
      2.98   2.314   0.092 -18.872   3.728   2.052  -0.889   0.973  -0.232
      2.96   2.273   0.088 -18.912   3.737   2.034  -0.890   0.972  -0.234
      2.94   2.233   0.085 -18.952   3.747   2.016  -0.890   0.972  -0.235
      2.92   2.193   0.082 -18.991   3.756   1.998  -0.890   0.972  -0.236
      2.90   2.154   0.079 -19.028   3.765   1.980  -0.920   0.971  -0.238
      2.88   2.115   0.076 -19.067   3.775   1.962  -0.888   0.971  -0.239
      2.86   2.076   0.073 -19.105   3.784   1.944  -0.894   0.971  -0.241
      2.84   2.039   0.071 -19.141   3.793   1.926  -0.932   0.970  -0.242
      2.82   2.000   0.068 -19.179   3.803   1.908  -0.874   0.970  -0.243
      2.80   1.963   0.066 -19.215   3.812   1.890  -0.918   0.970  -0.245
      2.78   1.925   0.063 -19.251   3.821   1.873  -0.889   0.969  -0.246
      2.76   1.888   0.061 -19.288   3.830   1.855  -0.885   0.969  -0.247
      2.74   1.852   0.058 -19.322   3.839   1.837  -0.926   0.969  -0.248
      2.72   1.815   0.056 -19.358   3.848   1.819  -0.889   0.968  -0.250
      2.70   1.779   0.054 -19.393   3.858   1.801  -0.882   0.968  -0.251
      2.68   1.743   0.052 -19.428   3.867   1.783  -0.891   0.968  -0.252
      2.66   1.709   0.050 -19.461   3.875   1.765  -0.938   0.967  -0.253
      2.64   1.673   0.048 -19.495   3.884   1.747  -0.889   0.967  -0.254
      2.62   1.639   0.046 -19.529   3.893   1.728  -0.890   0.967  -0.256
      2.60   1.604   0.044 -19.563   3.902   1.710  -0.893   0.966  -0.257
      2.58   1.580   0.042 -19.586   3.908   1.692  -1.270   0.966  -0.258
      2.56   1.538   0.040 -19.626   3.919   1.674  -0.718   0.966  -0.259
      2.54   1.511   0.039 -19.653   3.926   1.656  -1.098   0.966  -0.260
      2.52   1.471   0.037 -19.691   3.937   1.638  -0.747   0.965  -0.261
      2.50   1.439   0.035 -19.722   3.945   1.620  -0.891   0.965  -0.262
      2.48   1.408   0.034 -19.752   3.953   1.602  -0.940   0.965  -0.263
      2.46   1.376   0.032 -19.783   3.962   1.584  -0.893   0.964  -0.264
      2.44   1.345   0.031 -19.813   3.970   1.566  -0.911   0.964  -0.265
      2.42   1.313   0.029 -19.844   3.979   1.548  -0.859   0.964  -0.267
      2.40   1.283   0.028 -19.872   3.987   1.530  -0.940   0.964  -0.267
      2.38   1.253   0.027 -19.902   3.995   1.512  -0.893   0.963  -0.268
      2.36   1.223   0.025 -19.931   4.003   1.494  -0.892   0.963  -0.269
      2.34   1.194   0.024 -19.959   4.011   1.476  -0.928   0.963  -0.270
      2.32   1.164   0.023 -19.987   4.019   1.458  -0.890   0.962  -0.271
      2.30   1.135   0.022 -20.015   4.027   1.440  -0.894   0.962  -0.272
      2.28   1.107   0.021 -20.043   4.034   1.422  -0.894   0.962  -0.273
      2.26   1.079   0.020 -20.070   4.042   1.404  -0.894   0.962  -0.274
      2.24   1.051   0.019 -20.097   4.050   1.386  -0.893   0.961  -0.275
      2.22   1.024   0.018 -20.122   4.057   1.368  -0.940   0.961  -0.276
      2.20   0.997   0.017 -20.148   4.065   1.350  -0.893   0.961  -0.277
      2.18   0.970   0.016 -20.174   4.072   1.332  -0.894   0.961  -0.278
      2.16   0.944   0.015 -20.199   4.080   1.314  -0.890   0.960  -0.279
      2.14   0.917   0.014 -20.225   4.087   1.296  -0.893   0.960  -0.280
      2.12   0.893   0.013 -20.248   4.094   1.278  -0.923   0.960  -0.280
      2.10   0.867   0.013 -20.273   4.101   1.260  -0.889   0.960  -0.281
      2.08   0.846   0.012 -20.294   4.107   1.242  -1.044   0.959  -0.282
      2.06   0.818   0.011 -20.320   4.115   1.224  -0.790   0.959  -0.283
      2.04   0.799   0.011 -20.338   4.120   1.206  -1.182   0.959  -0.284
      2.02   0.770   0.010 -20.366   4.128   1.188  -0.733   0.959  -0.284
      2.00   0.746   0.009 -20.389   4.135   1.170  -0.893   0.958  -0.285
      1.98   0.724   0.009 -20.410   4.142   1.152  -0.941   0.958  -0.286
      1.96   0.702   0.008 -20.432   4.148   1.134  -0.893   0.958  -0.287
      1.94   0.680   0.008 -20.452   4.154   1.116  -0.926   0.958  -0.287
      1.92   0.657   0.007 -20.475   4.161   1.098  -0.852   0.958  -0.288
      1.90   0.635   0.007 -20.495   4.167   1.080  -0.913   0.957  -0.289
      1.88   0.614   0.006 -20.516   4.173   1.062  -0.891   0.957  -0.290
      1.86   0.594   0.006 -20.535   4.179   1.043  -0.940   0.957  -0.290
      1.84   0.573   0.006 -20.555   4.185   1.025  -0.883   0.957  -0.291
      1.82   0.553   0.005 -20.574   4.191   1.007  -0.907   0.957  -0.292
      1.80   0.533   0.005 -20.593   4.197   0.989  -0.894   0.956  -0.292
      1.78   0.513   0.004 -20.612   4.203   0.971  -0.892   0.956  -0.293
      1.76   0.494   0.004 -20.630   4.208   0.953  -0.895   0.956  -0.294
      1.74   0.479   0.004 -20.645   4.213   0.935  -1.113   0.956  -0.294
      1.72   0.458   0.004 -20.665   4.219   0.917  -0.778   0.956  -0.295
      1.70   0.439   0.003 -20.682   4.224   0.899  -0.890   0.955  -0.295
      1.68   0.422   0.003 -20.699   4.230   0.881  -0.891   0.955  -0.296
      1.66   0.404   0.003 -20.716   4.235   0.863  -0.893   0.955  -0.297
      1.64   0.388   0.003 -20.732   4.240   0.845  -0.936   0.955  -0.297
      1.62   0.371   0.002 -20.748   4.245   0.827  -0.881   0.955  -0.298
      1.60   0.355   0.002 -20.763   4.250   0.809  -0.888   0.955  -0.298
      1.58   0.343   0.002 -20.774   4.253   0.791  -1.272   0.954  -0.299
      1.56   0.323   0.002 -20.793   4.259   0.773  -0.698   0.954  -0.299
      1.54   0.309   0.002 -20.807   4.263   0.755  -0.941   0.954  -0.300
      1.52   0.294   0.001 -20.821   4.268   0.737  -0.892   0.954  -0.300
      1.50   0.279   0.001 -20.835   4.272   0.719  -0.873   0.954  -0.301
      1.48   0.266   0.001 -20.848   4.276   0.701  -0.940   0.954  -0.301
      1.46   0.252   0.001 -20.861   4.280   0.683  -0.894   0.953  -0.302
      1.44   0.239   0.001 -20.874   4.284   0.665  -0.920   0.953  -0.302
      1.42   0.225   0.001 -20.887   4.289   0.647  -0.861   0.953  -0.302
      1.40   0.213   0.001 -20.899   4.292   0.629  -0.888   0.953  -0.303
      1.38   0.201   0.001 -20.910   4.296   0.611  -0.942   0.953  -0.303
      1.36   0.189   0.001 -20.921   4.300   0.593  -0.893   0.953  -0.304
      1.34   0.177   0.001 -20.932   4.303   0.575  -0.892   0.953  -0.304
      1.32   0.166   0.000 -20.943   4.307   0.557  -0.883   0.953  -0.304
      1.30   0.156   0.000 -20.953   4.310   0.539  -0.940   0.952  -0.305
      1.28   0.145   0.000 -20.963   4.313   0.521  -0.891   0.952  -0.305
      1.26   0.135   0.000 -20.973   4.316   0.503  -0.892   0.952  -0.305
      1.22   0.116   0.000 -20.991   4.322   0.476  -0.674   0.952  -0.306
      1.18   0.099   0.000 -21.007   4.327   0.440  -0.910   0.952  -0.307
      1.14   0.082   0.000 -21.023   4.332   0.404  -0.882   0.952  -0.307
      1.10   0.068   0.000 -21.037   4.337   0.367  -0.915   0.952  -0.308
      1.06   0.055   0.000 -21.049   4.341   0.329  -0.971   0.951  -0.308
      1.02   0.043   0.000 -21.061   4.344   0.295  -0.836   0.951  -0.308
      0.98   0.032   0.000 -21.071   4.348   0.259  -0.895   0.951  -0.309
      0.92   0.019   0.000 -21.083   4.352   0.215  -0.752   0.951  -0.309
      0.84   0.007   0.000 -21.094   4.355   0.152  -0.790   0.951  -0.310


==> images/approach/ch4_run2_2017-03-18-12-11-46_001.txt <==
time x y rx ry velocity acceleration ru rv
     31.08  20.399  -8.916  -0.000  -0.000   0.000   0.000  -1.000  -0.000
     26.86  20.410  -8.916   0.010   0.002   0.003   0.001  -1.000  -0.007
     26.62  20.421  -8.917   0.022   0.002   0.046   0.183  -1.000  -0.007
     26.46  20.431  -8.918   0.032   0.003   0.065   0.116  -1.000  -0.008
     26.32  20.442  -8.918   0.043   0.004   0.082   0.121  -1.000  -0.008
     26.20  20.454  -8.919   0.055   0.005   0.097   0.123  -1.000  -0.008
     26.11  20.464  -8.920   0.065   0.005   0.112   0.167  -1.000  -0.008
     26.02  20.475  -8.921   0.076   0.006   0.124   0.137  -1.000  -0.007
     25.94  20.486  -8.922   0.087   0.006   0.136   0.150  -1.000  -0.007
     25.86  20.498  -8.923   0.099   0.007   0.147   0.143  -1.000  -0.007
     25.78  20.510  -8.925   0.111   0.007   0.158   0.137  -1.000  -0.007
     25.72  20.520  -8.926   0.121   0.007   0.170   0.193  -1.000  -0.007
     25.66  20.531  -8.928   0.132   0.007   0.180   0.161  -1.000  -0.007
     25.61  20.541  -8.929   0.143   0.007   0.190   0.184  -1.000  -0.006
     25.54  20.554  -8.931   0.156   0.007   0.199   0.148  -1.000  -0.006
     25.48  20.566  -8.933   0.168   0.007   0.200   0.011  -1.000  -0.006
     25.42  20.578  -8.934   0.180   0.007   0.200   0.000  -1.000  -0.006
     25.36  20.590  -8.936   0.192   0.007   0.200   0.000  -1.000  -0.006
     25.30  20.602  -8.938   0.204   0.006   0.200  -0.000  -1.000  -0.005
     25.24  20.613  -8.940   0.216   0.006   0.200   0.000  -1.000  -0.005
     25.18  20.625  -8.942   0.228   0.006   0.200  -0.000  -1.000  -0.005
     25.12  20.637  -8.944   0.240   0.006   0.200   0.000  -1.000  -0.005
     25.06  20.649  -8.946   0.252   0.005   0.200   0.000  -1.000  -0.005
     25.00  20.661  -8.948   0.264   0.005   0.200  -0.000  -1.000  -0.005
     24.94  20.673  -8.950   0.276   0.004   0.200   0.000  -1.000  -0.004
     24.88  20.684  -8.952   0.288   0.004   0.200  -0.000  -1.000  -0.004
     24.82  20.696  -8.954   0.300   0.004   0.200  -0.000  -1.000  -0.004
     24.76  20.708  -8.956   0.312   0.004   0.200   0.000  -1.000  -0.004
     24.70  20.720  -8.958   0.324   0.003   0.200  -0.000  -1.000  -0.003
     24.64  20.732  -8.959   0.336   0.003   0.200   0.000  -1.000  -0.003
     24.58  20.744  -8.961   0.348   0.003   0.200   0.000  -1.000  -0.003
     24.52  20.755  -8.963   0.360   0.002   0.200  -0.000  -1.000  -0.003
     24.46  20.767  -8.966   0.372   0.002   0.200   0.000  -1.000  -0.003
     24.40  20.779  -8.967   0.384   0.002   0.200  -0.000  -1.000  -0.002
     24.34  20.791  -8.969   0.396   0.001   0.200   0.000  -1.000  -0.002
     24.28  20.803  -8.971   0.408   0.001   0.200  -0.000  -1.000  -0.002
     24.22  20.815  -8.973   0.420   0.001   0.200   0.000  -1.000  -0.002
     24.16  20.827  -8.975   0.432   0.000   0.200  -0.000  -1.000  -0.001
     24.11  20.837  -8.977   0.442  -0.000   0.200   0.000  -1.000  -0.001
     24.04  20.850  -8.979   0.456  -0.000   0.200  -0.000  -1.000  -0.001
     23.98  20.862  -8.981   0.468  -0.001   0.200   0.000  -1.000  -0.001
     23.92  20.874  -8.983   0.480  -0.001   0.200  -0.000  -1.000  -0.001
     23.86  20.886  -8.985   0.492  -0.001   0.200   0.000  -1.000  -0.001
     23.80  20.898  -8.987   0.504  -0.001   0.200  -0.000  -1.000  -0.000
     23.74  20.909  -8.989   0.515  -0.002   0.200   0.000  -1.000  -0.000
     23.68  20.921  -8.991   0.528  -0.002   0.200  -0.000  -1.000   0.000
     23.62  20.933  -8.993   0.540  -0.002   0.200   0.000  -1.000   0.000
     23.56  20.945  -8.995   0.552  -0.002   0.200   0.000  -1.000   0.001
     23.50  20.957  -8.997   0.564  -0.003   0.200  -0.000  -1.000   0.001
     23.44  20.969  -8.998   0.576  -0.003   0.200   0.000  -1.000   0.001
     23.38  20.981  -9.000   0.588  -0.003   0.200  -0.000  -1.000   0.001
     23.32  20.992  -9.002   0.600  -0.003   0.200  -0.000  -1.000   0.001
     23.26  21.004  -9.004   0.612  -0.004   0.200   0.000  -1.000   0.002
     23.20  21.016  -9.006   0.624  -0.004   0.200  -0.000  -1.000   0.002
     23.14  21.028  -9.008   0.636  -0.004   0.200   0.000  -1.000   0.002
     23.08  21.040  -9.010   0.647  -0.004   0.200  -0.000  -1.000   0.002
     23.02  21.052  -9.012   0.660  -0.005   0.200   0.000  -1.000   0.002
     22.96  21.063  -9.014   0.672  -0.005   0.200  -0.000  -1.000   0.002
     22.90  21.075  -9.016   0.683  -0.005   0.200   0.000  -1.000   0.002
     22.84  21.087  -9.018   0.696  -0.006   0.200  -0.000  -1.000   0.002
     22.78  21.099  -9.020   0.708  -0.006   0.200   0.000  -1.000   0.002
     22.72  21.111  -9.022   0.720  -0.006   0.200  -0.000  -1.000   0.002
     22.66  21.123  -9.024   0.732  -0.007   0.200   0.000  -1.000   0.002
     22.61  21.134  -9.025   0.743  -0.007   0.200   0.000  -1.000   0.002
     22.54  21.146  -9.027   0.756  -0.007   0.200  -0.000  -1.000   0.002
     22.48  21.158  -9.029   0.767  -0.007   0.200   0.000  -1.000   0.002
     22.42  21.170  -9.031   0.779  -0.008   0.200  -0.000  -1.000   0.002
     22.36  21.182  -9.033   0.791  -0.008   0.200   0.000  -1.000   0.002
     22.30  21.194  -9.035   0.804  -0.008   0.200  -0.000  -1.000   0.002
     22.24  21.205  -9.037   0.815  -0.009   0.200   0.000  -1.000   0.002
     22.18  21.217  -9.039   0.827  -0.009   0.200  -0.000  -1.000   0.002
     22.12  21.229  -9.041   0.840  -0.009   0.200   0.000  -1.000   0.002
     22.06  21.241  -9.043   0.852  -0.010   0.200   0.000  -1.000   0.002
     22.00  21.253  -9.045   0.864  -0.010   0.200  -0.000  -1.000   0.002
     21.94  21.265  -9.047   0.875  -0.010   0.200   0.000  -1.000   0.002
     21.88  21.277  -9.049   0.888  -0.010   0.200  -0.000  -1.000   0.002
     21.82  21.288  -9.051   0.899  -0.011   0.200   0.000  -1.000   0.002
     21.76  21.300  -9.053   0.911  -0.011   0.200   0.000  -1.000   0.002
     21.70  21.312  -9.055   0.924  -0.011   0.200  -0.000  -1.000   0.002
     21.64  21.324  -9.057   0.935  -0.012   0.200   0.000  -1.000   0.002
     21.58  21.336  -9.059   0.948  -0.012   0.200  -0.000  -1.000   0.002
     21.52  21.348  -9.061   0.959  -0.012   0.200   0.000  -1.000   0.002
     21.46  21.359  -9.062   0.971  -0.012   0.200  -0.000  -1.000   0.002
     21.40  21.371  -9.064   0.983  -0.013   0.200   0.000  -1.000   0.002
     21.34  21.383  -9.066   0.995  -0.013   0.200  -0.000  -1.000   0.002
     21.28  21.395  -9.068   1.008  -0.013   0.200   0.000  -1.000   0.002
     21.22  21.407  -9.070   1.019  -0.013   0.200   0.000  -1.000   0.002
     21.16  21.419  -9.072   1.032  -0.014   0.200  -0.000  -1.000   0.002
     21.11  21.430  -9.074   1.042  -0.014   0.200   0.000  -1.000   0.003
     21.04  21.442  -9.076   1.055  -0.014   0.200  -0.000  -1.000   0.003
     20.98  21.454  -9.078   1.067  -0.014   0.200   0.000  -1.000   0.003
     20.92  21.466  -9.080   1.079  -0.015   0.200   0.000  -1.000   0.003
     20.86  21.478  -9.081   1.091  -0.015   0.200  -0.000  -1.000   0.003
     20.80  21.490  -9.083   1.103  -0.015   0.200   0.000  -1.000   0.004
     20.74  21.502  -9.085   1.115  -0.015   0.200  -0.000  -1.000   0.004
     20.68  21.514  -9.087   1.127  -0.015   0.200   0.000  -1.000   0.005
     20.62  21.525  -9.089   1.139  -0.016   0.200   0.000  -1.000   0.005
     20.56  21.537  -9.091   1.151  -0.016   0.200  -0.000  -1.000   0.006
     20.50  21.549  -9.093   1.163  -0.016   0.200   0.000  -1.000   0.006
     20.44  21.561  -9.095   1.175  -0.016   0.200  -0.000  -1.000   0.007
     20.38  21.573  -9.096   1.187  -0.017   0.200   0.000  -1.000   0.008
     20.32  21.585  -9.098   1.199  -0.017   0.200  -0.000  -1.000   0.009
     20.26  21.597  -9.100   1.211  -0.017   0.200   0.000  -1.000   0.010
     20.20  21.608  -9.102   1.223  -0.017   0.200   0.000  -1.000   0.011
     20.14  21.620  -9.104   1.235  -0.017   0.200  -0.000  -1.000   0.012
     20.08  21.632  -9.106   1.247  -0.018   0.200   0.000  -1.000   0.013
     20.02  21.644  -9.107   1.259  -0.018   0.200   0.000  -1.000   0.013
     19.96  21.656  -9.109   1.271  -0.018   0.200  -0.000  -1.000   0.014
     19.90  21.668  -9.111   1.283  -0.018   0.200   0.000  -1.000   0.015
     19.84  21.680  -9.113   1.295  -0.018   0.200  -0.000  -1.000   0.016
     19.78  21.691  -9.115   1.307  -0.019   0.200   0.000  -1.000   0.017
     19.72  21.703  -9.117   1.319  -0.019   0.200   0.000  -1.000   0.018
     19.66  21.715  -9.119   1.331  -0.019   0.200  -0.000  -1.000   0.019
     19.61  21.726  -9.121   1.342  -0.020   0.200   0.000  -1.000   0.020
     19.54  21.739  -9.123   1.355  -0.020   0.200  -0.000  -1.000   0.021
     19.48  21.751  -9.125   1.367  -0.020   0.200   0.000  -1.000   0.022
     19.42  21.762  -9.127   1.379  -0.021   0.200  -0.000  -1.000   0.023
     19.36  21.774  -9.129   1.391  -0.021   0.200  -0.000  -1.000   0.024
     19.30  21.785  -9.131   1.403  -0.021   0.190  -0.176  -1.000   0.025
     19.22  21.796  -9.133   1.413  -0.022   0.132  -0.727  -1.000   0.025
     17.94  21.802  -9.125   1.418  -0.013   0.008  -0.096  -1.000   0.022
     17.86  21.804  -9.113   1.418  -0.001   0.143   1.695  -1.000   0.018
     17.80  21.805  -9.101   1.418   0.010   0.195   0.851  -1.000   0.013
     17.74  21.807  -9.087   1.418   0.025   0.239   0.747  -1.000   0.007
     17.70  21.808  -9.076   1.418   0.036   0.276   0.906  -1.000   0.003
     17.66  21.810  -9.064   1.418   0.048   0.305   0.745  -1.000  -0.002
     17.62  21.811  -9.051   1.417   0.061   0.335   0.726  -1.000  -0.008
     17.58  21.813  -9.036   1.417   0.076   0.367   0.800  -1.000  -0.014
     17.54  21.814  -9.021   1.416   0.092   0.394   0.679  -1.000  -0.020
     17.50  21.816  -9.004   1.415   0.108   0.423   0.743  -1.000  -0.027
     17.46  21.817  -8.986   1.414   0.127   0.453   0.733  -0.999  -0.034
     17.42  21.819  -8.966   1.413   0.146   0.482   0.730  -0.999  -0.042
     17.38  21.820  -8.946   1.412   0.166   0.512   0.754  -0.999  -0.050
     17.36  21.821  -8.935   1.411   0.177   0.534   1.083  -0.999  -0.054
     17.34  21.821  -8.924   1.410   0.188   0.549   0.731  -0.998  -0.059
     17.32  21.822  -8.914   1.409   0.199   0.563   0.769  -0.998  -0.063
     17.31  21.822  -8.903   1.408   0.209   0.576   0.738  -0.998  -0.067
     17.28  21.823  -8.890   1.407   0.222   0.576   0.003  -0.997  -0.072
     17.26  21.823  -8.879   1.406   0.234   0.576   0.003  -0.997  -0.077
     17.24  21.824  -8.868   1.404   0.245   0.576   0.003  -0.997  -0.081
     17.22  21.824  -8.856   1.403   0.256   0.577   0.003  -0.996  -0.086
     17.20  21.824  -8.844   1.402   0.268   0.576  -0.035  -0.996  -0.091
     17.18  21.825  -8.833   1.401   0.279   0.576   0.002  -0.995  -0.095
     17.16  21.825  -8.821   1.399   0.291   0.576   0.002  -0.995  -0.100
     17.14  21.825  -8.809   1.398   0.302   0.576   0.002  -0.995  -0.104
     17.12  21.825  -8.798   1.396   0.313   0.576   0.003  -0.994  -0.109
     17.08  21.826  -8.775   1.393   0.337   0.575  -0.024  -0.993  -0.118
     17.06  21.826  -8.763   1.392   0.348   0.575   0.001  -0.992  -0.123
     17.04  21.826  -8.752   1.390   0.360   0.575   0.001  -0.992  -0.127
     17.02  21.826  -8.740   1.389   0.371   0.575   0.001  -0.991  -0.132
     17.00  21.826  -8.729   1.387   0.382   0.575  -0.013  -0.991  -0.136
     16.98  21.825  -8.718   1.385   0.393   0.575   0.000  -0.990  -0.141
     16.96  21.825  -8.706   1.384   0.405   0.575   0.001  -0.989  -0.145
     16.94  21.825  -8.695   1.382   0.416   0.575   0.001  -0.989  -0.150
     16.92  21.825  -8.683   1.380   0.428   0.575   0.001  -0.988  -0.154
     16.90  21.824  -8.672   1.378   0.439   0.574  -0.023  -0.987  -0.159
     16.88  21.824  -8.660   1.376   0.450   0.574   0.000  -0.987  -0.163
     16.86  21.824  -8.649   1.374   0.461   0.574   0.000  -0.986  -0.168
     16.84  21.823  -8.637   1.372   0.473   0.574   0.001  -0.985  -0.172
     16.82  21.823  -8.626   1.370   0.484   0.574  -0.041  -0.984  -0.177
     16.80  21.823  -8.615   1.368   0.495   0.574  -0.001  -0.983  -0.181
     16.78  21.822  -8.603   1.366   0.507   0.574  -0.001  -0.983  -0.186
     16.76  21.822  -8.591   1.364   0.518   0.574  -0.001  -0.982  -0.190
     16.74  21.821  -8.580   1.362   0.529   0.574  -0.001  -0.981  -0.195
     16.72  21.820  -8.568   1.360   0.541   0.574  -0.001  -0.980  -0.199
     16.70  21.820  -8.557   1.358   0.551   0.573  -0.022  -0.979  -0.204
     16.68  21.819  -8.546   1.355   0.563   0.573  -0.001  -0.978  -0.208
     16.66  21.818  -8.534   1.353   0.574   0.573  -0.001  -0.977  -0.213
     16.64  21.817  -8.523   1.351   0.585   0.573  -0.001  -0.976  -0.217
     16.62  21.817  -8.511   1.348   0.597   0.573  -0.001  -0.975  -0.222
     16.58  21.815  -8.488   1.343   0.619   0.573   0.001  -0.973  -0.231
     16.56  21.814  -8.477   1.341   0.630   0.573  -0.001  -0.972  -0.235
     16.54  21.813  -8.466   1.338   0.641   0.573  -0.001  -0.971  -0.239
     16.52  21.812  -8.454   1.336   0.652   0.573  -0.001  -0.970  -0.244
     16.50  21.811  -8.443   1.333   0.664   0.573  -0.001  -0.969  -0.248
     16.48  21.809  -8.431   1.330   0.675   0.573   0.016  -0.968  -0.253
     16.46  21.808  -8.420   1.327   0.686   0.573  -0.000  -0.966  -0.257
     16.44  21.807  -8.408   1.324   0.697   0.573  -0.000  -0.965  -0.262
     16.42  21.805  -8.397   1.321   0.708   0.573  -0.000  -0.964  -0.266
     16.40  21.804  -8.386   1.318   0.719   0.573  -0.000  -0.963  -0.270
     16.38  21.802  -8.375   1.315   0.730   0.574   0.039  -0.961  -0.275
     16.36  21.801  -8.363   1.312   0.741   0.574   0.000  -0.960  -0.279
     16.34  21.799  -8.352   1.309   0.752   0.574   0.000  -0.959  -0.284
     16.32  21.797  -8.340   1.305   0.763   0.574   0.000  -0.958  -0.288
     16.30  21.795  -8.329   1.302   0.774   0.574   0.002  -0.956  -0.292
     16.28  21.793  -8.318   1.298   0.785   0.579   0.245  -0.955  -0.297
     16.26  21.791  -8.306   1.295   0.796   0.595   0.766  -0.953  -0.302
     16.24  21.789  -8.294   1.291   0.808   0.609   0.724  -0.952  -0.306
     16.22  21.786  -8.282   1.287   0.820   0.624   0.726  -0.950  -0.311
     16.20  21.784  -8.270   1.282   0.831   0.638   0.765  -0.949  -0.316
     16.18  21.781  -8.257   1.277   0.844   0.653   0.727  -0.947  -0.320
     16.16  21.778  -8.244   1.273   0.856   0.668   0.736  -0.946  -0.325
     16.14  21.774  -8.230   1.267   0.869   0.683   0.727  -0.944  -0.331
     16.12  21.771  -8.217   1.262   0.882   0.698   0.770  -0.942  -0.336
     16.11  21.768  -8.206   1.258   0.892   0.712   0.906  -0.940  -0.340
     16.08  21.763  -8.189   1.251   0.909   0.727   0.602  -0.938  -0.347
     16.06  21.759  -8.175   1.245   0.922   0.742   0.793  -0.936  -0.352
     16.04  21.755  -8.160   1.239   0.936   0.757   0.727  -0.934  -0.357
     16.02  21.751  -8.145   1.233   0.950   0.772   0.728  -0.932  -0.363
     16.00  21.746  -8.130   1.226   0.964   0.786   0.723  -0.930  -0.369
     15.98  21.742  -8.115   1.219   0.978   0.801   0.748  -0.927  -0.374
     15.96  21.736  -8.099   1.212   0.993   0.816   0.723  -0.925  -0.380
     15.94  21.731  -8.084   1.204   1.008   0.830   0.733  -0.922  -0.387
     15.92  21.725  -8.067   1.197   1.024   0.845   0.735  -0.920  -0.393
     15.91  21.721  -8.055   1.190   1.035   0.860   0.949  -0.918  -0.397
     15.88  21.714  -8.035   1.180   1.054   0.875   0.610  -0.914  -0.405
     15.86  21.707  -8.019   1.172   1.069   0.890   0.775  -0.912  -0.411
     15.84  21.701  -8.002   1.163   1.085   0.905   0.733  -0.909  -0.418
     15.82  21.694  -7.985   1.154   1.101   0.919   0.733  -0.906  -0.424
     15.80  21.686  -7.967   1.144   1.117   0.934   0.732  -0.902  -0.431
     15.78  21.678  -7.950   1.134   1.134   0.949   0.725  -0.899  -0.438
     15.76  21.670  -7.932   1.123   1.150   0.964   0.729  -0.896  -0.444
     15.74  21.662  -7.915   1.112   1.165   0.978   0.765  -0.892  -0.451
     15.72  21.652  -7.898   1.101   1.182   0.993   0.734  -0.889  -0.458
     15.70  21.643  -7.879   1.089   1.199   1.008   0.723  -0.885  -0.465
     15.68  21.634  -7.862   1.077   1.214   1.023   0.781  -0.882  -0.472
     15.66  21.624  -7.843   1.065   1.231   1.038   0.739  -0.878  -0.479
     15.64  21.614  -7.825   1.053   1.249   1.053   0.732  -0.874  -0.486
     15.62  21.603  -7.806   1.040   1.266   1.067   0.731  -0.870  -0.494
     15.61  21.594  -7.790   1.028   1.281   1.082   0.861  -0.866  -0.500
     15.58  21.582  -7.768   1.013   1.301   1.097   0.667  -0.861  -0.508
     15.56  21.572  -7.749   1.000   1.318   1.112   0.757  -0.857  -0.515
     15.54  21.561  -7.729   0.987   1.336   1.127   0.720  -0.852  -0.523
     15.52  21.550  -7.709   0.973   1.355   1.141   0.701  -0.848  -0.531
     15.50  21.539  -7.688   0.959   1.374   1.156   0.731  -0.843  -0.538
     15.48  21.527  -7.667   0.945   1.392   1.166   0.526  -0.838  -0.546
     15.46  21.516  -7.648   0.932   1.410   1.151  -0.793  -0.833  -0.553
     15.44  21.504  -7.628   0.917   1.428   1.143  -0.424  -0.828  -0.561
     15.42  21.493  -7.608   0.903   1.446   1.157   0.731  -0.823  -0.568
     15.40  21.480  -7.588   0.888   1.465   1.171   0.681  -0.818  -0.576
     15.38  21.469  -7.569   0.873   1.482   1.168  -0.172  -0.813  -0.583
     15.36  21.456  -7.549   0.858   1.500   1.158  -0.493  -0.807  -0.590
     15.34  21.443  -7.529   0.843   1.518   1.171   0.632  -0.802  -0.598
     15.32  21.431  -7.510   0.828   1.535   1.171   0.003  -0.797  -0.605
     15.30  21.418  -7.490   0.813   1.553   1.171   0.003  -0.791  -0.612
     15.28  21.405  -7.470   0.797   1.571   1.171   0.002  -0.785  -0.619
     15.26  21.392  -7.451   0.781   1.588   1.172   0.057  -0.780  -0.626
     15.24  21.378  -7.431   0.765   1.606   1.172   0.003  -0.774  -0.633
     15.22  21.365  -7.412   0.749   1.623   1.172   0.003  -0.768  -0.640
     15.20  21.352  -7.394   0.733   1.639   1.172   0.003  -0.763  -0.647
     15.18  21.338  -7.375   0.717   1.656   1.172   0.003  -0.757  -0.654
     15.16  21.323  -7.356   0.700   1.673   1.171  -0.041  -0.751  -0.661
     15.14  21.309  -7.337   0.683   1.690   1.171   0.002  -0.744  -0.668
     15.12  21.294  -7.318   0.666   1.706   1.171   0.002  -0.738  -0.674
     15.11  21.285  -7.306   0.655   1.717   1.172   0.001  -0.734  -0.679
     15.08  21.266  -7.282   0.633   1.738   1.172   0.002  -0.726  -0.687
     15.06  21.251  -7.264   0.615   1.754   1.171  -0.035  -0.720  -0.694
     15.04  21.235  -7.246   0.598   1.770   1.171  -0.000  -0.714  -0.701
     15.02  21.221  -7.228   0.581   1.785   1.171  -0.001  -0.707  -0.707
     15.00  21.205  -7.211   0.563   1.800   1.171  -0.001  -0.701  -0.713
     14.98  21.190  -7.193   0.545   1.816   1.171  -0.001  -0.694  -0.720
     14.96  21.174  -7.175   0.527   1.831   1.171   0.032  -0.688  -0.726
     14.94  21.158  -7.158   0.509   1.846   1.171  -0.000  -0.681  -0.732
     14.92  21.142  -7.141   0.491   1.860   1.171  -0.001  -0.675  -0.738
     14.90  21.126  -7.124   0.473   1.875   1.171  -0.001  -0.668  -0.744
     14.88  21.109  -7.107   0.454   1.890   1.171  -0.001  -0.661  -0.750
     14.86  21.094  -7.091   0.436   1.904   1.171  -0.002  -0.655  -0.756
     14.84  21.077  -7.074   0.417   1.918   1.173   0.072  -0.648  -0.762
     14.82  21.060  -7.058   0.398   1.932   1.173  -0.001  -0.641  -0.768
     14.80  21.043  -7.041   0.379   1.946   1.173  -0.002  -0.634  -0.773
     14.78  21.026  -7.025   0.360   1.959   1.173  -0.002  -0.627  -0.779
     14.76  21.009  -7.010   0.341   1.972   1.173   0.036  -0.620  -0.785
     14.74  20.991  -6.994   0.321   1.986   1.173  -0.002  -0.613  -0.790
     14.72  20.973  -6.978   0.301   1.999   1.173  -0.002  -0.606  -0.796
     14.70  20.955  -6.962   0.282   2.012   1.173  -0.002  -0.598  -0.801
     14.68  20.938  -6.948   0.262   2.024   1.176   0.128  -0.591  -0.806
     14.66  20.920  -6.933   0.242   2.036   1.176  -0.000  -0.584  -0.812
     14.64  20.902  -6.918   0.222   2.049   1.176  -0.000  -0.577  -0.817
     14.62  20.883  -6.903   0.202   2.061   1.176  -0.001  -0.569  -0.822
     14.61  20.870  -6.893   0.187   2.069   1.176   0.001  -0.564  -0.826
     14.58  20.845  -6.874   0.160   2.084   1.181   0.204  -0.554  -0.832
     14.56  20.828  -6.861   0.141   2.094   1.181   0.003  -0.547  -0.837
     14.54  20.808  -6.847   0.120   2.106   1.181   0.003  -0.540  -0.842
     14.52  20.789  -6.833   0.098   2.117   1.181   0.003  -0.532  -0.847
     14.50  20.769  -6.819   0.077   2.128   1.181   0.004  -0.524  -0.852
     14.48  20.749  -6.806   0.055   2.138   1.186   0.256  -0.516  -0.856
     14.46  20.729  -6.793   0.034   2.148   1.187   0.007  -0.508  -0.861
     14.44  20.710  -6.781   0.013   2.158   1.187   0.007  -0.501  -0.865
     14.42  20.689  -6.768  -0.009   2.168   1.187   0.007  -0.493  -0.870
     14.40  20.669  -6.755  -0.031   2.177   1.187   0.009  -0.485  -0.874
     14.38  20.648  -6.743  -0.053   2.186   1.194   0.338  -0.477  -0.879
     14.36  20.628  -6.732  -0.074   2.195   1.194   0.014  -0.470  -0.883
     14.34  20.607  -6.720  -0.097   2.204   1.194   0.014  -0.461  -0.887
     14.32  20.586  -6.708  -0.120   2.212   1.195   0.013  -0.453  -0.891
     14.30  20.564  -6.697  -0.143   2.221   1.195   0.014  -0.445  -0.896
     14.28  20.544  -6.687  -0.164   2.228   1.199   0.221  -0.437  -0.899
     14.26  20.522  -6.676  -0.187   2.236   1.200   0.018  -0.429  -0.903
     14.24  20.500  -6.665  -0.210   2.243   1.200   0.018  -0.421  -0.907
     14.22  20.478  -6.655  -0.233   2.251   1.200   0.018  -0.412  -0.911
     14.20  20.456  -6.645  -0.257   2.257   1.206   0.284  -0.404  -0.915
     14.18  20.434  -6.635  -0.280   2.264   1.207   0.025  -0.396  -0.918
     14.16  20.413  -6.626  -0.302   2.270   1.207   0.025  -0.388  -0.922
     14.14  20.390  -6.617  -0.326   2.276   1.208   0.025  -0.379  -0.925
     14.12  20.367  -6.608  -0.350   2.282   1.208   0.025  -0.371  -0.929
     14.11  20.357  -6.604  -0.361   2.285   1.208   0.049  -0.367  -0.930
     14.08  20.322  -6.591  -0.397   2.293   1.209   0.029  -0.354  -0.935
     14.06  20.300  -6.582  -0.421   2.298   1.210   0.028  -0.345  -0.939
     14.04  20.276  -6.574  -0.445   2.303   1.211   0.028  -0.336  -0.942
     14.02  20.254  -6.566  -0.468   2.307   1.211   0.028  -0.328  -0.945
     14.00  20.231  -6.559  -0.492   2.312   1.211  -0.004  -0.319  -0.948
     13.98  20.208  -6.551  -0.516   2.316   1.212   0.030  -0.311  -0.951
     13.96  20.184  -6.544  -0.540   2.320   1.212   0.030  -0.302  -0.953
     13.94  20.161  -6.537  -0.564   2.324   1.213   0.030  -0.293  -0.956
     13.92  20.139  -6.530  -0.587   2.327   1.213   0.030  -0.285  -0.959
     13.90  20.115  -6.524  -0.611   2.330   1.213  -0.025  -0.276  -0.961
     13.88  20.091  -6.517  -0.636   2.333   1.213   0.031  -0.267  -0.964
     13.86  20.068  -6.511  -0.660   2.336   1.214   0.031  -0.258  -0.966
     13.84  20.044  -6.505  -0.685   2.339   1.215   0.031  -0.249  -0.968
     13.82  20.021  -6.500  -0.708   2.341   1.215   0.031  -0.241  -0.971
     13.80  19.997  -6.495  -0.732   2.343   1.214  -0.056  -0.232  -0.973
     13.78  19.973  -6.489  -0.757   2.345   1.215   0.030  -0.223  -0.975
     13.76  19.949  -6.484  -0.781   2.347   1.215   0.030  -0.214  -0.977
     13.74  19.925  -6.480  -0.806   2.348   1.216   0.030  -0.205  -0.979
     13.72  19.902  -6.475  -0.829   2.349   1.217   0.030  -0.196  -0.981
     13.70  19.878  -6.471  -0.854   2.350   1.217   0.030  -0.187  -0.982
     13.68  19.854  -6.467  -0.878   2.351   1.216  -0.062  -0.178  -0.984
     13.66  19.829  -6.463  -0.903   2.351   1.217   0.028  -0.169  -0.986
     13.64  19.805  -6.459  -0.927   2.351   1.217   0.028  -0.160  -0.987
     13.62  19.782  -6.456  -0.951   2.351   1.218   0.026  -0.152  -0.988
     13.61  19.763  -6.454  -0.970   2.351   1.213  -0.262  -0.144  -0.990
     13.58  19.733  -6.450  -1.000   2.351   1.214   0.027  -0.133  -0.991
     13.56  19.710  -6.447  -1.023   2.350   1.215   0.026  -0.125  -0.992
     13.54  19.685  -6.445  -1.048   2.349   1.215   0.026  -0.116  -0.993
     13.52  19.661  -6.442  -1.072   2.348   1.216   0.025  -0.106  -0.994
     13.51  19.645  -6.441  -1.088   2.348   1.211  -0.382  -0.101  -0.995
     13.48  19.613  -6.438  -1.121   2.346   1.211   0.025  -0.088  -0.996
     13.46  19.588  -6.436  -1.145   2.344   1.212   0.024  -0.079  -0.997
     13.44  19.564  -6.434  -1.170   2.343   1.212   0.024  -0.070  -0.998
     13.42  19.539  -6.433  -1.194   2.341   1.213   0.022  -0.061  -0.998
     13.40  19.516  -6.432  -1.217   2.339   1.207  -0.299  -0.052  -0.999
     13.38  19.492  -6.431  -1.241   2.337   1.207   0.018  -0.043  -0.999
     13.36  19.468  -6.430  -1.265   2.334   1.208   0.018  -0.034  -0.999
     13.34  19.444  -6.429  -1.289   2.331   1.208   0.018  -0.025  -1.000
     13.32  19.419  -6.429  -1.314   2.329   1.208   0.017  -0.016  -1.000
     13.30  19.395  -6.428  -1.338   2.326   1.203  -0.261  -0.007  -1.000
     13.28  19.372  -6.428  -1.361   2.323   1.203   0.012   0.001  -1.000
     13.26  19.347  -6.428  -1.385   2.319   1.204   0.012   0.011  -1.000
     13.24  19.323  -6.428  -1.409   2.316   1.204   0.012   0.020  -1.000
     13.22  19.299  -6.428  -1.433   2.312   1.204   0.011   0.029  -1.000
     13.20  19.275  -6.429  -1.456   2.308   1.199  -0.241   0.037  -0.999
     13.18  19.251  -6.430  -1.480   2.304   1.199   0.006   0.046  -0.999
     13.16  19.227  -6.430  -1.504   2.300   1.200   0.005   0.055  -0.998
     13.14  19.203  -6.432  -1.527   2.296   1.200   0.005   0.064  -0.998
     13.12  19.179  -6.433  -1.551   2.291   1.200   0.005   0.073  -0.997
     13.11  19.162  -6.434  -1.568   2.288   1.200   0.003   0.080  -0.997
     13.08  19.131  -6.436  -1.598   2.282   1.195  -0.193   0.091  -0.996
     13.06  19.107  -6.437  -1.621   2.277   1.195  -0.002   0.100  -0.995
     13.04  19.083  -6.439  -1.645   2.271   1.195  -0.003   0.109  -0.994
     13.02  19.059  -6.442  -1.668   2.266   1.195  -0.003   0.117  -0.993
     13.00  19.036  -6.444  -1.691   2.261   1.195  -0.004   0.126  -0.992
     12.98  19.012  -6.446  -1.714   2.255   1.192  -0.135   0.135  -0.991
     12.96  18.989  -6.449  -1.737   2.249   1.192  -0.008   0.143  -0.990
     12.94  18.965  -6.452  -1.760   2.243   1.192  -0.009   0.152  -0.988
     12.92  18.941  -6.455  -1.783   2.237   1.191  -0.009   0.161  -0.987
     12.90  18.917  -6.458  -1.807   2.230   1.191  -0.010   0.170  -0.986
     12.88  18.894  -6.461  -1.830   2.224   1.191  -0.010   0.178  -0.984
     12.86  18.871  -6.465  -1.852   2.217   1.190  -0.041   0.187  -0.982
     12.84  18.847  -6.468  -1.875   2.210   1.190  -0.014   0.195  -0.981
     12.82  18.824  -6.472  -1.897   2.203   1.190  -0.014   0.204  -0.979
     12.81  18.805  -6.476  -1.916   2.197   1.189  -0.015   0.211  -0.978
     12.78  18.776  -6.481  -1.943   2.188   1.189  -0.016   0.221  -0.975
     12.76  18.753  -6.485  -1.966   2.180   1.185  -0.209   0.230  -0.973
     12.74  18.730  -6.490  -1.987   2.173   1.184  -0.020   0.238  -0.971
     12.72  18.707  -6.494  -2.010   2.165   1.184  -0.021   0.246  -0.969
     12.70  18.684  -6.499  -2.032   2.157   1.184  -0.021   0.255  -0.967
     12.68  18.660  -6.504  -2.055   2.149   1.183  -0.022   0.263  -0.965
     12.66  18.638  -6.509  -2.076   2.141   1.183  -0.020   0.271  -0.963
     12.64  18.615  -6.515  -2.099   2.132   1.182  -0.023   0.280  -0.960
     12.62  18.592  -6.520  -2.121   2.124   1.182  -0.024   0.288  -0.958
     12.61  18.574  -6.525  -2.137   2.117   1.181  -0.025   0.294  -0.956
     12.58  18.545  -6.532  -2.165   2.106   1.181  -0.025   0.305  -0.952
     12.56  18.523  -6.538  -2.186   2.097   1.179  -0.094   0.313  -0.950
     12.54  18.500  -6.544  -2.208   2.088   1.178  -0.029   0.321  -0.947
     12.52  18.477  -6.550  -2.230   2.078   1.178  -0.030   0.329  -0.944
     12.50  18.455  -6.557  -2.251   2.068   1.177  -0.031   0.337  -0.941
     12.48  18.433  -6.563  -2.272   2.059   1.177  -0.024   0.345  -0.939
     12.46  18.410  -6.570  -2.294   2.050   1.173  -0.203   0.353  -0.936
     12.44  18.387  -6.577  -2.315   2.040   1.172  -0.046   0.361  -0.933
     12.42  18.365  -6.583  -2.337   2.030   1.171  -0.048   0.369  -0.930
     12.40  18.342  -6.590  -2.358   2.020   1.170  -0.051   0.376  -0.926
     12.38  18.320  -6.597  -2.379   2.010   1.167  -0.147   0.384  -0.923
     12.36  18.298  -6.603  -2.400   2.001   1.155  -0.593   0.392  -0.920
     12.34  18.276  -6.610  -2.421   1.991   1.154  -0.059   0.399  -0.917
     12.32  18.254  -6.617  -2.442   1.982   1.153  -0.060   0.407  -0.914
     12.30  18.231  -6.623  -2.463   1.972   1.152  -0.061   0.414  -0.910
     12.28  18.210  -6.630  -2.483   1.962   1.151  -0.059   0.421  -0.907
     12.26  18.188  -6.637  -2.504   1.952   1.149  -0.076   0.429  -0.903
     12.24  18.166  -6.644  -2.525   1.942   1.152   0.159   0.437  -0.900
     12.22  18.144  -6.652  -2.546   1.931   1.151  -0.053   0.444  -0.896
     12.20  18.122  -6.660  -2.566   1.921   1.150  -0.054   0.452  -0.892
     12.18  18.101  -6.667  -2.586   1.911   1.149  -0.055   0.459  -0.889
     12.16  18.080  -6.675  -2.607   1.900   1.146  -0.168   0.466  -0.885
     12.14  18.058  -6.682  -2.627   1.889   1.144  -0.056   0.474  -0.881
     12.12  18.036  -6.690  -2.647   1.878   1.143  -0.057   0.481  -0.877
     12.11  18.022  -6.696  -2.661   1.871   1.143  -0.056   0.486  -0.874
     12.08  17.994  -6.706  -2.687   1.857   1.141  -0.060   0.495  -0.869
     12.06  17.972  -6.713  -2.707   1.847   1.135  -0.310   0.502  -0.865
     12.04  17.951  -6.721  -2.728   1.836   1.133  -0.063   0.509  -0.861
     12.02  17.929  -6.729  -2.748   1.825   1.132  -0.064   0.516  -0.856
     12.00  17.908  -6.737  -2.768   1.814   1.131  -0.067   0.523  -0.852
     11.98  17.886  -6.745  -2.788   1.804   1.129  -0.083   0.530  -0.848
     11.96  17.866  -6.752  -2.807   1.794   1.120  -0.479   0.537  -0.844
     11.94  17.845  -6.759  -2.827   1.784   1.119  -0.065   0.544  -0.839
     11.92  17.824  -6.767  -2.847   1.774   1.117  -0.065   0.550  -0.835
     11.90  17.802  -6.774  -2.867   1.763   1.116  -0.065   0.557  -0.831
     11.88  17.781  -6.782  -2.887   1.753   1.115  -0.066   0.564  -0.826
     11.86  17.760  -6.789  -2.907   1.743   1.113  -0.065   0.570  -0.821
     11.84  17.740  -6.796  -2.926   1.733   1.108  -0.306   0.576  -0.817
     11.82  17.719  -6.803  -2.946   1.723   1.106  -0.061   0.583  -0.813
     11.81  17.702  -6.809  -2.962   1.715   1.105  -0.061   0.588  -0.809
     11.78  17.677  -6.817  -2.986   1.704   1.104  -0.058   0.595  -0.803
     11.76  17.655  -6.823  -3.006   1.694   1.100  -0.211   0.602  -0.799
     11.74  17.634  -6.830  -3.026   1.685   1.099  -0.052   0.608  -0.794
     11.72  17.614  -6.837  -3.045   1.675   1.098  -0.052   0.614  -0.790
     11.70  17.593  -6.843  -3.066   1.666   1.097  -0.049   0.620  -0.785
     11.68  17.571  -6.850  -3.086   1.656   1.096  -0.046   0.626  -0.780
     11.66  17.551  -6.856  -3.105   1.648   1.093  -0.127   0.631  -0.776
     11.64  17.530  -6.862  -3.125   1.639   1.093  -0.035   0.637  -0.771
     11.62  17.509  -6.868  -3.145   1.630   1.092  -0.033   0.643  -0.766
     11.61  17.496  -6.872  -3.157   1.624   1.092  -0.029   0.646  -0.763
     11.58  17.466  -6.879  -3.186   1.613   1.091  -0.026   0.654  -0.756
     11.56  17.446  -6.884  -3.205   1.605   1.090  -0.060   0.660  -0.752
     11.54  17.424  -6.890  -3.226   1.597   1.090  -0.000   0.665  -0.747
     11.52  17.403  -6.895  -3.246   1.588   1.090   0.006   0.671  -0.742
     11.50  17.383  -6.900  -3.266   1.581   1.090   0.012   0.676  -0.737
     11.48  17.361  -6.904  -3.287   1.573   1.090   0.021   0.681  -0.732
     11.46  17.339  -6.909  -3.307   1.566   1.092   0.070   0.686  -0.728
     11.44  17.318  -6.913  -3.328   1.558   1.093   0.043   0.691  -0.723
     11.42  17.296  -6.918  -3.349   1.551   1.094   0.051   0.696  -0.718
     11.40  17.275  -6.922  -3.369   1.544   1.095   0.060   0.701  -0.713
     11.38  17.254  -6.926  -3.390   1.538   1.096   0.073   0.706  -0.708
     11.36  17.231  -6.929  -3.412   1.531   1.100   0.176   0.711  -0.703
     11.34  17.209  -6.933  -3.433   1.524   1.102   0.101   0.716  -0.698
     11.32  17.188  -6.936  -3.453   1.518   1.104   0.113   0.720  -0.694
     11.30  17.166  -6.939  -3.475   1.512   1.107   0.125   0.725  -0.689
     11.28  17.145  -6.942  -3.496   1.506   1.109   0.135   0.729  -0.684
     11.26  17.122  -6.945  -3.517   1.500   1.110   0.012   0.734  -0.679
     11.24  17.100  -6.948  -3.539   1.494   1.113   0.151   0.738  -0.674
     11.22  17.078  -6.951  -3.561   1.488   1.116   0.165   0.743  -0.670
     11.20  17.055  -6.954  -3.582   1.482   1.120   0.181   0.747  -0.665
     11.18  17.033  -6.956  -3.604   1.477   1.124   0.192   0.751  -0.660
     11.16  17.011  -6.959  -3.625   1.471   1.125   0.063   0.755  -0.655
     11.14  16.989  -6.961  -3.647   1.466   1.129   0.215   0.760  -0.650
     11.12  16.966  -6.963  -3.670   1.461   1.134   0.235   0.764  -0.646
     11.11  16.949  -6.964  -3.687   1.457   1.138   0.250   0.767  -0.642
     11.08  16.921  -6.966  -3.714   1.451   1.144   0.261   0.772  -0.636
     11.06  16.898  -6.968  -3.736   1.446   1.142  -0.089   0.775  -0.631
     11.04  16.875  -6.970  -3.759   1.441   1.148   0.279   0.779  -0.627
     11.02  16.851  -6.972  -3.782   1.436   1.154   0.299   0.783  -0.622
     11.00  16.828  -6.973  -3.805   1.432   1.160   0.322   0.787  -0.617
     10.98  16.806  -6.974  -3.827   1.428   1.167   0.336   0.790  -0.613
     10.96  16.782  -6.976  -3.850   1.423   1.162  -0.217   0.794  -0.608
     10.94  16.759  -6.977  -3.873   1.419   1.170   0.352   0.798  -0.603
     10.92  16.735  -6.978  -3.897   1.414   1.177   0.367   0.801  -0.598
     10.90  16.712  -6.979  -3.919   1.410   1.172  -0.245   0.805  -0.594
     10.88  16.688  -6.980  -3.943   1.406   1.167  -0.271   0.808  -0.589
     10.86  16.666  -6.981  -3.965   1.401   1.166  -0.046   0.811  -0.585
     10.84  16.642  -6.982  -3.988   1.397   1.160  -0.270   0.815  -0.580
     10.82  16.619  -6.984  -4.010   1.393   1.155  -0.269   0.818  -0.576
     10.80  16.596  -6.985  -4.033   1.388   1.149  -0.267   0.821  -0.571
     10.78  16.574  -6.986  -4.055   1.384   1.144  -0.266   0.824  -0.567
     10.76  16.551  -6.987  -4.078   1.379   1.139  -0.262   0.827  -0.562
     10.74  16.528  -6.989  -4.100   1.375   1.134  -0.261   0.830  -0.558
     10.72  16.505  -6.990  -4.122   1.370   1.128  -0.260   0.833  -0.553
     10.70  16.483  -6.991  -4.144   1.366   1.123  -0.258   0.836  -0.549
     10.68  16.461  -6.993  -4.166   1.362   1.118  -0.256   0.839  -0.544
     10.66  16.438  -6.994  -4.188   1.357   1.116  -0.106   0.842  -0.540
     10.64  16.416  -6.996  -4.210   1.353   1.111  -0.253   0.845  -0.536
     10.62  16.394  -6.997  -4.232   1.348   1.106  -0.251   0.847  -0.531
     10.61  16.375  -6.998  -4.250   1.344   1.102  -0.249   0.850  -0.527
     10.58  16.350  -7.000  -4.275   1.339   1.096  -0.247   0.853  -0.523
     10.56  16.328  -7.001  -4.296   1.335   1.090  -0.293   0.855  -0.518
     10.54  16.307  -7.002  -4.317   1.331   1.086  -0.244   0.858  -0.514
     10.52  16.285  -7.004  -4.338   1.326   1.081  -0.242   0.860  -0.510
     10.50  16.264  -7.005  -4.359   1.322   1.076  -0.239   0.863  -0.506
     10.48  16.242  -7.007  -4.381   1.318   1.071  -0.237   0.865  -0.502
     10.46  16.221  -7.008  -4.402   1.313   1.066  -0.226   0.867  -0.498
     10.44  16.200  -7.009  -4.422   1.309   1.062  -0.234   0.870  -0.494
     10.42  16.179  -7.011  -4.443   1.305   1.057  -0.232   0.872  -0.490
     10.40  16.159  -7.012  -4.463   1.301   1.053  -0.229   0.874  -0.486
     10.38  16.136  -7.013  -4.484   1.297   1.048  -0.227   0.876  -0.482
     10.36  16.116  -7.014  -4.504   1.293   1.045  -0.169   0.878  -0.478
     10.34  16.095  -7.016  -4.525   1.288   1.040  -0.222   0.880  -0.474
     10.32  16.075  -7.017  -4.545   1.284   1.036  -0.220   0.882  -0.471
     10.30  16.054  -7.018  -4.565   1.280   1.032  -0.217   0.884  -0.467
     10.28  16.033  -7.019  -4.586   1.276   1.027  -0.215   0.886  -0.463
     10.26  16.013  -7.021  -4.605   1.272   1.023  -0.229   0.888  -0.459
     10.24  15.993  -7.022  -4.625   1.268   1.019  -0.209   0.890  -0.456
     10.22  15.972  -7.023  -4.645   1.264   1.014  -0.207   0.892  -0.452
     10.20  15.952  -7.024  -4.665   1.261   1.010  -0.204   0.894  -0.448
     10.18  15.932  -7.025  -4.686   1.257   1.006  -0.201   0.896  -0.445
     10.16  15.912  -7.026  -4.705   1.253   1.001  -0.266   0.897  -0.441
     10.14  15.892  -7.027  -4.724   1.249   0.997  -0.196   0.899  -0.438
     10.12  15.872  -7.028  -4.744   1.246   0.993  -0.193   0.901  -0.434
     10.11  15.862  -7.028  -4.754   1.244   0.991  -0.191   0.902  -0.433
     10.08  15.833  -7.030  -4.783   1.239   0.985  -0.189   0.904  -0.427
     10.06  15.813  -7.030  -4.802   1.235   0.981  -0.215   0.906  -0.424
     10.04  15.794  -7.031  -4.821   1.232   0.978  -0.183   0.907  -0.421
     10.02  15.775  -7.032  -4.840   1.228   0.974  -0.180   0.909  -0.418
     10.00  15.755  -7.033  -4.860   1.225   0.970  -0.178   0.910  -0.414
      9.98  15.735  -7.033  -4.879   1.221   0.967  -0.175   0.912  -0.411
      9.96  15.717  -7.034  -4.897   1.218   0.965  -0.122   0.913  -0.408
      9.94  15.697  -7.034  -4.917   1.215   0.961  -0.171   0.914  -0.405
      9.92  15.678  -7.035  -4.936   1.212   0.958  -0.168   0.916  -0.402
      9.90  15.659  -7.036  -4.954   1.209   0.954  -0.166   0.917  -0.399
      9.88  15.640  -7.036  -4.973   1.205   0.951  -0.163   0.918  -0.396
      9.86  15.621  -7.037  -4.992   1.202   0.947  -0.192   0.920  -0.393
      9.84  15.602  -7.037  -5.010   1.199   0.944  -0.158   0.921  -0.390
      9.82  15.583  -7.037  -5.029   1.196   0.941  -0.155   0.922  -0.387
      9.80  15.564  -7.038  -5.048   1.193   0.938  -0.152   0.923  -0.384
      9.78  15.546  -7.038  -5.066   1.191   0.935  -0.150   0.925  -0.381
      9.76  15.527  -7.038  -5.084   1.188   0.932  -0.147   0.926  -0.378
      9.74  15.508  -7.038  -5.103   1.185   0.928  -0.179   0.927  -0.375
      9.72  15.490  -7.038  -5.121   1.182   0.925  -0.142   0.928  -0.373
      9.71  15.474  -7.038  -5.137   1.180   0.923  -0.140   0.929  -0.370
      9.68  15.453  -7.039  -5.158   1.177   0.920  -0.138   0.930  -0.367
      9.66  15.435  -7.039  -5.176   1.175   0.919  -0.059   0.931  -0.364
      9.64  15.417  -7.039  -5.194   1.172   0.916  -0.133   0.932  -0.362
      9.62  15.398  -7.039  -5.212   1.170   0.914  -0.101   0.933  -0.359
      9.61  15.384  -7.038  -5.226   1.168   0.929   0.948   0.934  -0.357
      9.58  15.360  -7.038  -5.250   1.165   0.944   0.600   0.935  -0.354
      9.56  15.342  -7.038  -5.268   1.163   0.960   0.858   0.936  -0.351
      9.54  15.322  -7.037  -5.288   1.161   0.978   0.856   0.937  -0.349
      9.52  15.302  -7.036  -5.308   1.159   0.993   0.764   0.938  -0.346
      9.50  15.282  -7.035  -5.328   1.158   0.991  -0.122   0.939  -0.344
      9.48  15.262  -7.033  -5.347   1.156   0.988  -0.119   0.940  -0.342
      9.46  15.242  -7.032  -5.367   1.155   0.986  -0.089   0.941  -0.339
      9.44  15.224  -7.031  -5.386   1.153   0.984  -0.115   0.941  -0.337
      9.42  15.204  -7.029  -5.406   1.152   0.982  -0.113   0.942  -0.335
      9.40  15.184  -7.028  -5.426   1.150   0.980  -0.110   0.943  -0.333
      9.38  15.164  -7.027  -5.445   1.149   0.978  -0.108   0.944  -0.330
      9.36  15.146  -7.025  -5.464   1.148   0.976  -0.102   0.945  -0.328
      9.34  15.126  -7.024  -5.484   1.147   0.974  -0.103   0.945  -0.326
      9.32  15.106  -7.022  -5.503   1.146   0.971  -0.100   0.946  -0.324
      9.30  15.087  -7.020  -5.523   1.145   0.969  -0.098   0.947  -0.322
      9.28  15.068  -7.019  -5.542   1.144   0.968  -0.096   0.947  -0.320
      9.26  15.049  -7.017  -5.561   1.143   0.967  -0.014   0.948  -0.318
      9.24  15.029  -7.015  -5.581   1.142   0.965  -0.093   0.949  -0.316
      9.22  15.010  -7.013  -5.600   1.141   0.964  -0.091   0.949  -0.314
      9.20  14.991  -7.012  -5.620   1.140   0.962  -0.089   0.950  -0.312
      9.18  14.972  -7.010  -5.638   1.139   0.960  -0.087   0.951  -0.310
      9.16  14.953  -7.008  -5.658   1.138   0.961   0.060   0.951  -0.308
      9.14  14.933  -7.006  -5.677   1.138   0.960  -0.086   0.952  -0.306
      9.12  14.914  -7.004  -5.696   1.137   0.958  -0.084   0.953  -0.304
      9.11  14.900  -7.003  -5.711   1.136   0.957  -0.082   0.953  -0.303
      9.08  14.876  -7.000  -5.735   1.136   0.955  -0.080   0.954  -0.301
      9.06  14.858  -6.998  -5.753   1.135   0.953  -0.078   0.954  -0.299
      9.04  14.839  -6.996  -5.772   1.134   0.954   0.053   0.955  -0.297
      9.02  14.819  -6.994  -5.791   1.134   0.953  -0.077   0.955  -0.295
      9.00  14.800  -6.992  -5.811   1.133   0.951  -0.075   0.956  -0.294
      8.98  14.782  -6.990  -5.829   1.132   0.950  -0.073   0.956  -0.292
      8.96  14.763  -6.988  -5.848   1.132   0.950  -0.013   0.957  -0.290
      8.94  14.744  -6.986  -5.867   1.131   0.948  -0.071   0.957  -0.289
      8.92  14.725  -6.984  -5.886   1.131   0.947  -0.069   0.958  -0.287
      8.90  14.707  -6.982  -5.905   1.130   0.945  -0.068   0.958  -0.285
      8.88  14.688  -6.980  -5.924   1.130   0.944  -0.066   0.959  -0.284
      8.86  14.669  -6.977  -5.943   1.130   0.944   0.007   0.959  -0.282
      8.84  14.650  -6.975  -5.962   1.129   0.943  -0.064   0.960  -0.281
      8.82  14.631  -6.973  -5.981   1.129   0.942  -0.063   0.960  -0.279
      8.80  14.613  -6.970  -5.999   1.129   0.940  -0.061   0.961  -0.278
      8.78  14.594  -6.968  -6.018   1.129   0.939  -0.060   0.961  -0.276
      8.76  14.576  -6.966  -6.036   1.128   0.939  -0.037   0.962  -0.275
      8.74  14.557  -6.963  -6.055   1.128   0.937  -0.057   0.962  -0.273
      8.72  14.539  -6.961  -6.074   1.128   0.936  -0.056   0.962  -0.272
      8.70  14.520  -6.958  -6.093   1.128   0.935  -0.054   0.963  -0.270
      8.68  14.502  -6.955  -6.112   1.128   0.934  -0.053   0.963  -0.269
      8.66  14.483  -6.953  -6.130   1.128   0.934  -0.004   0.963  -0.268
      8.64  14.464  -6.950  -6.149   1.128   0.933  -0.051   0.964  -0.267
      8.62  14.446  -6.947  -6.168   1.128   0.932  -0.050   0.964  -0.265
      8.61  14.432  -6.945  -6.182   1.129   0.931  -0.048   0.964  -0.264
      8.58  14.409  -6.942  -6.205   1.129   0.930  -0.047   0.965  -0.263
      8.56  14.391  -6.939  -6.223   1.129   0.929  -0.060   0.965  -0.262
      8.54  14.373  -6.936  -6.242   1.129   0.928  -0.044   0.965  -0.261
      8.52  14.354  -6.933  -6.260   1.130   0.927  -0.043   0.966  -0.259
      8.50  14.336  -6.930  -6.279   1.130   0.926  -0.042   0.966  -0.258
      8.48  14.317  -6.927  -6.298   1.131   0.926  -0.040   0.966  -0.257
      8.46  14.300  -6.924  -6.316   1.131   0.925  -0.044   0.967  -0.256
      8.44  14.282  -6.921  -6.334   1.132   0.924  -0.038   0.967  -0.255
      8.42  14.263  -6.918  -6.353   1.132   0.923  -0.037   0.967  -0.254
      8.40  14.245  -6.915  -6.371   1.133   0.922  -0.036   0.967  -0.253
      8.38  14.226  -6.912  -6.390   1.134   0.922  -0.035   0.968  -0.252
      8.36  14.209  -6.909  -6.408   1.134   0.921  -0.047   0.968  -0.251
      8.34  14.191  -6.905  -6.426   1.135   0.920  -0.032   0.968  -0.250
      8.32  14.172  -6.902  -6.445   1.136   0.920  -0.032   0.968  -0.249
      8.30  14.155  -6.898  -6.463   1.137   0.919  -0.031   0.969  -0.249
      8.28  14.137  -6.895  -6.481   1.138   0.918  -0.030   0.969  -0.248
      8.26  14.118  -6.891  -6.500   1.139   0.917  -0.052   0.969  -0.247
      8.24  14.100  -6.888  -6.519   1.140   0.917  -0.027   0.969  -0.246
      8.22  14.083  -6.884  -6.536   1.141   0.916  -0.026   0.969  -0.246
      8.20  14.065  -6.881  -6.555   1.142   0.916  -0.008   0.970  -0.245
      8.18  14.046  -6.877  -6.573   1.143   0.930   0.709   0.970  -0.244
      8.16  14.028  -6.873  -6.592   1.145   0.945   0.731   0.970  -0.244
      8.14  14.008  -6.869  -6.612   1.146   0.961   0.788   0.970  -0.243
      8.12  13.990  -6.865  -6.631   1.147   0.977   0.846   0.970  -0.243
      8.11  13.975  -6.862  -6.646   1.148   0.994   1.070   0.970  -0.242
      8.08  13.951  -6.857  -6.671   1.150   1.010   0.674   0.970  -0.242
      8.06  13.931  -6.852  -6.691   1.152   1.027   0.823   0.970  -0.241
      8.04  13.910  -6.847  -6.712   1.154   1.043   0.820   0.970  -0.241
      8.02  13.889  -6.842  -6.733   1.156   1.060   0.825   0.971  -0.241
      8.00  13.868  -6.838  -6.755   1.158   1.077   0.828   0.971  -0.241
      7.98  13.847  -6.833  -6.777   1.160   1.094   0.851   0.971  -0.240
      7.96  13.825  -6.827  -6.799   1.162   1.110   0.828   0.971  -0.240
      7.94  13.803  -6.822  -6.822   1.164   1.127   0.844   0.971  -0.240
      7.92  13.781  -6.816  -6.844   1.167   1.144   0.846   0.971  -0.240
      7.90  13.759  -6.811  -6.867   1.169   1.161   0.873   0.971  -0.240
      7.88  13.737  -6.805  -6.890   1.172   1.179   0.873   0.971  -0.240
      7.86  13.713  -6.799  -6.914   1.174   1.196   0.850   0.971  -0.240
      7.84  13.689  -6.793  -6.938   1.177   1.213   0.854   0.971  -0.240
      7.82  13.665  -6.787  -6.963   1.180   1.230   0.853   0.971  -0.240
      7.80  13.641  -6.780  -6.988   1.183   1.248   0.858   0.971  -0.240
      7.78  13.618  -6.774  -7.012   1.186   1.265   0.901   0.971  -0.241
      7.76  13.593  -6.767  -7.038   1.190   1.282   0.859   0.971  -0.241
      7.74  13.567  -6.760  -7.064   1.193   1.300   0.858   0.970  -0.241
      7.72  13.541  -6.753  -7.090   1.197   1.317   0.867   0.970  -0.242
      7.70  13.519  -6.746  -7.113   1.200   1.335   1.021   0.970  -0.242
      7.68  13.490  -6.738  -7.144   1.204   1.352   0.773   0.970  -0.243
      7.66  13.465  -6.731  -7.170   1.208   1.370   0.915   0.970  -0.243
      7.64  13.438  -6.723  -7.197   1.212   1.387   0.874   0.970  -0.244
      7.62  13.411  -6.715  -7.225   1.216   1.405   0.874   0.970  -0.245
      7.61  13.394  -6.710  -7.243   1.219   1.423   1.435   0.969  -0.245
      7.58  13.355  -6.698  -7.283   1.225   1.440   0.623   0.969  -0.246
      7.56  13.328  -6.689  -7.310   1.230   1.458   0.922   0.969  -0.247
      7.54  13.300  -6.680  -7.340   1.235   1.476   0.880   0.969  -0.248
      7.52  13.271  -6.671  -7.370   1.240   1.494   0.884   0.968  -0.249
      7.50  13.242  -6.662  -7.400   1.245   1.512   0.882   0.968  -0.251
      7.48  13.214  -6.653  -7.429   1.250   1.529   0.926   0.968  -0.252
      7.46  13.184  -6.643  -7.459   1.256   1.547   0.875   0.967  -0.253
      7.44  13.154  -6.633  -7.491   1.262   1.565   0.881   0.967  -0.255
      7.42  13.124  -6.623  -7.522   1.267   1.583   0.890   0.967  -0.256
      7.40  13.093  -6.613  -7.554   1.274   1.601   0.890   0.966  -0.258
      7.38  13.064  -6.602  -7.584   1.279   1.619   0.932   0.966  -0.260
      7.36  13.032  -6.591  -7.617   1.286   1.636   0.854   0.965  -0.262
      7.34  13.001  -6.581  -7.649   1.292   1.654   0.916   0.965  -0.264
      7.32  12.969  -6.569  -7.682   1.299   1.672   0.895   0.964  -0.266
      7.30  12.937  -6.558  -7.716   1.306   1.691   0.896   0.963  -0.268
      7.28  12.906  -6.546  -7.748   1.313   1.709   0.938   0.963  -0.271
      7.26  12.874  -6.534  -7.782   1.321   1.727   0.887   0.962  -0.273
      7.24  12.841  -6.522  -7.816   1.329   1.744   0.890   0.961  -0.276
      7.22  12.808  -6.509  -7.851   1.337   1.762   0.889   0.960  -0.279
      7.20  12.774  -6.496  -7.886   1.345   1.780   0.882   0.960  -0.281
      7.18  12.742  -6.483  -7.920   1.353   1.798   0.924   0.959  -0.284
      7.16  12.708  -6.470  -7.955   1.362   1.815   0.845   0.958  -0.288
      7.14  12.673  -6.456  -7.991   1.371   1.833   0.866   0.957  -0.291
      7.12  12.639  -6.442  -8.028   1.380   1.850   0.868   0.956  -0.295
      7.11  12.616  -6.432  -8.051   1.386   1.868   1.335   0.955  -0.297
      7.08  12.570  -6.413  -8.099   1.399   1.885   0.660   0.953  -0.302
      7.06  12.535  -6.398  -8.136   1.409   1.902   0.852   0.952  -0.306
      7.04  12.499  -6.382  -8.174   1.420   1.920   0.861   0.951  -0.310
      7.02  12.463  -6.366  -8.211   1.430   1.937   0.849   0.949  -0.314
      7.00  12.429  -6.351  -8.248   1.441   1.954   0.891   0.948  -0.318
      6.98  12.393  -6.334  -8.286   1.452   1.971   0.844   0.946  -0.323
      6.96  12.356  -6.318  -8.324   1.464   1.988   0.847   0.945  -0.328
      6.94  12.320  -6.300  -8.363   1.476   2.005   0.832   0.943  -0.333
      6.92  12.285  -6.283  -8.400   1.488   2.022   0.888   0.941  -0.337
      6.90  12.249  -6.266  -8.438   1.500   2.039   0.865   0.940  -0.342
      6.88  12.210  -6.247  -8.479   1.514   2.056   0.800   0.938  -0.348
      6.86  12.173  -6.228  -8.518   1.527   2.074   0.917   0.936  -0.353
      6.84  12.135  -6.209  -8.558   1.541   2.091   0.831   0.934  -0.358
      6.82  12.099  -6.190  -8.596   1.555   2.108   0.875   0.932  -0.363
      6.80  12.062  -6.170  -8.637   1.570   2.125   0.825   0.929  -0.369
      6.78  12.023  -6.149  -8.677   1.585   2.141   0.826   0.927  -0.375
      6.76  11.985  -6.128  -8.718   1.600   2.160   0.946   0.925  -0.380
      6.74  11.949  -6.108  -8.757   1.616   2.177   0.867   0.923  -0.386
      6.72  11.910  -6.086  -8.798   1.632   2.194   0.820   0.920  -0.391
      6.70  11.871  -6.063  -8.840   1.649   2.210   0.812   0.918  -0.398
      6.68  11.834  -6.041  -8.880   1.666   2.227   0.841   0.915  -0.403
      6.66  11.795  -6.018  -8.922   1.683   2.245   0.897   0.912  -0.410
      6.64  11.756  -5.994  -8.964   1.701   2.261   0.813   0.909  -0.416
      6.62  11.716  -5.970  -9.006   1.720   2.278   0.809   0.906  -0.422
      6.61  11.699  -5.959  -9.025   1.728   2.294   1.781   0.905  -0.425
      6.58  11.640  -5.921  -9.088   1.758   2.310   0.529   0.900  -0.436
      6.56  11.600  -5.895  -9.132   1.778   2.332   1.065   0.897  -0.442
      6.54  11.561  -5.869  -9.174   1.799   2.354   1.114   0.895  -0.447
      6.52  11.523  -5.843  -9.215   1.819   2.376   1.118   0.893  -0.450
      6.50  11.483  -5.815  -9.259   1.841   2.396   1.001   0.892  -0.453
      6.48  11.442  -5.787  -9.303   1.863   2.415   0.945   0.891  -0.454
      6.46  11.402  -5.759  -9.346   1.885   2.433   0.880   0.891  -0.454
      6.44  11.364  -5.732  -9.388   1.907   2.451   0.950   0.891  -0.455
      6.42  11.322  -5.703  -9.433   1.930   2.469   0.898   0.890  -0.455
      6.40  11.281  -5.675  -9.478   1.952   2.488   0.903   0.890  -0.456
      6.38  11.240  -5.646  -9.523   1.975   2.506   0.908   0.890  -0.457
      6.36  11.198  -5.616  -9.568   1.999   2.524   0.903   0.889  -0.457
      6.34  11.158  -5.588  -9.611   2.021   2.542   0.946   0.889  -0.458
      6.32  11.116  -5.558  -9.658   2.045   2.561   0.900   0.889  -0.458
      6.30  11.075  -5.529  -9.703   2.068   2.579   0.930   0.889  -0.459
      6.28  11.031  -5.498  -9.750   2.093   2.597   0.895   0.888  -0.459
      6.26  10.988  -5.468  -9.797   2.117   2.615   0.904   0.888  -0.460
      6.24  10.945  -5.437  -9.844   2.141   2.634   0.903   0.888  -0.461
      6.22  10.901  -5.406  -9.891   2.166   2.652   0.903   0.887  -0.461
      6.20  10.864  -5.379  -9.932   2.187   2.670   1.063   0.887  -0.462
      6.18  10.814  -5.344  -9.986   2.216   2.688   0.798   0.887  -0.462
      6.16  10.772  -5.314 -10.032   2.240   2.707   0.955   0.886  -0.463
      6.14  10.727  -5.282 -10.081   2.265   2.725   0.902   0.886  -0.464
      6.12  10.682  -5.249 -10.130   2.291   2.743   0.905   0.886  -0.464
      6.11  10.646  -5.223 -10.170   2.312   2.761   1.107   0.885  -0.465
      6.08  10.591  -5.185 -10.229   2.343   2.779   0.747   0.885  -0.465
      6.06  10.545  -5.152 -10.279   2.369   2.797   0.887   0.885  -0.466
      6.04  10.502  -5.120 -10.327   2.394   2.815   0.934   0.884  -0.467
      6.02  10.455  -5.087 -10.377   2.421   2.833   0.889   0.884  -0.467
      6.00  10.409  -5.053 -10.428   2.448   2.851   0.887   0.884  -0.468
      5.98  10.364  -5.021 -10.477   2.474   2.869   0.934   0.883  -0.468
      5.96  10.316  -4.986 -10.529   2.502   2.887   0.871   0.883  -0.469
      5.94  10.268  -4.951 -10.581   2.529   2.904   0.888   0.883  -0.470
      5.92  10.221  -4.917 -10.633   2.557   2.922   0.890   0.883  -0.470
      5.90  10.173  -4.882 -10.685   2.585   2.940   0.886   0.882  -0.471
      5.88  10.126  -4.848 -10.736   2.612   2.958   0.931   0.882  -0.471
      5.86  10.078  -4.813 -10.789   2.640   2.976   0.887   0.882  -0.472
      5.84  10.029  -4.777 -10.842   2.669   2.994   0.885   0.881  -0.472
      5.82   9.980  -4.741 -10.896   2.697   3.012   0.889   0.881  -0.473
      5.80   9.933  -4.707 -10.947   2.725   3.030   0.929   0.881  -0.473
      5.78   9.883  -4.670 -11.001   2.754   3.048   0.882   0.881  -0.474
      5.76   9.833  -4.634 -11.056   2.784   3.066   0.883   0.880  -0.474
      5.74   9.784  -4.598 -11.109   2.812   3.083   0.911   0.880  -0.475
      5.72   9.734  -4.561 -11.164   2.842   3.101   0.885   0.880  -0.475
      5.70   9.683  -4.523 -11.220   2.872   3.119   0.875   0.880  -0.476
      5.68   9.632  -4.486 -11.275   2.902   3.137   0.875   0.879  -0.476
      5.66   9.581  -4.448 -11.331   2.933   3.155   0.879   0.879  -0.477
      5.64   9.532  -4.412 -11.385   2.962   3.172   0.924   0.879  -0.477
      5.62   9.480  -4.374 -11.441   2.992   3.190   0.885   0.879  -0.477
      5.61   9.437  -4.342 -11.488   3.018   3.208   1.087   0.879  -0.477
      5.58   9.376  -4.297 -11.555   3.054   3.226   0.760   0.879  -0.477
      5.56   9.326  -4.260 -11.610   3.084   3.244   0.937   0.879  -0.477
      5.54   9.270  -4.219 -11.671   3.117   3.262   0.849   0.879  -0.477
      5.52   9.219  -4.181 -11.726   3.147   3.280   0.934   0.879  -0.476
      5.50   9.165  -4.142 -11.785   3.179   3.298   0.876   0.879  -0.476
      5.48   9.110  -4.101 -11.845   3.211   3.316   0.873   0.879  -0.476
      5.46   9.059  -4.063 -11.901   3.242   3.334   0.932   0.879  -0.476
      5.44   9.004  -4.023 -11.961   3.274   3.351   0.885   0.879  -0.476
      5.42   8.950  -3.983 -12.021   3.306   3.369   0.883   0.880  -0.476
      5.40   8.894  -3.942 -12.081   3.339   3.387   0.871   0.880  -0.476
      5.38   8.842  -3.904 -12.138   3.370   3.405   0.915   0.880  -0.475
      5.36   8.785  -3.862 -12.200   3.403   3.422   0.864   0.880  -0.475
      5.34   8.729  -3.821 -12.261   3.436   3.440   0.872   0.880  -0.475
      5.32   8.673  -3.780 -12.322   3.469   3.457   0.870   0.880  -0.474
      5.30   8.619  -3.740 -12.381   3.501   3.476   0.942   0.881  -0.474
      5.28   8.562  -3.699 -12.444   3.534   3.494   0.898   0.881  -0.473
      5.26   8.505  -3.657 -12.506   3.568   3.512   0.901   0.881  -0.472
      5.24   8.447  -3.615 -12.569   3.601   3.530   0.898   0.882  -0.472
      5.22   8.390  -3.573 -12.632   3.635   3.548   0.899   0.882  -0.471
      5.20   8.331  -3.531 -12.695   3.669   3.566   0.886   0.882  -0.470
      5.18   8.276  -3.490 -12.756   3.701   3.584   0.929   0.883  -0.470
      5.16   8.217  -3.448 -12.820   3.735   3.602   0.884   0.883  -0.469
      5.14   8.158  -3.405 -12.885   3.770   3.619   0.884   0.884  -0.468
      5.12   8.098  -3.362 -12.950   3.804   3.631   0.566   0.884  -0.468
      5.11   8.056  -3.332 -12.995   3.828   3.617  -0.981   0.884  -0.467
      5.08   7.983  -3.279 -13.076   3.870   3.603  -0.553   0.885  -0.466
      5.06   7.924  -3.237 -13.139   3.904   3.589  -0.693   0.885  -0.465
      5.04   7.865  -3.195 -13.203   3.937   3.575  -0.692   0.886  -0.464
      5.02   7.806  -3.153 -13.267   3.971   3.567  -0.386   0.887  -0.462
      5.01   7.765  -3.123 -13.312   3.994   3.586   1.288   0.887  -0.461
      4.98   7.688  -3.069 -13.396   4.037   3.604   0.698   0.889  -0.458
      4.96   7.631  -3.029 -13.458   4.069   3.622   0.951   0.890  -0.457
      4.94   7.571  -2.987 -13.523   4.103   3.640   0.903   0.891  -0.455
      4.92   7.511  -2.945 -13.589   4.136   3.650   0.498   0.892  -0.453
      4.90   7.450  -2.903 -13.655   4.169   3.632  -0.903   0.892  -0.451
      4.88   7.390  -2.861 -13.720   4.202   3.614  -0.902   0.893  -0.449
      4.86   7.333  -2.822 -13.781   4.233   3.596  -0.952   0.894  -0.448
      4.84   7.274  -2.782 -13.846   4.265   3.577  -0.903   0.895  -0.446
      4.82   7.214  -2.741 -13.911   4.297   3.561  -0.805   0.896  -0.444
      4.80   7.158  -2.703 -13.972   4.327   3.561  -0.000   0.897  -0.442
      4.78   7.097  -2.662 -14.037   4.359   3.561   0.000   0.898  -0.441
      4.76   7.038  -2.621 -14.102   4.391   3.561  -0.000   0.899  -0.439
      4.74   6.978  -2.581 -14.167   4.422   3.561  -0.000   0.900  -0.437
      4.72   6.918  -2.542 -14.232   4.454   3.561   0.000   0.900  -0.435
      4.70   6.860  -2.503 -14.294   4.484   3.561  -0.000   0.901  -0.433
      4.68   6.799  -2.463 -14.360   4.515   3.561   0.000   0.902  -0.431
      4.66   6.739  -2.423 -14.425   4.546   3.561  -0.000   0.903  -0.429
      4.64   6.682  -2.386 -14.487   4.575   3.561   0.003   0.904  -0.427
      4.62   6.622  -2.347 -14.552   4.606   3.558  -0.170   0.905  -0.425
      4.61   6.594  -2.329 -14.582   4.620   3.540  -1.862   0.905  -0.424
      4.58   6.503  -2.270 -14.680   4.666   3.523  -0.562   0.907  -0.421
      4.56   6.443  -2.231 -14.745   4.695   3.506  -0.861   0.908  -0.419
      4.54   6.384  -2.193 -14.809   4.725   3.488  -0.862   0.909  -0.417
      4.52   6.328  -2.158 -14.869   4.752   3.471  -0.906   0.910  -0.415
      4.50   6.269  -2.121 -14.932   4.781   3.453  -0.866   0.911  -0.413
      4.48   6.209  -2.083 -14.997   4.810   3.436  -0.844   0.912  -0.411
      4.46   6.154  -2.048 -15.057   4.837   3.419  -0.903   0.913  -0.409
      4.44   6.095  -2.012 -15.120   4.865   3.401  -0.859   0.914  -0.407
      4.42   6.037  -1.976 -15.182   4.893   3.384  -0.864   0.915  -0.405
      4.40   5.979  -1.940 -15.245   4.920   3.368  -0.775   0.916  -0.402
      4.38   5.924  -1.906 -15.304   4.946   3.352  -0.811   0.917  -0.400
      4.36   5.866  -1.871 -15.366   4.973   3.337  -0.776   0.918  -0.398
      4.34   5.809  -1.836 -15.428   4.999   3.321  -0.783   0.919  -0.395
      4.32   5.752  -1.802 -15.489   5.025   3.305  -0.814   0.920  -0.392
      4.30   5.694  -1.768 -15.550   5.051   3.287  -0.850   0.921  -0.389
      4.28   5.640  -1.736 -15.608   5.075   3.270  -0.894   0.923  -0.385
      4.26   5.584  -1.702 -15.669   5.101   3.253  -0.852   0.924  -0.382
      4.24   5.527  -1.670 -15.729   5.125   3.236  -0.851   0.925  -0.379
      4.22   5.471  -1.637 -15.790   5.150   3.219  -0.850   0.927  -0.375
      4.21   5.423  -1.610 -15.841   5.170   3.201  -1.001   0.928  -0.373
      4.18   5.359  -1.574 -15.909   5.197   3.184  -0.746   0.930  -0.369
      4.16   5.305  -1.543 -15.966   5.220   3.167  -0.878   0.931  -0.366
      4.14   5.250  -1.512 -16.026   5.243   3.150  -0.852   0.932  -0.362
      4.12   5.195  -1.482 -16.084   5.265   3.132  -0.887   0.934  -0.358
      4.11   5.159  -1.462 -16.123   5.280   3.114  -1.376   0.935  -0.356
      4.08   5.087  -1.423 -16.200   5.309   3.096  -0.685   0.936  -0.351
      4.06   5.032  -1.394 -16.258   5.330   3.078  -0.902   0.938  -0.347
      4.04   4.977  -1.364 -16.316   5.352   3.059  -0.899   0.939  -0.343
      4.02   4.923  -1.336 -16.374   5.372   3.041  -0.922   0.941  -0.339
      4.00   4.872  -1.309 -16.428   5.392   3.023  -0.951   0.942  -0.335
      3.98   4.817  -1.281 -16.486   5.412   3.004  -0.896   0.944  -0.331
      3.96   4.764  -1.254 -16.543   5.432   2.986  -0.899   0.945  -0.327
      3.94   4.710  -1.227 -16.600   5.451   2.968  -0.902   0.947  -0.323
      3.92   4.659  -1.202 -16.653   5.469   2.950  -0.923   0.948  -0.319
      3.90   4.605  -1.175 -16.711   5.488   2.932  -0.884   0.949  -0.315
      3.88   4.554  -1.150 -16.765   5.506   2.914  -0.927   0.950  -0.312
      3.86   4.502  -1.124 -16.820   5.524   2.896  -0.902   0.951  -0.308
      3.84   4.449  -1.099 -16.876   5.542   2.878  -0.900   0.953  -0.304
      3.82   4.397  -1.074 -16.931   5.559   2.859  -0.901   0.954  -0.300
      3.80   4.348  -1.051 -16.983   5.575   2.841  -0.947   0.955  -0.297
      3.78   4.296  -1.027 -17.038   5.592   2.823  -0.895   0.956  -0.293
      3.76   4.244  -1.003 -17.092   5.608   2.805  -0.902   0.957  -0.289
      3.74   4.193  -0.980 -17.146   5.624   2.787  -0.900   0.958  -0.286
      3.72   4.142  -0.957 -17.199   5.640   2.768  -0.901   0.959  -0.282
      3.70   4.092  -0.934 -17.253   5.655   2.750  -0.900   0.961  -0.278
      3.68   4.044  -0.913 -17.303   5.670   2.732  -0.949   0.962  -0.275
      3.66   3.994  -0.891 -17.356   5.685   2.714  -0.903   0.963  -0.271
      3.64   3.944  -0.870 -17.408   5.699   2.696  -0.898   0.964  -0.267
      3.62   3.894  -0.848 -17.460   5.713   2.678  -0.901   0.965  -0.264
      3.61   3.864  -0.835 -17.492   5.722   2.659  -1.483   0.965  -0.261
      3.58   3.797  -0.807 -17.563   5.741   2.641  -0.656   0.967  -0.256
      3.56   3.748  -0.787 -17.614   5.754   2.623  -0.903   0.968  -0.253
      3.54   3.702  -0.768 -17.662   5.767   2.605  -0.947   0.968  -0.249
      3.52   3.653  -0.748 -17.713   5.779   2.587  -0.899   0.969  -0.246
      3.50   3.607  -0.730 -17.761   5.791   2.568  -0.947   0.970  -0.242
      3.48   3.557  -0.709 -17.813   5.804   2.550  -0.853   0.971  -0.239
      3.46   3.509  -0.691 -17.863   5.816   2.532  -0.901   0.972  -0.235
      3.44   3.464  -0.673 -17.910   5.828   2.514  -0.946   0.973  -0.232
      3.42   3.417  -0.655 -17.959   5.839   2.496  -0.899   0.974  -0.228
      3.40   3.370  -0.637 -18.008   5.850   2.478  -0.895   0.974  -0.225
      3.38   3.326  -0.620 -18.054   5.861   2.459  -0.948   0.975  -0.221
      3.36   3.280  -0.603 -18.103   5.872   2.441  -0.892   0.976  -0.218
      3.34   3.234  -0.586 -18.151   5.882   2.423  -0.920   0.977  -0.214
      3.32   3.188  -0.569 -18.198   5.892   2.403  -0.958   0.978  -0.209
      3.30   3.143  -0.553 -18.245   5.902   2.385  -0.893   0.979  -0.205
      3.28   3.098  -0.537 -18.292   5.912   2.367  -0.893   0.980  -0.201
      3.26   3.055  -0.522 -18.336   5.921   2.349  -0.943   0.980  -0.197
      3.24   3.011  -0.507 -18.382   5.930   2.331  -0.892   0.981  -0.192
      3.22   2.967  -0.492 -18.428   5.938   2.314  -0.860   0.982  -0.188
      3.20   2.925  -0.478 -18.472   5.947   2.296  -0.935   0.983  -0.185
      3.18   2.881  -0.463 -18.517   5.955   2.278  -0.887   0.984  -0.181
      3.16   2.837  -0.449 -18.562   5.963   2.260  -0.889   0.984  -0.177
      3.14   2.794  -0.435 -18.607   5.971   2.242  -0.899   0.985  -0.173
      3.12   2.751  -0.422 -18.651   5.978   2.223  -0.941   0.986  -0.168
      3.11   2.721  -0.412 -18.682   5.984   2.205  -1.245   0.986  -0.165
      3.08   2.667  -0.395 -18.738   5.993   2.187  -0.686   0.987  -0.160
      3.06   2.627  -0.383 -18.779   5.999   2.169  -0.924   0.988  -0.156
      3.04   2.586  -0.371 -18.822   6.006   2.152  -0.887   0.988  -0.151
      3.02   2.544  -0.359 -18.864   6.012   2.133  -0.933   0.989  -0.147
      3.00   2.503  -0.347 -18.907   6.018   2.115  -0.862   0.990  -0.142
      2.98   2.464  -0.336 -18.947   6.024   2.098  -0.910   0.991  -0.137
      2.96   2.424  -0.325 -18.989   6.029   2.080  -0.863   0.991  -0.133
      2.94   2.384  -0.314 -19.029   6.034   2.063  -0.883   0.992  -0.128
      2.92   2.345  -0.303 -19.070   6.040   2.045  -0.868   0.992  -0.123
      2.90   2.309  -0.294 -19.107   6.044   2.028  -0.963   0.993  -0.119
      2.88   2.265  -0.282 -19.152   6.049   2.010  -0.780   0.993  -0.114
      2.86   2.226  -0.273 -19.192   6.054   1.993  -0.867   0.994  -0.110
      2.84   2.189  -0.263 -19.229   6.058   1.975  -0.913   0.994  -0.106
      2.82   2.151  -0.254 -19.269   6.062   1.958  -0.864   0.995  -0.101
      2.80   2.113  -0.245 -19.308   6.065   1.940  -0.866   0.995  -0.097
      2.78   2.075  -0.236 -19.347   6.069   1.923  -0.858   0.996  -0.092
      2.76   2.039  -0.228 -19.383   6.072   1.905  -0.916   0.996  -0.088
      2.74   2.002  -0.219 -19.421   6.075   1.888  -0.865   0.996  -0.084
      2.72   1.965  -0.211 -19.459   6.078   1.870  -0.867   0.997  -0.080
      2.70   1.928  -0.203 -19.496   6.081   1.853  -0.866   0.997  -0.076
      2.68   1.894  -0.196 -19.531   6.084   1.835  -0.909   0.997  -0.072
      2.66   1.858  -0.188 -19.568   6.086   1.818  -0.867   0.998  -0.068
      2.64   1.822  -0.181 -19.604   6.089   1.800  -0.865   0.998  -0.064
      2.62   1.787  -0.174 -19.640   6.091   1.783  -0.866   0.998  -0.059
      2.61   1.762  -0.169 -19.665   6.092   1.765  -1.233   0.998  -0.057
      2.58   1.719  -0.160 -19.710   6.094   1.748  -0.686   0.999  -0.052
      2.56   1.684  -0.154 -19.745   6.096   1.730  -0.868   0.999  -0.048
      2.54   1.650  -0.148 -19.779   6.098   1.713  -0.867   0.999  -0.044
      2.52   1.618  -0.142 -19.812   6.099   1.694  -0.957   0.999  -0.040
      2.50   1.585  -0.136 -19.846   6.100   1.677  -0.852   0.999  -0.036
      2.48   1.551  -0.130 -19.880   6.101   1.660  -0.854   0.999  -0.032
      2.46   1.519  -0.125 -19.913   6.102   1.642  -0.860   1.000  -0.028
      2.44   1.486  -0.120 -19.946   6.103   1.625  -0.856   1.000  -0.024
      2.42   1.456  -0.115 -19.976   6.104   1.608  -0.864   1.000  -0.020
      2.40   1.426  -0.110 -20.006   6.104   1.591  -0.927   1.000  -0.017
      2.38   1.393  -0.105 -20.040   6.104   1.573  -0.826   1.000  -0.013
      2.36   1.363  -0.101 -20.070   6.105   1.556  -0.889   1.000  -0.010
      2.34   1.331  -0.096 -20.102   6.105   1.538  -0.834   1.000  -0.006
      2.32   1.301  -0.092 -20.133   6.105   1.522  -0.828   1.000  -0.003
      2.30   1.272  -0.088 -20.162   6.105   1.504  -0.916   1.000  -0.000
      2.28   1.243  -0.084 -20.192   6.105   1.487  -0.878   1.000   0.003
      2.26   1.213  -0.080 -20.221   6.105   1.469  -0.869   1.000   0.006
      2.24   1.184  -0.076 -20.251   6.105   1.452  -0.859   1.000   0.009
      2.22   1.155  -0.072 -20.280   6.104   1.434  -0.868   1.000   0.012
      2.20   1.127  -0.069 -20.308   6.104   1.417  -0.869   1.000   0.014
      2.18   1.100  -0.065 -20.336   6.103   1.399  -0.899   1.000   0.017
      2.16   1.072  -0.062 -20.363   6.103   1.382  -0.868   1.000   0.020
      2.14   1.045  -0.059 -20.391   6.102   1.364  -0.872   1.000   0.023
      2.12   1.018  -0.056 -20.418   6.101   1.346  -0.900   1.000   0.026
      2.11   0.999  -0.054 -20.437   6.101   1.328  -1.238   1.000   0.028
      2.08   0.966  -0.050 -20.470   6.100   1.311  -0.688   1.000   0.032
      2.06   0.940  -0.047 -20.496   6.099   1.293  -0.866   0.999   0.035
      2.04   0.916  -0.045 -20.521   6.098   1.276  -0.910   0.999   0.037
      2.02   0.890  -0.043 -20.546   6.097   1.258  -0.865   0.999   0.040
      2.00   0.865  -0.040 -20.571   6.096   1.241  -0.867   0.999   0.043
      1.98   0.841  -0.038 -20.596   6.095   1.223  -0.862   0.999   0.046
      1.96   0.816  -0.036 -20.621   6.094   1.206  -0.865   0.999   0.048
      1.94   0.794  -0.034 -20.643   6.092   1.188  -0.916   0.999   0.051
      1.92   0.770  -0.032 -20.667   6.091   1.171  -0.866   0.999   0.054
      1.90   0.747  -0.030 -20.690   6.090   1.153  -0.868   0.998   0.056
      1.88   0.724  -0.028 -20.713   6.089   1.136  -0.869   0.998   0.059
      1.86   0.702  -0.026 -20.735   6.087   1.118  -0.869   0.998   0.061
      1.84   0.680  -0.025 -20.758   6.086   1.101  -0.870   0.998   0.064
      1.82   0.659  -0.023 -20.778   6.084   1.083  -0.913   0.998   0.066
      1.80   0.638  -0.022 -20.799   6.083   1.066  -0.904   0.998   0.068
      1.78   0.616  -0.020 -20.821   6.081   1.048  -0.829   0.997   0.071
      1.76   0.596  -0.019 -20.842   6.080   1.031  -0.867   0.997   0.073
      1.74   0.576  -0.018 -20.861   6.078   1.013  -0.912   0.997   0.075
      1.72   0.556  -0.016 -20.881   6.077   0.995  -0.889   0.997   0.078
      1.70   0.537  -0.015 -20.900   6.075   0.978  -0.913   0.997   0.080
      1.68   0.517  -0.014 -20.920   6.074   0.960  -0.826   0.997   0.083
      1.66   0.498  -0.013 -20.939   6.072   0.943  -0.868   0.996   0.085
      1.64   0.479  -0.012 -20.958   6.070   0.925  -0.867   0.996   0.087
      1.62   0.462  -0.011 -20.975   6.069   0.908  -0.888   0.996   0.089
      1.61   0.451  -0.011 -20.986   6.068   0.891  -1.436   0.996   0.090
      1.58   0.426  -0.010 -21.010   6.066   0.873  -0.620   0.996   0.093
      1.56   0.409  -0.009 -21.028   6.064   0.856  -0.865   0.995   0.095
      1.54   0.393  -0.008 -21.044   6.062   0.838  -0.907   0.995   0.097
      1.52   0.377  -0.008 -21.060   6.061   0.821  -0.847   0.995   0.098
      1.50   0.362  -0.007 -21.075   6.059   0.804  -0.963   0.995   0.100
      1.48   0.345  -0.006 -21.092   6.058   0.786  -0.801   0.995   0.101
      1.46   0.329  -0.006 -21.107   6.056   0.769  -0.868   0.995   0.103
      1.44   0.314  -0.005 -21.122   6.054   0.751  -0.869   0.995   0.105
      1.42   0.299  -0.005 -21.137   6.053   0.734  -0.868   0.994   0.106
      1.40   0.285  -0.004 -21.151   6.051   0.716  -0.866   0.994   0.107
      1.38   0.271  -0.004 -21.165   6.050   0.698  -0.913   0.994   0.109
      1.36   0.258  -0.004 -21.178   6.048   0.681  -0.867   0.994   0.110
      1.34   0.244  -0.003 -21.192   6.047   0.663  -0.867   0.994   0.111
      1.32   0.231  -0.003 -21.205   6.045   0.646  -0.867   0.994   0.113
      1.30   0.219  -0.003 -21.216   6.044   0.628  -0.925   0.993   0.114
      1.28   0.206  -0.002 -21.229   6.043   0.611  -0.827   0.993   0.115
      1.26   0.195  -0.002 -21.241   6.041   0.593  -0.913   0.993   0.116
      1.24   0.183  -0.002 -21.252   6.040   0.576  -0.860   0.993   0.118
      1.22   0.172  -0.002 -21.263   6.038   0.558  -0.883   0.993   0.119
      1.20   0.161  -0.001 -21.274   6.037   0.541  -0.868   0.993   0.120
      1.18   0.151  -0.001 -21.284   6.036   0.523  -0.909   0.993   0.121
      1.16   0.141  -0.001 -21.294   6.035   0.506  -0.867   0.992   0.122
      1.12   0.121  -0.001 -21.314   6.032   0.479  -0.646   0.992   0.124
      1.08   0.104  -0.001 -21.331   6.030   0.441  -0.977   0.992   0.126
      1.04   0.088  -0.000 -21.347   6.028   0.409  -0.780   0.992   0.128
      1.00   0.073  -0.000 -21.362   6.026   0.374  -0.885   0.992   0.130
      0.96   0.059  -0.000 -21.376   6.024   0.339  -0.863   0.991   0.132
      0.92   0.047  -0.000 -21.388   6.023   0.304  -0.884   0.991   0.133
      0.88   0.036  -0.000 -21.398   6.021   0.269  -0.870   0.991   0.134
      0.82   0.023  -0.000 -21.412   6.019   0.226  -0.732   0.991   0.136
      0.76   0.012  -0.000 -21.422   6.018   0.173  -0.874   0.991   0.137
      0.66   0.002  -0.000 -21.432   6.017   0.103  -0.699   0.990   0.138


==> images/approach/run1_002.txt <==
time x y rx ry velocity acceleration ru rv
     43.25  49.781  -7.866  -0.000  -0.000   0.000   0.000  -1.000  -0.000
     38.75  49.791  -7.865   0.010   0.001   0.002   0.001  -1.000  -0.001
     38.33  49.801  -7.864   0.020   0.002   0.024   0.051  -1.000  -0.001
     38.03  49.811  -7.863   0.030   0.002   0.034   0.034  -1.000  -0.002
     37.79  49.822  -7.862   0.041   0.003   0.045   0.044  -1.000  -0.002
     37.59  49.833  -7.861   0.052   0.004   0.056   0.056  -1.000  -0.002
     37.43  49.843  -7.861   0.063   0.005   0.067   0.069  -1.000  -0.001
     37.29  49.854  -7.860   0.074   0.006   0.078   0.078  -1.000  -0.001
     37.17  49.865  -7.859   0.084   0.007   0.089   0.091  -1.000  -0.000
     37.07  49.875  -7.858   0.094   0.007   0.100   0.113  -1.000   0.000
     36.97  49.886  -7.858   0.106   0.007   0.114   0.144  -1.000   0.001
     36.89  49.896  -7.858   0.116   0.008   0.126   0.151  -1.000   0.001
     36.81  49.908  -7.858   0.127   0.008   0.141   0.182  -1.000   0.001
     36.73  49.920  -7.857   0.139   0.008   0.153   0.149  -1.000   0.002
     36.65  49.933  -7.858   0.153   0.008   0.166   0.164  -1.000   0.002
     36.59  49.944  -7.858   0.163   0.007   0.178   0.204  -1.000   0.003
     36.53  49.955  -7.858   0.175   0.007   0.189   0.182  -1.000   0.003
     36.47  49.967  -7.859   0.187   0.006   0.199   0.160  -1.000   0.004
     36.41  49.979  -7.859   0.199   0.006   0.200   0.018  -1.000   0.004
     36.35  49.991  -7.860   0.211   0.005   0.200  -0.000  -1.000   0.004
     36.29  50.003  -7.860   0.223   0.005   0.200   0.000  -1.000   0.005
     36.23  50.015  -7.861   0.234   0.004   0.200  -0.000  -1.000   0.005
     36.17  50.027  -7.861   0.247   0.004   0.200  -0.000  -1.000   0.005
     36.11  50.039  -7.862   0.258   0.003   0.200   0.000  -1.000   0.006
     36.05  50.051  -7.863   0.271   0.003   0.200  -0.000  -1.000   0.006
     35.99  50.063  -7.863   0.283   0.002   0.200   0.000  -1.000   0.007
     35.93  50.075  -7.864   0.294   0.001   0.200  -0.000  -1.000   0.007
     35.87  50.087  -7.864   0.307   0.001   0.200  -0.000  -1.000   0.007
     35.81  50.099  -7.865   0.318  -0.000   0.200   0.000  -1.000   0.008
     35.75  50.111  -7.866   0.330  -0.001   0.200  -0.000  -1.000   0.008
     35.69  50.123  -7.866   0.342  -0.001   0.200   0.000  -1.000   0.009
     35.63  50.135  -7.867   0.354  -0.002   0.200  -0.000  -1.000   0.009
     35.57  50.147  -7.868   0.366  -0.003   0.200  -0.000  -1.000   0.009
     35.51  50.159  -7.868   0.378  -0.004   0.200   0.000  -1.000   0.010
     35.45  50.171  -7.869   0.390  -0.004   0.200  -0.000  -1.000   0.010
     35.39  50.183  -7.870   0.402  -0.005   0.200   0.000  -1.000   0.010
     35.33  50.195  -7.870   0.414  -0.006   0.200  -0.000  -1.000   0.011
     35.27  50.207  -7.871   0.426  -0.006   0.200   0.000  -1.000   0.011
     35.21  50.219  -7.871   0.438  -0.007   0.200  -0.000  -1.000   0.011
     35.15  50.231  -7.872   0.450  -0.007   0.200  -0.000  -1.000   0.011
     35.09  50.243  -7.873   0.462  -0.008   0.200   0.000  -1.000   0.012
     35.03  50.254  -7.873   0.474  -0.009   0.200  -0.000  -1.000   0.012
     34.97  50.267  -7.874   0.486  -0.009   0.200   0.000  -1.000   0.012
     34.91  50.279  -7.874   0.498  -0.010   0.200  -0.000  -1.000   0.013
     34.85  50.291  -7.875   0.510  -0.011   0.200  -0.000  -1.000   0.013
     34.79  50.303  -7.876   0.522  -0.011   0.200   0.000  -1.000   0.013
     34.73  50.315  -7.876   0.534  -0.012   0.200  -0.000  -1.000   0.014
     34.67  50.327  -7.877   0.546  -0.013   0.200   0.000  -1.000   0.014
     34.61  50.339  -7.878   0.558  -0.013   0.200  -0.000  -1.000   0.014
     34.55  50.351  -7.878   0.570  -0.014   0.200  -0.000  -1.000   0.015
     34.49  50.363  -7.879   0.582  -0.014   0.200   0.000  -1.000   0.015
     34.43  50.375  -7.879   0.594  -0.015   0.200  -0.000  -1.000   0.016
     34.37  50.387  -7.880   0.606  -0.015   0.200   0.000  -1.000   0.016
     34.31  50.399  -7.880   0.618  -0.016   0.200  -0.000  -1.000   0.016
     34.25  50.411  -7.881   0.630  -0.017   0.200  -0.000  -1.000   0.017
     34.19  50.423  -7.881   0.642  -0.017   0.200   0.000  -1.000   0.017
     34.13  50.435  -7.882   0.654  -0.018   0.200  -0.000  -1.000   0.017
     34.07  50.447  -7.882   0.666  -0.018   0.200   0.000  -1.000   0.018
     34.01  50.459  -7.883   0.678  -0.019   0.200  -0.000  -1.000   0.018
     33.95  50.471  -7.883   0.690  -0.019   0.200   0.000  -1.000   0.018
     33.89  50.483  -7.884   0.702  -0.020   0.200   0.000  -1.000   0.019
     33.83  50.494  -7.885   0.714  -0.021   0.200   0.000  -1.000   0.019
     33.77  50.507  -7.885   0.726  -0.021   0.200  -0.000  -1.000   0.019
     33.71  50.519  -7.886   0.738  -0.022   0.200  -0.000  -1.000   0.020
     33.65  50.531  -7.886   0.750  -0.023   0.200   0.000  -1.000   0.020
     33.59  50.543  -7.887   0.762  -0.023   0.200  -0.000  -1.000   0.020
     33.53  50.554  -7.888   0.774  -0.024   0.200   0.000  -1.000   0.020
     33.47  50.566  -7.888   0.786  -0.025   0.200  -0.000  -1.000   0.021
     33.41  50.579  -7.889   0.798  -0.025   0.200   0.000  -1.000   0.021
     33.35  50.590  -7.890   0.810  -0.026   0.200  -0.000  -1.000   0.021
     33.29  50.603  -7.890   0.822  -0.027   0.200   0.000  -1.000   0.021
     33.23  50.614  -7.891   0.833  -0.027   0.200  -0.000  -1.000   0.021
     33.17  50.626  -7.891   0.846  -0.028   0.200   0.000  -1.000   0.022
     33.11  50.639  -7.892   0.858  -0.028   0.200   0.000  -1.000   0.022
     33.05  50.650  -7.893   0.870  -0.029   0.200  -0.000  -1.000   0.022
     32.99  50.662  -7.893   0.882  -0.030   0.200   0.000  -1.000   0.022
     32.93  50.674  -7.894   0.894  -0.030   0.200  -0.000  -1.000   0.022
     32.87  50.686  -7.895   0.906  -0.031   0.200   0.000  -1.000   0.023
     32.81  50.698  -7.895   0.918  -0.032   0.200  -0.000  -1.000   0.023
     32.75  50.710  -7.896   0.930  -0.032   0.200  -0.000  -1.000   0.023
     32.69  50.722  -7.897   0.942  -0.033   0.200   0.000  -1.000   0.024
     32.64  50.733  -7.897   0.953  -0.034   0.200  -0.000  -1.000   0.024
     32.57  50.746  -7.898   0.966  -0.034   0.200   0.000  -1.000   0.024
     32.51  50.758  -7.898   0.978  -0.035   0.200  -0.000  -1.000   0.025
     32.45  50.770  -7.899   0.990  -0.036   0.200   0.000  -1.000   0.025
     32.39  50.782  -7.900   1.002  -0.036   0.200  -0.000  -1.000   0.025
     32.33  50.794  -7.900   1.013  -0.037   0.200  -0.000  -1.000   0.026
     32.27  50.806  -7.901   1.025  -0.038   0.200   0.000  -1.000   0.026
     32.21  50.818  -7.901   1.037  -0.038   0.200  -0.000  -1.000   0.026
     32.15  50.830  -7.902   1.050  -0.039   0.200   0.000  -1.000   0.026
     32.09  50.842  -7.903   1.061  -0.040   0.200  -0.000  -1.000   0.026
     32.03  50.854  -7.903   1.073  -0.040   0.200   0.000  -1.000   0.027
     31.97  50.866  -7.904   1.085  -0.041   0.200  -0.000  -1.000   0.027
     31.91  50.878  -7.905   1.097  -0.042   0.200  -0.000  -1.000   0.027
     31.85  50.890  -7.905   1.109  -0.042   0.200   0.000  -1.000   0.027
     31.79  50.902  -7.906   1.121  -0.043   0.200   0.000  -1.000   0.027
     31.73  50.914  -7.907   1.133  -0.044   0.200   0.000  -1.000   0.028
     31.67  50.926  -7.908   1.145  -0.045   0.200  -0.000  -1.000   0.028
     31.61  50.938  -7.908   1.157  -0.045   0.200  -0.000  -1.000   0.028
     31.55  50.950  -7.909   1.169  -0.046   0.200   0.000  -1.000   0.028
     31.49  50.962  -7.910   1.181  -0.047   0.200  -0.000  -1.000   0.027
     31.43  50.974  -7.910   1.193  -0.048   0.200   0.000  -1.000   0.027
     31.37  50.986  -7.911   1.205  -0.048   0.200  -0.000  -1.000   0.027
     31.31  50.998  -7.912   1.217  -0.049   0.200  -0.000  -1.000   0.027
     31.25  51.010  -7.913   1.229  -0.050   0.200   0.000  -1.000   0.027
     31.19  51.022  -7.913   1.241  -0.051   0.200  -0.000  -1.000   0.026
     31.13  51.034  -7.914   1.253  -0.052   0.200   0.000  -1.000   0.026
     31.07  51.046  -7.915   1.265  -0.052   0.200  -0.000  -1.000   0.026
     31.01  51.058  -7.916   1.277  -0.053   0.200   0.000  -1.000   0.026
     30.95  51.070  -7.916   1.289  -0.054   0.200  -0.000  -1.000   0.026
     30.89  51.082  -7.917   1.301  -0.055   0.200  -0.000  -1.000   0.025
     30.83  51.094  -7.918   1.313  -0.055   0.200   0.000  -1.000   0.025
     30.77  51.106  -7.918   1.325  -0.056   0.200   0.000  -1.000   0.025
     30.71  51.118  -7.919   1.337  -0.057   0.200  -0.000  -1.000   0.025
     30.65  51.130  -7.920   1.349  -0.057   0.200   0.000  -1.000   0.025
     30.59  51.141  -7.921   1.360  -0.058   0.192  -0.130  -1.000   0.025
     30.51  51.152  -7.921   1.371  -0.059   0.134  -0.727  -1.000   0.025
     29.15  51.156  -7.931   1.375  -0.069   0.008  -0.093  -1.000   0.028
     29.07  51.154  -7.942   1.373  -0.080   0.146   1.710  -0.999   0.033
     29.01  51.152  -7.954   1.371  -0.092   0.197   0.859  -0.999   0.038
     28.95  51.150  -7.968   1.369  -0.106   0.241   0.723  -0.999   0.043
     28.91  51.148  -7.979   1.367  -0.117   0.277   0.927  -0.999   0.048
     28.87  51.146  -7.991   1.365  -0.129   0.306   0.729  -0.999   0.053
     28.83  51.144  -8.005   1.363  -0.142   0.336   0.725  -0.998   0.058
     28.79  51.141  -8.019   1.360  -0.156   0.365   0.746  -0.998   0.064
     28.75  51.138  -8.035   1.357  -0.172   0.394   0.720  -0.998   0.070
     28.71  51.135  -8.051   1.354  -0.189   0.423   0.724  -0.997   0.077
     28.67  51.131  -8.069   1.350  -0.206   0.452   0.732  -0.996   0.084
     28.63  51.127  -8.088   1.346  -0.226   0.482   0.727  -0.996   0.092
     28.59  51.123  -8.107   1.342  -0.245   0.511   0.750  -0.995   0.100
     28.57  51.121  -8.118   1.340  -0.255   0.533   1.086  -0.995   0.104
     28.55  51.118  -8.129   1.337  -0.266   0.548   0.725  -0.994   0.109
     28.53  51.116  -8.140   1.334  -0.277   0.562   0.725  -0.994   0.113
     28.51  51.113  -8.151   1.332  -0.289   0.577   0.714  -0.993   0.118
     28.49  51.110  -8.162   1.329  -0.300   0.590   0.676  -0.992   0.122
     28.47  51.107  -8.174   1.326  -0.311   0.588  -0.105  -0.992   0.127
     28.45  51.105  -8.185   1.323  -0.323   0.588   0.017  -0.991   0.132
     28.43  51.102  -8.197   1.320  -0.334   0.588   0.018  -0.991   0.136
     28.41  51.099  -8.208   1.317  -0.345   0.589   0.018  -0.990   0.141
     28.39  51.096  -8.220   1.314  -0.357   0.589   0.019  -0.989   0.146
     28.37  51.092  -8.231   1.311  -0.368   0.589   0.019  -0.989   0.150
     28.35  51.089  -8.242   1.308  -0.379   0.589  -0.001  -0.988   0.155
     28.33  51.086  -8.253   1.305  -0.391   0.590   0.020  -0.987   0.159
     28.31  51.083  -8.265   1.301  -0.402   0.590   0.021  -0.986   0.164
     28.29  51.079  -8.276   1.298  -0.414   0.591   0.021  -0.986   0.169
     28.27  51.076  -8.288   1.294  -0.425   0.591   0.022  -0.985   0.173
     28.25  51.072  -8.298   1.290  -0.436   0.591   0.013  -0.984   0.178
     28.24  51.069  -8.308   1.287  -0.445   0.592   0.022  -0.983   0.182
     28.21  51.065  -8.320   1.283  -0.458   0.592   0.023  -0.982   0.187
     28.19  51.061  -8.332   1.279  -0.470   0.593   0.024  -0.981   0.192
     28.17  51.057  -8.343   1.275  -0.481   0.593   0.025  -0.981   0.196
     28.15  51.053  -8.355   1.271  -0.492   0.592  -0.049  -0.980   0.201
     28.13  51.049  -8.366   1.267  -0.503   0.593   0.024  -0.979   0.205
     28.11  51.045  -8.377   1.263  -0.514   0.593   0.024  -0.978   0.210
     28.09  51.041  -8.388   1.259  -0.525   0.594   0.025  -0.977   0.214
     28.07  51.036  -8.399   1.254  -0.537   0.594   0.026  -0.976   0.219
     28.05  51.032  -8.410   1.250  -0.548   0.593  -0.051  -0.975   0.224
     28.03  51.028  -8.421   1.246  -0.558   0.594   0.024  -0.974   0.228
     28.01  51.023  -8.432   1.241  -0.569   0.603   0.480  -0.973   0.232
     27.99  51.019  -8.444   1.236  -0.581   0.619   0.757  -0.971   0.237
     27.97  51.014  -8.456   1.232  -0.593   0.634   0.749  -0.970   0.242
     27.95  51.008  -8.468   1.226  -0.605   0.649   0.743  -0.969   0.247
     27.93  51.003  -8.480   1.221  -0.617   0.664   0.742  -0.968   0.252
     27.91  50.998  -8.492   1.215  -0.630   0.679   0.733  -0.966   0.257
     27.89  50.992  -8.505   1.210  -0.642   0.693   0.771  -0.965   0.262
     27.87  50.986  -8.518   1.204  -0.655   0.708   0.727  -0.964   0.267
     27.85  50.980  -8.531   1.198  -0.668   0.723   0.735  -0.962   0.272
     27.83  50.974  -8.544   1.192  -0.681   0.738   0.769  -0.961   0.277
     27.81  50.968  -8.558   1.186  -0.695   0.752   0.722  -0.959   0.283
     27.79  50.961  -8.572   1.179  -0.709   0.767   0.723  -0.958   0.288
     27.77  50.954  -8.586   1.172  -0.723   0.782   0.726  -0.956   0.294
     27.75  50.947  -8.601   1.165  -0.738   0.796   0.732  -0.954   0.300
     27.73  50.941  -8.615   1.158  -0.752   0.811   0.766  -0.952   0.305
     27.71  50.933  -8.630   1.151  -0.767   0.826   0.719  -0.950   0.311
     27.69  50.926  -8.645   1.143  -0.782   0.840   0.719  -0.948   0.317
     27.67  50.918  -8.660   1.136  -0.797   0.855   0.744  -0.946   0.323
     27.65  50.910  -8.676   1.128  -0.813   0.870   0.724  -0.944   0.329
     27.63  50.902  -8.692   1.120  -0.829   0.884   0.729  -0.942   0.335
     27.61  50.894  -8.707   1.112  -0.844   0.899   0.763  -0.940   0.341
     27.59  50.886  -8.724   1.103  -0.860   0.914   0.720  -0.938   0.348
     27.57  50.877  -8.740   1.094  -0.877   0.928   0.722  -0.935   0.354
     27.55  50.868  -8.757   1.086  -0.894   0.943   0.717  -0.933   0.361
     27.53  50.860  -8.774   1.077  -0.911   0.958   0.733  -0.930   0.367
     27.51  50.852  -8.791   1.069  -0.928   0.972   0.770  -0.928   0.373
     27.49  50.843  -8.809   1.060  -0.946   0.987   0.733  -0.925   0.380
     27.47  50.835  -8.828   1.052  -0.965   1.002   0.731  -0.922   0.387
     27.45  50.827  -8.847   1.044  -0.983   1.017   0.731  -0.919   0.394
     27.43  50.819  -8.865   1.036  -1.002   1.031   0.765  -0.916   0.400
     27.41  50.811  -8.885   1.028  -1.022   1.046   0.705  -0.913   0.407
     27.39  50.803  -8.905   1.019  -1.042   1.061   0.727  -0.910   0.415
     27.37  50.795  -8.924   1.012  -1.061   1.075   0.767  -0.907   0.421
     27.35  50.786  -8.944   1.003  -1.081   1.090   0.729  -0.904   0.428
     27.33  50.778  -8.965   0.994  -1.101   1.105   0.730  -0.900   0.436
     27.31  50.769  -8.985   0.986  -1.122   1.119   0.701  -0.896   0.443
     27.29  50.760  -9.006   0.977  -1.143   1.131   0.590  -0.893   0.451
     27.27  50.751  -9.027   0.967  -1.164   1.130  -0.049  -0.889   0.458
     27.25  50.742  -9.047   0.958  -1.183   1.129  -0.049  -0.885   0.465
     27.23  50.733  -9.068   0.949  -1.204   1.128  -0.045  -0.881   0.473
     27.21  50.723  -9.088   0.939  -1.225   1.127  -0.066  -0.877   0.480
     27.19  50.713  -9.109   0.929  -1.245   1.131   0.223  -0.873   0.488
     27.17  50.703  -9.128   0.919  -1.265   1.131  -0.032  -0.869   0.495
     27.15  50.693  -9.149   0.909  -1.285   1.131   0.043  -0.864   0.503
     27.13  50.682  -9.169   0.898  -1.305   1.131  -0.032  -0.860   0.511
     27.11  50.671  -9.189   0.888  -1.326   1.130  -0.033  -0.855   0.518
     27.09  50.661  -9.209   0.877  -1.346   1.129  -0.033  -0.851   0.526
     27.07  50.650  -9.228   0.866  -1.365   1.129  -0.033  -0.846   0.533
     27.05  50.639  -9.248   0.855  -1.385   1.128  -0.034  -0.841   0.540
     27.03  50.628  -9.268   0.844  -1.404   1.127  -0.035  -0.837   0.548
     27.01  50.616  -9.288   0.832  -1.424   1.134   0.324  -0.832   0.555
     26.99  50.604  -9.307   0.820  -1.444   1.133  -0.028  -0.827   0.563
     26.97  50.593  -9.326   0.808  -1.462   1.133  -0.028  -0.822   0.569
     26.95  50.580  -9.345   0.796  -1.481   1.132  -0.028  -0.817   0.577
     26.93  50.568  -9.364   0.783  -1.500   1.132  -0.028  -0.812   0.584
     26.91  50.554  -9.383   0.770  -1.519   1.139   0.380  -0.806   0.591
     26.89  50.541  -9.401   0.756  -1.537   1.148   0.438  -0.801   0.599
     26.87  50.527  -9.419   0.743  -1.555   1.148  -0.010  -0.796   0.605
     26.85  50.513  -9.437   0.729  -1.573   1.148  -0.011  -0.790   0.613
     26.83  50.499  -9.455   0.714  -1.592   1.148  -0.011  -0.785   0.620
     26.81  50.484  -9.474   0.700  -1.610   1.147  -0.010  -0.779   0.627
     26.79  50.470  -9.491   0.685  -1.627   1.151   0.195  -0.773   0.634
     26.77  50.455  -9.509   0.670  -1.645   1.151  -0.009  -0.768   0.641
     26.75  50.440  -9.526   0.656  -1.662   1.151  -0.009  -0.762   0.648
     26.73  50.425  -9.543   0.640  -1.679   1.151  -0.010  -0.756   0.655
     26.71  50.409  -9.561   0.625  -1.697   1.150  -0.010  -0.750   0.661
     26.69  50.394  -9.578   0.609  -1.714   1.155   0.220  -0.744   0.668
     26.67  50.378  -9.595   0.593  -1.731   1.155  -0.004  -0.738   0.675
     26.65  50.362  -9.612   0.577  -1.748   1.155  -0.007  -0.732   0.682
     26.63  50.347  -9.628   0.562  -1.764   1.151  -0.204  -0.726   0.688
     26.61  50.332  -9.645   0.547  -1.781   1.140  -0.552  -0.720   0.694
     26.59  50.317  -9.663   0.532  -1.798   1.131  -0.440  -0.713   0.701
     26.57  50.301  -9.680   0.516  -1.815   1.130  -0.030  -0.707   0.707
     26.55  50.286  -9.695   0.501  -1.831   1.130  -0.021  -0.701   0.713
     26.53  50.270  -9.711   0.485  -1.847   1.138   0.411  -0.695   0.719
     26.51  50.253  -9.727   0.468  -1.863   1.149   0.531  -0.688   0.725
     26.49  50.235  -9.743   0.450  -1.878   1.159   0.535  -0.682   0.732
     26.47  50.218  -9.758   0.432  -1.893   1.159  -0.011  -0.675   0.738
     26.45  50.200  -9.773   0.415  -1.908   1.159  -0.011  -0.668   0.744
     26.43  50.183  -9.787   0.398  -1.923   1.159  -0.012  -0.662   0.749
     26.41  50.165  -9.802   0.379  -1.937   1.159  -0.014  -0.655   0.755
     26.39  50.147  -9.816   0.362  -1.952   1.162   0.169  -0.649   0.761
     26.37  50.128  -9.831   0.343  -1.966   1.162  -0.006  -0.642   0.767
     26.35  50.110  -9.845   0.324  -1.980   1.162  -0.007  -0.635   0.773
     26.33  50.091  -9.859   0.306  -1.994   1.161  -0.007  -0.628   0.779
     26.31  50.072  -9.873   0.287  -2.008   1.162   0.017  -0.620   0.784
     26.29  50.054  -9.886   0.269  -2.021   1.162  -0.006  -0.614   0.790
     26.27  50.035  -9.900   0.249  -2.035   1.161  -0.007  -0.606   0.795
     26.25  50.016  -9.913   0.230  -2.048   1.161  -0.007  -0.599   0.801
     26.23  49.996  -9.927   0.211  -2.062   1.161  -0.007  -0.592   0.806
     26.21  49.978  -9.939   0.192  -2.074   1.163   0.109  -0.585   0.811
     26.19  49.957  -9.952   0.172  -2.087   1.163  -0.005  -0.577   0.817
     26.17  49.938  -9.965   0.152  -2.100   1.163  -0.005  -0.570   0.822
     26.15  49.918  -9.977   0.132  -2.112   1.163  -0.005  -0.562   0.827
     26.13  49.899  -9.989   0.113  -2.124   1.163  -0.004  -0.555   0.832
     26.11  49.879 -10.001   0.093  -2.136   1.167   0.213  -0.548   0.837
     26.09  49.858 -10.013   0.073  -2.147   1.167  -0.002  -0.540   0.842
     26.07  49.838 -10.024   0.052  -2.159   1.167  -0.002  -0.532   0.847
     26.05  49.817 -10.036   0.031  -2.170   1.167  -0.002  -0.525   0.851
     26.03  49.797 -10.046   0.011  -2.181   1.172   0.245  -0.517   0.856
     26.01  49.776 -10.058  -0.010  -2.192   1.172   0.003  -0.509   0.861
     25.99  49.755 -10.068  -0.031  -2.202   1.172   0.002  -0.502   0.865
     25.97  49.734 -10.078  -0.052  -2.212   1.172   0.002  -0.494   0.870
     25.95  49.713 -10.088  -0.073  -2.222   1.172   0.003  -0.486   0.874
     25.93  49.691 -10.098  -0.095  -2.232   1.178   0.275  -0.478   0.879
     25.91  49.670 -10.107  -0.116  -2.241   1.178   0.008  -0.470   0.883
     25.89  49.649 -10.117  -0.137  -2.251   1.178   0.008  -0.462   0.887
     25.87  49.627 -10.126  -0.159  -2.260   1.178   0.008  -0.454   0.891
     25.85  49.605 -10.135  -0.181  -2.269   1.178   0.012  -0.445   0.895
     25.83  49.583 -10.143  -0.203  -2.277   1.186   0.399  -0.438   0.899
     25.81  49.561 -10.151  -0.225  -2.285   1.186   0.015  -0.429   0.903
     25.79  49.538 -10.160  -0.248  -2.293   1.187   0.015  -0.421   0.907
     25.77  49.515 -10.167  -0.271  -2.301   1.187   0.015  -0.412   0.911
     25.75  49.494 -10.175  -0.293  -2.308   1.187   0.015  -0.404   0.915
     25.73  49.471 -10.182  -0.316  -2.316   1.190   0.131  -0.396   0.918
     25.71  49.448 -10.189  -0.339  -2.323   1.190   0.021  -0.387   0.922
     25.69  49.425 -10.196  -0.362  -2.330   1.191   0.021  -0.379   0.925
     25.67  49.402 -10.203  -0.384  -2.336   1.191   0.021  -0.370   0.929
     25.65  49.379 -10.209  -0.408  -2.342   1.192   0.021  -0.362   0.932
     25.63  49.356 -10.215  -0.430  -2.348   1.192   0.040  -0.354   0.935
     25.61  49.333 -10.221  -0.453  -2.354   1.193   0.025  -0.345   0.939
     25.59  49.310 -10.226  -0.477  -2.360   1.193   0.025  -0.336   0.942
     25.57  49.286 -10.232  -0.500  -2.365   1.194   0.025  -0.327   0.945
     25.55  49.262 -10.237  -0.524  -2.370   1.194   0.007  -0.319   0.948
     25.53  49.240 -10.242  -0.546  -2.375   1.195   0.028  -0.310   0.951
     25.51  49.216 -10.247  -0.570  -2.380   1.195   0.028  -0.301   0.954
     25.49  49.193 -10.251  -0.594  -2.384   1.196   0.028  -0.292   0.956
     25.47  49.169 -10.255  -0.617  -2.388   1.196   0.029  -0.284   0.959
     25.45  49.145 -10.259  -0.641  -2.392   1.196  -0.025  -0.275   0.962
     25.43  49.121 -10.263  -0.665  -2.396   1.196   0.030  -0.266   0.964
     25.41  49.099 -10.267  -0.688  -2.399   1.197   0.030  -0.257   0.966
     25.39  49.074 -10.270  -0.712  -2.403   1.198   0.030  -0.248   0.969
     25.37  49.051 -10.273  -0.735  -2.406   1.198   0.030  -0.239   0.971
     25.35  49.027 -10.276  -0.759  -2.408   1.196  -0.090  -0.230   0.973
     25.33  49.003 -10.279  -0.783  -2.411   1.197   0.031  -0.221   0.975
     25.31  48.979 -10.281  -0.807  -2.413   1.198   0.031  -0.212   0.977
     25.29  48.956 -10.283  -0.831  -2.415   1.198   0.031  -0.203   0.979
     25.27  48.932 -10.285  -0.855  -2.417   1.199   0.031  -0.194   0.981
     25.25  48.908 -10.287  -0.879  -2.419   1.196  -0.150  -0.185   0.983
     25.24  48.892 -10.288  -0.895  -2.420   1.196   0.031  -0.179   0.984
     25.21  48.862 -10.290  -0.925  -2.422   1.197   0.033  -0.168   0.986
     25.19  48.837 -10.291  -0.950  -2.423   1.198   0.033  -0.158   0.987
     25.17  48.812 -10.292  -0.975  -2.424   1.198   0.033  -0.149   0.989
     25.15  48.788 -10.292  -0.999  -2.424   1.199   0.032  -0.139   0.990
     25.13  48.765 -10.293  -1.022  -2.425   1.195  -0.215  -0.130   0.991
     25.11  48.741 -10.293  -1.046  -2.425   1.196   0.032  -0.121   0.993
     25.09  48.716 -10.293  -1.070  -2.425   1.196   0.032  -0.112   0.994
     25.07  48.692 -10.293  -1.094  -2.425   1.197   0.031  -0.103   0.995
     25.05  48.668 -10.293  -1.118  -2.424   1.192  -0.238  -0.093   0.996
     25.03  48.645 -10.292  -1.141  -2.424   1.193   0.030  -0.085   0.996
     25.01  48.621 -10.292  -1.165  -2.423   1.193   0.030  -0.075   0.997
     24.99  48.597 -10.291  -1.189  -2.422   1.194   0.030  -0.066   0.998
     24.97  48.573 -10.289  -1.213  -2.421   1.194   0.031  -0.057   0.998
     24.95  48.549 -10.288  -1.238  -2.419   1.195   0.030  -0.047   0.999
     24.93  48.526 -10.287  -1.260  -2.418   1.190  -0.253  -0.038   0.999
     24.91  48.502 -10.285  -1.284  -2.416   1.191   0.026  -0.029   1.000
     24.89  48.478 -10.283  -1.308  -2.414   1.191   0.026  -0.020   1.000
     24.87  48.454 -10.281  -1.332  -2.412   1.192   0.026  -0.010   1.000
     24.85  48.430 -10.279  -1.356  -2.410   1.192   0.026  -0.001   1.000
     24.83  48.408 -10.276  -1.379  -2.407   1.186  -0.331   0.008   1.000
     24.81  48.384 -10.274  -1.403  -2.405   1.186   0.017   0.017   1.000
     24.79  48.359 -10.271  -1.427  -2.402   1.186  -0.012   0.026   1.000
     24.77  48.336 -10.268  -1.450  -2.399   1.171  -0.739   0.035   0.999
     24.75  48.314 -10.265  -1.472  -2.396   1.157  -0.756   0.044   0.999
     24.73  48.291 -10.262  -1.495  -2.392   1.142  -0.718   0.053   0.999
     24.71  48.269 -10.258  -1.518  -2.389   1.128  -0.723   0.061   0.998
     24.69  48.247 -10.255  -1.540  -2.385   1.113  -0.723   0.070   0.998
     24.67  48.225 -10.251  -1.562  -2.382   1.098  -0.726   0.078   0.997
     24.65  48.204 -10.248  -1.582  -2.378   1.084  -0.759   0.086   0.996
     24.63  48.183 -10.244  -1.603  -2.374   1.069  -0.722   0.095   0.996
     24.61  48.162 -10.240  -1.624  -2.370   1.055  -0.726   0.103   0.995
     24.59  48.141 -10.236  -1.645  -2.366   1.040  -0.728   0.111   0.994
     24.57  48.121 -10.231  -1.665  -2.362   1.025  -0.727   0.119   0.993
     24.55  48.102 -10.227  -1.684  -2.358   1.010  -0.766   0.126   0.992
     24.53  48.083 -10.223  -1.704  -2.353   0.996  -0.727   0.134   0.991
     24.51  48.063 -10.218  -1.723  -2.349   0.981  -0.730   0.141   0.990
     24.49  48.044 -10.214  -1.742  -2.344   0.966  -0.727   0.149   0.989
     24.47  48.026 -10.209  -1.761  -2.339   0.952  -0.723   0.156   0.988
     24.45  48.008 -10.205  -1.778  -2.335   0.937  -0.763   0.163   0.987
     24.43  47.990 -10.200  -1.796  -2.330   0.922  -0.728   0.170   0.985
     24.41  47.972 -10.195  -1.814  -2.325   0.908  -0.729   0.177   0.984
     24.39  47.955 -10.190  -1.831  -2.320   0.893  -0.724   0.183   0.983
     24.37  47.938 -10.185  -1.848  -2.315   0.878  -0.726   0.190   0.982
     24.35  47.922 -10.181  -1.864  -2.311   0.864  -0.767   0.196   0.981
     24.33  47.906 -10.176  -1.881  -2.306   0.849  -0.728   0.203   0.979
     24.31  47.890 -10.171  -1.897  -2.301   0.834  -0.728   0.209   0.978
     24.29  47.874 -10.166  -1.912  -2.296   0.819  -0.726   0.215   0.977
     24.27  47.858 -10.161  -1.928  -2.291   0.805  -0.728   0.221   0.975
     24.25  47.844 -10.156  -1.942  -2.286   0.790  -0.768   0.227   0.974
     24.23  47.829 -10.151  -1.957  -2.281   0.775  -0.727   0.233   0.973
     24.21  47.815 -10.146  -1.972  -2.276   0.761  -0.730   0.238   0.971
     24.19  47.800 -10.141  -1.986  -2.271   0.746  -0.726   0.244   0.970
     24.17  47.787 -10.136  -1.999  -2.266   0.731  -0.757   0.249   0.968
     24.15  47.773 -10.132  -2.013  -2.261   0.717  -0.728   0.254   0.967
     24.13  47.761 -10.127  -2.025  -2.256   0.702  -0.765   0.259   0.966
     24.11  47.747 -10.122  -2.039  -2.251   0.687  -0.712   0.265   0.964
     24.09  47.735 -10.117  -2.051  -2.246   0.672  -0.727   0.270   0.963
     24.07  47.722 -10.112  -2.064  -2.242   0.658  -0.729   0.274   0.962
     24.05  47.710 -10.108  -2.076  -2.237   0.643  -0.727   0.279   0.960
     24.03  47.699 -10.103  -2.087  -2.232   0.628  -0.760   0.284   0.959
     24.01  47.687 -10.098  -2.099  -2.228   0.614  -0.725   0.288   0.958
     23.99  47.676 -10.094  -2.110  -2.223   0.599  -0.729   0.293   0.956
     23.97  47.665 -10.089  -2.121  -2.219   0.584  -0.725   0.297   0.955
     23.95  47.655 -10.085  -2.131  -2.214   0.570  -0.765   0.301   0.954
     23.93  47.645 -10.081  -2.141  -2.210   0.555  -0.729   0.305   0.952
     23.91  47.635 -10.077  -2.151  -2.206   0.540  -0.729   0.309   0.951
     23.89  47.625 -10.072  -2.161  -2.201   0.525  -0.727   0.313   0.950
     23.87  47.616 -10.068  -2.170  -2.197   0.511  -0.727   0.316   0.949
     23.83  47.598 -10.060  -2.188  -2.189   0.489  -0.565   0.323   0.946
     23.79  47.581 -10.053  -2.205  -2.182   0.459  -0.719   0.330   0.944
     23.75  47.566 -10.046  -2.220  -2.175   0.430  -0.751   0.336   0.942
     23.71  47.551 -10.039  -2.235  -2.168   0.400  -0.724   0.342   0.940
     23.67  47.537 -10.033  -2.248  -2.162   0.371  -0.742   0.347   0.938
     23.63  47.525 -10.027  -2.261  -2.156   0.341  -0.729   0.352   0.936
     23.59  47.514 -10.022  -2.272  -2.151   0.312  -0.751   0.356   0.934
     23.55  47.503 -10.017  -2.282  -2.146   0.283  -0.724   0.360   0.933
     23.49  47.490 -10.011  -2.296  -2.140   0.245  -0.623   0.365   0.931
     23.43  47.479 -10.007  -2.307  -2.135   0.201  -0.729   0.369   0.929
     23.35  47.467 -10.003  -2.318  -2.132   0.149  -0.657   0.373   0.928
     23.17  47.457 -10.001  -2.328  -2.129   0.057  -0.511   0.376   0.926
     23.03  47.446  -9.997  -2.340  -2.125   0.088   0.220   0.381   0.925
     22.95  47.433  -9.992  -2.353  -2.121   0.170   1.019   0.385   0.923
     22.89  47.420  -9.988  -2.366  -2.116   0.222   0.864   0.390   0.921
     22.85  47.411  -9.984  -2.375  -2.113   0.260   0.950   0.393   0.919
     22.81  47.400  -9.980  -2.386  -2.109   0.289   0.734   0.397   0.918
     22.77  47.388  -9.976  -2.398  -2.105   0.319   0.748   0.402   0.916
     22.73  47.375  -9.971  -2.411  -2.100   0.349   0.743   0.407   0.914
     22.69  47.360  -9.966  -2.425  -2.094   0.378   0.738   0.412   0.911
     22.65  47.345  -9.960  -2.441  -2.088   0.408   0.748   0.417   0.909
     22.61  47.329  -9.954  -2.457  -2.082   0.438   0.750   0.423   0.906
     22.57  47.311  -9.947  -2.474  -2.075   0.468   0.740   0.429   0.903
     22.53  47.293  -9.939  -2.492  -2.068   0.497   0.750   0.436   0.900
     22.51  47.283  -9.935  -2.502  -2.064   0.520   1.113   0.440   0.898
     22.49  47.274  -9.931  -2.512  -2.059   0.535   0.738   0.443   0.896
     22.47  47.263  -9.927  -2.522  -2.055   0.550   0.736   0.447   0.895
     22.45  47.253  -9.922  -2.533  -2.050   0.565   0.738   0.451   0.893
     22.43  47.243  -9.918  -2.543  -2.046   0.580   0.775   0.454   0.891
     22.41  47.232  -9.913  -2.554  -2.041   0.594   0.737   0.458   0.889
     22.39  47.220  -9.908  -2.565  -2.036   0.609   0.737   0.463   0.887
     22.37  47.209  -9.903  -2.577  -2.031   0.624   0.738   0.467   0.884
     22.35  47.197  -9.897  -2.588  -2.026   0.639   0.737   0.471   0.882
     22.33  47.186  -9.892  -2.600  -2.020   0.654   0.777   0.475   0.880
     22.31  47.173  -9.886  -2.612  -2.015   0.669   0.738   0.479   0.878
     22.29  47.161  -9.881  -2.625  -2.009   0.684   0.737   0.484   0.875
     22.27  47.148  -9.874  -2.637  -2.002   0.699   0.736   0.489   0.872
     22.25  47.136  -9.868  -2.650  -1.996   0.714   0.774   0.493   0.870
     22.23  47.123  -9.862  -2.663  -1.990   0.729   0.735   0.498   0.867
     22.21  47.109  -9.855  -2.676  -1.983   0.743   0.735   0.503   0.864
     22.19  47.096  -9.849  -2.689  -1.976   0.758   0.777   0.507   0.862
     22.17  47.082  -9.841  -2.703  -1.969   0.773   0.721   0.513   0.859
     22.15  47.068  -9.834  -2.718  -1.962   0.788   0.739   0.518   0.856
     22.13  47.054  -9.826  -2.732  -1.954   0.803   0.738   0.523   0.852
     22.11  47.039  -9.818  -2.746  -1.946   0.818   0.737   0.528   0.849
     22.09  47.025  -9.811  -2.760  -1.939   0.833   0.776   0.533   0.846
     22.07  47.010  -9.803  -2.775  -1.930   0.848   0.739   0.538   0.843
     22.05  46.995  -9.794  -2.790  -1.922   0.863   0.738   0.544   0.839
     22.03  46.979  -9.785  -2.806  -1.913   0.878   0.734   0.549   0.835
     22.01  46.964  -9.776  -2.821  -1.904   0.892   0.737   0.555   0.832
     21.99  46.948  -9.767  -2.837  -1.895   0.907   0.752   0.561   0.828
     21.97  46.932  -9.757  -2.853  -1.885   0.922   0.738   0.566   0.824
     21.95  46.917  -9.748  -2.868  -1.876   0.937   0.777   0.572   0.820
     21.93  46.901  -9.738  -2.885  -1.865   0.952   0.737   0.578   0.816
     21.91  46.884  -9.728  -2.901  -1.855   0.967   0.737   0.584   0.812
     21.89  46.867  -9.717  -2.918  -1.844   0.982   0.738   0.590   0.808
     21.87  46.850  -9.706  -2.935  -1.833   0.997   0.737   0.596   0.803
     21.85  46.834  -9.695  -2.951  -1.823   1.012   0.776   0.602   0.799
     21.83  46.817  -9.684  -2.968  -1.811   1.026   0.739   0.608   0.794
     21.81  46.800  -9.672  -2.985  -1.799   1.041   0.737   0.614   0.789
     21.79  46.782  -9.660  -3.003  -1.787   1.056   0.739   0.620   0.784
     21.77  46.764  -9.647  -3.020  -1.774   1.071   0.736   0.626   0.779
     21.75  46.747  -9.635  -3.037  -1.762   1.086   0.775   0.633   0.775
     21.73  46.729  -9.622  -3.055  -1.749   1.101   0.736   0.639   0.769
     21.71  46.711  -9.609  -3.073  -1.736   1.116   0.737   0.645   0.764
     21.69  46.693  -9.595  -3.092  -1.722   1.129   0.652   0.652   0.758
     21.67  46.675  -9.581  -3.109  -1.708   1.128  -0.051   0.658   0.753
     21.65  46.657  -9.567  -3.127  -1.694   1.127  -0.047   0.665   0.747
     21.63  46.640  -9.553  -3.145  -1.680   1.129   0.086   0.671   0.742
     21.61  46.623  -9.538  -3.162  -1.664   1.139   0.510   0.677   0.736
     21.59  46.606  -9.523  -3.178  -1.650   1.143   0.180   0.683   0.731
     21.57  46.589  -9.507  -3.196  -1.634   1.141  -0.057   0.689   0.725
     21.55  46.572  -9.492  -3.212  -1.618   1.140  -0.058   0.695   0.719
     21.53  46.556  -9.477  -3.228  -1.604   1.139  -0.059   0.701   0.713
     21.51  46.539  -9.461  -3.245  -1.588   1.138  -0.059   0.707   0.708
     21.49  46.523  -9.446  -3.261  -1.573   1.137  -0.061   0.712   0.702
     21.47  46.506  -9.430  -3.279  -1.557   1.135  -0.067   0.718   0.696
     21.45  46.489  -9.416  -3.295  -1.542   1.134  -0.077   0.724   0.690
     21.43  46.472  -9.401  -3.312  -1.527   1.126  -0.380   0.729   0.684
     21.41  46.455  -9.386  -3.330  -1.512   1.115  -0.555   0.735   0.678
     21.39  46.438  -9.371  -3.347  -1.498   1.114  -0.059   0.741   0.672
     21.37  46.421  -9.357  -3.364  -1.483   1.112  -0.059   0.746   0.666
     21.35  46.405  -9.343  -3.380  -1.469   1.111  -0.059   0.751   0.660
     21.33  46.388  -9.328  -3.396  -1.454   1.110  -0.058   0.756   0.654
     21.31  46.371  -9.313  -3.413  -1.439   1.108  -0.100   0.762   0.648
     21.29  46.354  -9.299  -3.430  -1.425   1.107  -0.059   0.767   0.642
     21.27  46.337  -9.284  -3.447  -1.410   1.106  -0.058   0.772   0.636
     21.25  46.321  -9.270  -3.463  -1.396   1.105  -0.057   0.777   0.630
     21.23  46.304  -9.255  -3.480  -1.381   1.103  -0.074   0.782   0.624
     21.21  46.288  -9.240  -3.496  -1.366   1.102  -0.056   0.786   0.618
     21.19  46.271  -9.226  -3.513  -1.352   1.101  -0.055   0.791   0.611
     21.17  46.255  -9.212  -3.529  -1.338   1.100  -0.053   0.796   0.606
     21.15  46.238  -9.197  -3.546  -1.323   1.099  -0.051   0.801   0.599
     21.13  46.222  -9.183  -3.562  -1.308   1.098  -0.051   0.805   0.593
     21.11  46.205  -9.168  -3.579  -1.293   1.098   0.005   0.810   0.587
     21.09  46.189  -9.153  -3.595  -1.279   1.097  -0.050   0.814   0.581
     21.07  46.173  -9.139  -3.611  -1.264   1.096  -0.047   0.818   0.575
     21.05  46.156  -9.124  -3.628  -1.250   1.095  -0.046   0.823   0.568
     21.03  46.139  -9.110  -3.644  -1.235   1.093  -0.112   0.827   0.562
     21.01  46.123  -9.096  -3.661  -1.222   1.092  -0.035   0.831   0.556
     20.99  46.106  -9.082  -3.677  -1.207   1.092  -0.030   0.835   0.550
     20.97  46.089  -9.067  -3.694  -1.193   1.091  -0.027   0.839   0.544
     20.95  46.072  -9.054  -3.711  -1.179   1.091  -0.024   0.843   0.537
     20.93  46.055  -9.040  -3.728  -1.165   1.090  -0.040   0.847   0.531
     20.91  46.039  -9.026  -3.745  -1.152   1.090  -0.006   0.851   0.525
     20.89  46.022  -9.013  -3.762  -1.138   1.090   0.000   0.855   0.519
     20.87  46.004  -8.999  -3.779  -1.124   1.090   0.006   0.859   0.513
     20.85  45.987  -8.985  -3.796  -1.111   1.090   0.012   0.862   0.506
     20.83  45.971  -8.973  -3.813  -1.098   1.090   0.019   0.866   0.500
     20.81  45.953  -8.959  -3.830  -1.084   1.091   0.041   0.869   0.494
     20.79  45.935  -8.946  -3.848  -1.071   1.092   0.036   0.873   0.488
     20.77  45.918  -8.933  -3.866  -1.058   1.093   0.044   0.876   0.482
     20.75  45.901  -8.920  -3.882  -1.045   1.094   0.053   0.880   0.476
     20.73  45.883  -8.907  -3.900  -1.032   1.095   0.060   0.883   0.470
     20.71  45.865  -8.894  -3.918  -1.019   1.096   0.022   0.886   0.464
     20.69  45.848  -8.881  -3.935  -1.006   1.097   0.073   0.889   0.458
     20.67  45.829  -8.868  -3.954  -0.993   1.099   0.083   0.892   0.451
     20.65  45.811  -8.855  -3.972  -0.980   1.101   0.094   0.895   0.445
     20.63  45.794  -8.843  -3.989  -0.968   1.103   0.127   0.898   0.440
     20.61  45.775  -8.831  -4.008  -0.955   1.105   0.118   0.901   0.433
     20.59  45.757  -8.818  -4.026  -0.943   1.108   0.130   0.904   0.427
     20.57  45.738  -8.806  -4.045  -0.930   1.111   0.143   0.907   0.421
     20.55  45.719  -8.794  -4.064  -0.918   1.114   0.156   0.910   0.415
     20.53  45.700  -8.781  -4.083  -0.906   1.117   0.148   0.912   0.409
     20.51  45.682  -8.770  -4.101  -0.894   1.120   0.182   0.915   0.404
     20.49  45.663  -8.758  -4.120  -0.882   1.124   0.196   0.917   0.398
     20.47  45.643  -8.746  -4.139  -0.871   1.129   0.212   0.920   0.392
     20.45  45.624  -8.735  -4.159  -0.859   1.133   0.229   0.922   0.386
     20.43  45.604  -8.723  -4.179  -0.847   1.138   0.244   0.925   0.380
     20.41  45.585  -8.712  -4.198  -0.836   1.141   0.167   0.927   0.375
     20.39  45.565  -8.701  -4.218  -0.825   1.147   0.273   0.930   0.369
     20.37  45.544  -8.689  -4.238  -0.814   1.153   0.293   0.932   0.363
     20.35  45.524  -8.678  -4.259  -0.802   1.159   0.309   0.934   0.357
     20.33  45.503  -8.667  -4.280  -0.791   1.163   0.196   0.936   0.352
     20.31  45.482  -8.656  -4.301  -0.780   1.170   0.346   0.938   0.346
     20.29  45.462  -8.646  -4.321  -0.770   1.177   0.360   0.940   0.340
     20.27  45.441  -8.635  -4.342  -0.759   1.172  -0.241   0.942   0.335
     20.25  45.420  -8.624  -4.362  -0.748   1.167  -0.266   0.944   0.329
     20.23  45.399  -8.614  -4.383  -0.737   1.161  -0.264   0.946   0.324
     20.21  45.379  -8.603  -4.404  -0.727   1.158  -0.160   0.948   0.318
     20.19  45.360  -8.593  -4.422  -0.717   1.153  -0.262   0.950   0.313
     20.17  45.338  -8.582  -4.444  -0.705   1.148  -0.261   0.952   0.308
     20.15  45.318  -8.571  -4.464  -0.694   1.143  -0.260   0.953   0.302
     20.13  45.298  -8.560  -4.485  -0.684   1.139  -0.163   0.955   0.297
     20.11  45.277  -8.549  -4.505  -0.673   1.134  -0.257   0.957   0.291
     20.09  45.257  -8.539  -4.525  -0.662   1.129  -0.256   0.958   0.286
     20.07  45.238  -8.528  -4.544  -0.652   1.124  -0.254   0.960   0.281
     20.05  45.219  -8.518  -4.564  -0.641   1.119  -0.252   0.961   0.276
     20.03  45.199  -8.507  -4.583  -0.630   1.116  -0.145   0.963   0.271
     20.01  45.179  -8.496  -4.603  -0.620   1.111  -0.250   0.964   0.266
     19.99  45.159  -8.486  -4.623  -0.609   1.106  -0.248   0.965   0.261
     19.97  45.141  -8.476  -4.641  -0.599   1.101  -0.246   0.967   0.256
     19.95  45.121  -8.465  -4.661  -0.588   1.096  -0.244   0.968   0.251
     19.93  45.102  -8.455  -4.680  -0.578   1.093  -0.152   0.969   0.246
     19.91  45.083  -8.444  -4.699  -0.567   1.088  -0.242   0.971   0.241
     19.89  45.063  -8.434  -4.719  -0.556   1.084  -0.240   0.972   0.236
     19.87  45.045  -8.424  -4.737  -0.547   1.079  -0.238   0.973   0.231
     19.85  45.026  -8.413  -4.756  -0.536   1.074  -0.235   0.974   0.226
     19.83  45.007  -8.403  -4.775  -0.526   1.071  -0.169   0.975   0.222
     19.81  44.988  -8.392  -4.794  -0.515   1.066  -0.232   0.976   0.217
     19.79  44.970  -8.382  -4.812  -0.505   1.062  -0.230   0.977   0.212
     19.77  44.951  -8.372  -4.831  -0.495   1.057  -0.228   0.978   0.208
     19.75  44.933  -8.362  -4.849  -0.485   1.053  -0.225   0.979   0.203
     19.73  44.915  -8.352  -4.867  -0.475   1.049  -0.187   0.980   0.199
     19.71  44.896  -8.342  -4.886  -0.465   1.044  -0.222   0.981   0.194
     19.69  44.878  -8.332  -4.904  -0.454   1.040  -0.219   0.982   0.190
     19.67  44.859  -8.322  -4.922  -0.444   1.036  -0.217   0.983   0.185
     19.65  44.841  -8.312  -4.941  -0.434   1.031  -0.214   0.983   0.181
     19.63  44.824  -8.303  -4.958  -0.425   1.028  -0.179   0.984   0.177
     19.61  44.806  -8.293  -4.976  -0.415   1.024  -0.210   0.985   0.173
     19.59  44.788  -8.283  -4.994  -0.405   1.019  -0.208   0.986   0.168
     19.57  44.769  -8.273  -5.012  -0.395   1.015  -0.206   0.986   0.164
     19.55  44.752  -8.263  -5.030  -0.386   1.011  -0.203   0.987   0.160
     19.53  44.735  -8.254  -5.047  -0.377   1.007  -0.222   0.988   0.156
     19.51  44.717  -8.245  -5.065  -0.367   1.003  -0.198   0.988   0.152
     19.49  44.699  -8.235  -5.083  -0.357   0.999  -0.196   0.989   0.148
     19.47  44.681  -8.226  -5.100  -0.348   0.995  -0.193   0.990   0.144
     19.45  44.663  -8.216  -5.118  -0.338   0.991  -0.190   0.990   0.140
     19.43  44.647  -8.208  -5.135  -0.330   0.987  -0.225   0.991   0.137
     19.41  44.629  -8.198  -5.152  -0.320   0.983  -0.185   0.991   0.133
     19.39  44.611  -8.189  -5.170  -0.311   0.979  -0.183   0.992   0.129
     19.37  44.594  -8.180  -5.187  -0.302   0.976  -0.180   0.992   0.125
     19.35  44.577  -8.171  -5.205  -0.293   0.972  -0.178   0.993   0.122
     19.33  44.560  -8.162  -5.221  -0.284   0.969  -0.174   0.993   0.118
     19.31  44.543  -8.153  -5.239  -0.275   0.964  -0.241   0.993   0.115
     19.29  44.525  -8.144  -5.256  -0.266   0.960  -0.169   0.994   0.111
     19.27  44.509  -8.136  -5.272  -0.258   0.957  -0.167   0.994   0.108
     19.25  44.492  -8.127  -5.290  -0.249   0.954  -0.163   0.995   0.104
     19.23  44.475  -8.119  -5.307  -0.240   0.949  -0.235   0.995   0.101
     19.21  44.457  -8.110  -5.324  -0.232   0.946  -0.159   0.995   0.098
     19.19  44.442  -8.103  -5.339  -0.224   0.943  -0.156   0.996   0.095
     19.17  44.424  -8.094  -5.357  -0.215   0.940  -0.154   0.996   0.091
     19.15  44.407  -8.086  -5.374  -0.207   0.937  -0.151   0.996   0.088
     19.13  44.390  -8.077  -5.391  -0.199   0.934  -0.148   0.996   0.085
     19.11  44.373  -8.069  -5.408  -0.190   0.930  -0.199   0.997   0.082
     19.09  44.356  -8.061  -5.425  -0.182   0.927  -0.143   0.997   0.079
     19.07  44.340  -8.053  -5.441  -0.174   0.924  -0.141   0.997   0.076
     19.05  44.324  -8.045  -5.457  -0.166   0.921  -0.138   0.997   0.073
     19.03  44.307  -8.037  -5.474  -0.158   0.919  -0.135   0.998   0.070
     19.01  44.290  -8.029  -5.491  -0.151   0.915  -0.162   0.998   0.067
     18.99  44.273  -8.022  -5.508  -0.143   0.927   0.548   0.998   0.064
     18.97  44.257  -8.014  -5.524  -0.135   0.942   0.809   0.998   0.062
     18.95  44.239  -8.006  -5.542  -0.127   0.959   0.819   0.998   0.059
     18.93  44.221  -7.999  -5.560  -0.120   0.976   0.850   0.998   0.056
     18.91  44.202  -7.992  -5.579  -0.113   0.991   0.759   0.999   0.054
     18.89  44.183  -7.984  -5.598  -0.105   0.989  -0.119   0.999   0.051
     18.87  44.166  -7.978  -5.615  -0.098   0.986  -0.117   0.999   0.049
     18.85  44.147  -7.970  -5.634  -0.091   0.984  -0.113   0.999   0.046
     18.83  44.129  -7.963  -5.652  -0.084   0.981  -0.150   0.999   0.044
     18.81  44.110  -7.956  -5.671  -0.077   0.979  -0.109   0.999   0.041
     18.79  44.092  -7.950  -5.689  -0.070   0.977  -0.106   0.999   0.039
     18.77  44.074  -7.943  -5.707  -0.064   0.975  -0.104   0.999   0.037
     18.75  44.056  -7.936  -5.725  -0.057   0.973  -0.102   0.999   0.034
     18.73  44.037  -7.930  -5.743  -0.050   0.971  -0.099   0.999   0.032
     18.71  44.019  -7.923  -5.762  -0.043   0.968  -0.131   1.000   0.030
     18.69  44.000  -7.916  -5.780  -0.037   0.966  -0.094   1.000   0.028
     18.67  43.982  -7.910  -5.798  -0.030   0.964  -0.092   1.000   0.025
     18.65  43.964  -7.904  -5.817  -0.024   0.963  -0.089   1.000   0.023
     18.63  43.947  -7.898  -5.834  -0.018   0.961  -0.087   1.000   0.021
     18.61  43.928  -7.891  -5.853  -0.011   0.959  -0.112   1.000   0.019
     18.59  43.910  -7.885  -5.871  -0.005   0.957  -0.083   1.000   0.017
     18.57  43.892  -7.879  -5.889   0.001   0.955  -0.081   1.000   0.015
     18.55  43.874  -7.873  -5.906   0.007   0.954  -0.079   1.000   0.014
     18.53  43.856  -7.867  -5.925   0.013   0.952  -0.076   1.000   0.012
     18.51  43.838  -7.861  -5.943   0.019   0.950  -0.093   1.000   0.010
     18.49  43.819  -7.855  -5.961   0.025   0.949  -0.072   1.000   0.008
     18.47  43.802  -7.850  -5.979   0.030   0.948  -0.071   1.000   0.006
     18.45  43.784  -7.844  -5.997   0.036   0.946  -0.069   1.000   0.005
     18.43  43.766  -7.838  -6.015   0.042   0.945  -0.067   1.000   0.003
     18.41  43.747  -7.833  -6.033   0.048   0.943  -0.081   1.000   0.001
     18.39  43.729  -7.827  -6.051   0.053   0.942  -0.063   1.000  -0.000
     18.37  43.711  -7.821  -6.069   0.059   0.941  -0.062   1.000  -0.002
     18.35  43.694  -7.816  -6.087   0.064   0.939  -0.060   1.000  -0.003
     18.33  43.676  -7.811  -6.105   0.070   0.938  -0.058   1.000  -0.005
     18.31  43.657  -7.805  -6.123   0.075   0.937  -0.060   1.000  -0.006
     18.29  43.639  -7.800  -6.141   0.080   0.936  -0.055   1.000  -0.008
     18.27  43.621  -7.795  -6.159   0.086   0.935  -0.054   1.000  -0.009
     18.25  43.604  -7.790  -6.176   0.090   0.934  -0.052   1.000  -0.011
     18.23  43.586  -7.785  -6.195   0.096   0.933  -0.051   1.000  -0.012
     18.21  43.568  -7.780  -6.213   0.101   0.932  -0.048   1.000  -0.013
     18.19  43.550  -7.775  -6.231   0.106   0.931  -0.048   1.000  -0.015
     18.17  43.532  -7.770  -6.249   0.111   0.930  -0.047   1.000  -0.016
     18.15  43.514  -7.765  -6.267   0.116   0.929  -0.045   1.000  -0.017
     18.13  43.496  -7.760  -6.284   0.120   0.928  -0.044   1.000  -0.018
     18.11  43.478  -7.755  -6.302   0.125   0.928  -0.032   1.000  -0.019
     18.09  43.460  -7.751  -6.320   0.130   0.927  -0.042   1.000  -0.021
     18.07  43.442  -7.746  -6.338   0.135   0.926  -0.041   1.000  -0.022
     18.05  43.424  -7.741  -6.356   0.140   0.925  -0.040   1.000  -0.023
     18.03  43.407  -7.737  -6.374   0.144   0.924  -0.039   1.000  -0.024
     18.01  43.389  -7.732  -6.392   0.149   0.924  -0.020   1.000  -0.025
     17.99  43.371  -7.728  -6.410   0.153   0.923  -0.037   1.000  -0.026
     17.97  43.353  -7.723  -6.428   0.158   0.922  -0.036   1.000  -0.027
     17.95  43.335  -7.719  -6.446   0.163   0.922  -0.035   1.000  -0.028
     17.93  43.316  -7.714  -6.464   0.167   0.921  -0.034   1.000  -0.029
     17.91  43.299  -7.710  -6.481   0.171   0.921  -0.008   1.000  -0.030
     17.89  43.281  -7.706  -6.499   0.176   0.920  -0.033   1.000  -0.031
     17.87  43.263  -7.701  -6.517   0.180   0.920  -0.032   0.999  -0.032
     17.85  43.245  -7.697  -6.535   0.185   0.919  -0.031   0.999  -0.033
     17.83  43.228  -7.693  -6.552   0.189   0.918  -0.030   0.999  -0.034
     17.81  43.210  -7.689  -6.570   0.193   0.918  -0.002   0.999  -0.034
     17.79  43.192  -7.684  -6.589   0.197   0.918  -0.029   0.999  -0.035
     17.77  43.174  -7.680  -6.607   0.201   0.917  -0.028   0.999  -0.036
     17.75  43.156  -7.676  -6.624   0.205   0.917  -0.027   0.999  -0.037
     17.73  43.138  -7.672  -6.642   0.210   0.916  -0.026   0.999  -0.038
     17.71  43.120  -7.668  -6.660   0.214   0.916   0.002   0.999  -0.038
     17.69  43.102  -7.664  -6.678   0.218   0.916  -0.026   0.999  -0.039
     17.67  43.085  -7.660  -6.695   0.222   0.915  -0.025   0.999  -0.040
     17.65  43.067  -7.656  -6.713   0.226   0.915  -0.024   0.999  -0.040
     17.63  43.049  -7.652  -6.731   0.230   0.914  -0.023   0.999  -0.041
     17.61  43.031  -7.648  -6.749   0.234   0.914   0.006   0.999  -0.042
     17.59  43.013  -7.644  -6.767   0.238   0.914  -0.023   0.999  -0.042
     17.57  42.995  -7.640  -6.785   0.242   0.913  -0.022   0.999  -0.043
     17.55  42.977  -7.636  -6.803   0.246   0.913  -0.022   0.999  -0.044
     17.53  42.960  -7.633  -6.820   0.249   0.913  -0.021   0.999  -0.044
     17.51  42.942  -7.629  -6.838   0.253   0.913   0.005   0.999  -0.045
     17.49  42.924  -7.625  -6.856   0.257   0.912  -0.020   0.999  -0.045
     17.47  42.906  -7.622  -6.874   0.261   0.912  -0.020   0.999  -0.046
     17.45  42.888  -7.618  -6.892   0.264   0.912  -0.019   0.999  -0.046
     17.43  42.870  -7.614  -6.910   0.268   0.911  -0.019   0.999  -0.047
     17.41  42.852  -7.610  -6.928   0.272   0.911   0.003   0.999  -0.047
     17.39  42.834  -7.607  -6.946   0.276   0.911  -0.018   0.999  -0.048
     17.37  42.817  -7.603  -6.963   0.279   0.911  -0.018   0.999  -0.048
     17.35  42.799  -7.600  -6.981   0.283   0.910  -0.017   0.999  -0.049
     17.33  42.781  -7.596  -6.999   0.286   0.910  -0.017   0.999  -0.049
     17.31  42.763  -7.593  -7.017   0.290   0.910   0.002   0.999  -0.050
     17.29  42.745  -7.589  -7.035   0.293   0.910  -0.016   0.999  -0.050
     17.27  42.728  -7.586  -7.052   0.297   0.909  -0.016   0.999  -0.050
     17.25  42.710  -7.582  -7.070   0.300   0.909  -0.015   0.999  -0.051
     17.23  42.692  -7.579  -7.088   0.304   0.909  -0.015   0.999  -0.051
     17.21  42.674  -7.576  -7.106   0.307   0.909  -0.001   0.999  -0.051
     17.19  42.656  -7.572  -7.124   0.311   0.908  -0.014   0.999  -0.052
     17.17  42.638  -7.569  -7.142   0.314   0.908  -0.014   0.999  -0.052
     17.15  42.621  -7.566  -7.159   0.317   0.908  -0.013   0.999  -0.052
     17.13  42.602  -7.562  -7.177   0.321   0.908  -0.013   0.999  -0.052
     17.11  42.584  -7.559  -7.195   0.324   0.907  -0.005   0.999  -0.053
     17.09  42.566  -7.556  -7.213   0.327   0.907  -0.012   0.999  -0.053
     17.07  42.548  -7.553  -7.231   0.330   0.907  -0.012   0.999  -0.053
     17.05  42.531  -7.550  -7.249   0.333   0.907  -0.011   0.999  -0.053
     17.03  42.513  -7.547  -7.267   0.336   0.907  -0.011   0.999  -0.053
     17.01  42.495  -7.544  -7.285   0.340   0.906  -0.010   0.999  -0.053
     16.99  42.477  -7.541  -7.303   0.343   0.906  -0.010   0.999  -0.053
     16.97  42.459  -7.538  -7.321   0.346   0.906  -0.010   0.999  -0.053
     16.95  42.442  -7.535  -7.338   0.349   0.906  -0.010   0.999  -0.054
     16.93  42.424  -7.532  -7.356   0.352   0.906  -0.009   0.999  -0.054
     16.91  42.406  -7.529  -7.374   0.355   0.905  -0.012   0.999  -0.054
     16.89  42.388  -7.526  -7.392   0.358   0.905  -0.009   0.999  -0.054
     16.87  42.371  -7.523  -7.409   0.360   0.905  -0.008   0.999  -0.054
     16.85  42.353  -7.520  -7.427   0.363   0.905  -0.008   0.999  -0.053
     16.83  42.335  -7.518  -7.445   0.366   0.905  -0.008   0.999  -0.053
     16.81  42.316  -7.515  -7.463   0.369   0.904  -0.014   0.999  -0.053
     16.79  42.298  -7.512  -7.481   0.371   0.904  -0.007   0.999  -0.053
     16.77  42.280  -7.510  -7.499   0.374   0.904  -0.007   0.999  -0.053
     16.75  42.263  -7.507  -7.517   0.377   0.904  -0.007   0.999  -0.053
     16.73  42.245  -7.505  -7.535   0.379   0.904  -0.007   0.999  -0.052
     16.71  42.227  -7.502  -7.553   0.382   0.904  -0.014   0.999  -0.052
     16.69  42.209  -7.500  -7.571   0.384   0.903  -0.006   0.999  -0.052
     16.67  42.191  -7.497  -7.588   0.387   0.903  -0.006   0.999  -0.052
     16.65  42.173  -7.495  -7.607   0.389   0.903  -0.005   0.999  -0.051
     16.63  42.156  -7.493  -7.624   0.392   0.903  -0.005   0.999  -0.051
     16.61  42.138  -7.490  -7.642   0.394   0.903  -0.012   0.999  -0.051
     16.59  42.119  -7.488  -7.660   0.396   0.903  -0.005   0.999  -0.050
     16.57  42.101  -7.486  -7.678   0.399   0.903  -0.005   0.999  -0.050
     16.55  42.083  -7.483  -7.696   0.401   0.904   0.088   0.999  -0.049
     16.53  42.066  -7.481  -7.714   0.403   0.922   0.896   0.999  -0.049
     16.51  42.047  -7.479  -7.733   0.405   0.939   0.863   0.999  -0.048
     16.49  42.028  -7.477  -7.752   0.407   0.957   0.896   0.999  -0.047
     16.47  42.008  -7.475  -7.772   0.410   0.975   0.902   0.999  -0.047
     16.45  41.988  -7.472  -7.791   0.412   0.993   0.900   0.999  -0.046
     16.43  41.969  -7.470  -7.811   0.414   1.012   0.942   0.999  -0.045
     16.41  41.948  -7.468  -7.831   0.416   1.029   0.890   0.999  -0.045
     16.39  41.927  -7.466  -7.853   0.419   1.047   0.872   0.999  -0.044
     16.37  41.906  -7.464  -7.874   0.421   1.065   0.880   0.999  -0.043
     16.35  41.884  -7.462  -7.896   0.423   1.083   0.876   0.999  -0.042
     16.33  41.863  -7.460  -7.917   0.425   1.100   0.922   0.999  -0.042
     16.31  41.840  -7.457  -7.939   0.427   1.118   0.871   0.999  -0.041
     16.29  41.818  -7.455  -7.962   0.430   1.136   0.871   0.999  -0.040
     16.27  41.794  -7.453  -7.985   0.432   1.153   0.865   0.999  -0.039
     16.25  41.771  -7.451  -8.009   0.434   1.171   0.867   0.999  -0.038
     16.23  41.748  -7.449  -8.031   0.436   1.188   0.912   0.999  -0.037
     16.21  41.724  -7.447  -8.056   0.438   1.206   0.855   0.999  -0.036
     16.19  41.699  -7.445  -8.081   0.440   1.223   0.864   0.999  -0.035
     16.17  41.675  -7.443  -8.105   0.442   1.240   0.893   0.999  -0.034
     16.15  41.650  -7.441  -8.130   0.444   1.258   0.862   0.999  -0.033
     16.13  41.624  -7.439  -8.156   0.446   1.275   0.860   0.999  -0.032
     16.11  41.598  -7.437  -8.182   0.448   1.292   0.862   1.000  -0.031
     16.09  41.572  -7.436  -8.208   0.450   1.310   0.861   1.000  -0.030
     16.07  41.546  -7.434  -8.233   0.452   1.327   0.905   1.000  -0.029
     16.05  41.519  -7.432  -8.261   0.453   1.345   0.856   1.000  -0.028
     16.03  41.492  -7.430  -8.288   0.455   1.362   0.857   1.000  -0.027
     16.01  41.464  -7.429  -8.316   0.457   1.379   0.860   1.000  -0.026
     15.99  41.437  -7.427  -8.343   0.459   1.397   0.902   1.000  -0.025
     15.97  41.408  -7.426  -8.371   0.460   1.414   0.856   1.000  -0.023
     15.95  41.380  -7.424  -8.400   0.462   1.431   0.855   1.000  -0.022
     15.93  41.350  -7.423  -8.429   0.463   1.448   0.855   1.000  -0.021
     15.91  41.321  -7.421  -8.459   0.465   1.466   0.854   1.000  -0.020
     15.89  41.292  -7.420  -8.487   0.466   1.483   0.899   1.000  -0.019
     15.87  41.262  -7.418  -8.517   0.468   1.501   0.877   1.000  -0.018
     15.85  41.231  -7.418  -8.548   0.469   1.518   0.884   1.000  -0.017
     15.83  41.200  -7.417  -8.579   0.469   1.536   0.859   1.000  -0.018
     15.81  41.169  -7.416  -8.611   0.470   1.553   0.851   1.000  -0.018
     15.79  41.137  -7.416  -8.642   0.471   1.571   0.906   1.000  -0.019
     15.77  41.107  -7.415  -8.673   0.471   1.590   0.955   1.000  -0.020
     15.75  41.074  -7.415  -8.705   0.472   1.608   0.906   1.000  -0.020
     15.73  41.042  -7.414  -8.738   0.472   1.626   0.907   1.000  -0.021
     15.71  41.008  -7.414  -8.771   0.473   1.644   0.905   1.000  -0.022
     15.69  40.977  -7.413  -8.803   0.474   1.663   0.954   1.000  -0.023
     15.67  40.942  -7.412  -8.837   0.475   1.681   0.894   1.000  -0.023
     15.65  40.908  -7.411  -8.872   0.476   1.699   0.906   1.000  -0.024
     15.63  40.873  -7.411  -8.906   0.476   1.718   0.905   1.000  -0.025
     15.61  40.838  -7.410  -8.941   0.477   1.736   0.906   1.000  -0.025
     15.59  40.803  -7.409  -8.977   0.478   1.754   0.906   1.000  -0.026
     15.57  40.769  -7.408  -9.010   0.479   1.772   0.957   1.000  -0.027
     15.55  40.733  -7.407  -9.046   0.480   1.791   0.909   1.000  -0.028
     15.53  40.697  -7.406  -9.083   0.481   1.809   0.907   1.000  -0.029
     15.51  40.660  -7.405  -9.120   0.482   1.827   0.906   1.000  -0.029
     15.49  40.623  -7.404  -9.157   0.483   1.846   0.906   1.000  -0.030
     15.47  40.585  -7.403  -9.195   0.485   1.864   0.907   1.000  -0.031
     15.45  40.549  -7.402  -9.231   0.486   1.882   0.955   0.999  -0.032
     15.43  40.511  -7.401  -9.269   0.487   1.900   0.906   0.999  -0.032
     15.41  40.472  -7.400  -9.308   0.488   1.919   0.907   0.999  -0.033
     15.39  40.433  -7.399  -9.347   0.490   1.937   0.906   0.999  -0.034
     15.37  40.394  -7.397  -9.386   0.491   1.955   0.907   0.999  -0.035
     15.35  40.354  -7.396  -9.426   0.492   1.974   0.905   0.999  -0.036
     15.33  40.315  -7.395  -9.464   0.494   1.992   0.952   0.999  -0.036
     15.31  40.275  -7.393  -9.505   0.495   2.010   0.900   0.999  -0.037
     15.29  40.233  -7.392  -9.546   0.497   2.028   0.893   0.999  -0.038
     15.27  40.194  -7.390  -9.586   0.498   2.047   0.952   0.999  -0.039
     15.25  40.152  -7.389  -9.627   0.500   2.065   0.903   0.999  -0.040
     15.23  40.110  -7.387  -9.669   0.502   2.083   0.904   0.999  -0.041
     15.21  40.068  -7.386  -9.712   0.503   2.101   0.906   0.999  -0.041
     15.19  40.025  -7.384  -9.754   0.505   2.120   0.902   0.999  -0.042
     15.17  39.984  -7.382  -9.796   0.507   2.138   0.947   0.999  -0.043
     15.15  39.940  -7.380  -9.839   0.509   2.156   0.905   0.999  -0.044
     15.13  39.897  -7.379  -9.883   0.511   2.174   0.905   0.999  -0.045
     15.11  39.852  -7.377  -9.927   0.513   2.193   0.905   0.999  -0.046
     15.09  39.808  -7.375  -9.972   0.515   2.211   0.903   0.999  -0.046
     15.07  39.765  -7.373 -10.014   0.517   2.229   0.950   0.999  -0.047
     15.05  39.719  -7.371 -10.060   0.519   2.247   0.895   0.999  -0.048
     15.03  39.674  -7.369 -10.106   0.521   2.266   0.904   0.999  -0.049
     15.01  39.628  -7.366 -10.152   0.524   2.284   0.904   0.999  -0.050
     14.99  39.581  -7.364 -10.198   0.526   2.302   0.903   0.999  -0.050
     14.97  39.537  -7.362 -10.243   0.528   2.320   0.953   0.999  -0.051
     14.95  39.489  -7.360 -10.290   0.531   2.339   0.899   0.999  -0.052
     14.93  39.442  -7.357 -10.338   0.533   2.357   0.904   0.999  -0.053
     14.91  39.394  -7.355 -10.385   0.536   2.375   0.906   0.999  -0.053
     14.89  39.346  -7.352 -10.433   0.539   2.393   0.904   0.999  -0.054
     14.87  39.297  -7.350 -10.482   0.541   2.411   0.904   0.998  -0.055
     14.85  39.251  -7.347 -10.528   0.544   2.430   0.952   0.998  -0.056
     14.83  39.202  -7.345 -10.578   0.547   2.448   0.902   0.998  -0.057
     14.81  39.152  -7.342 -10.628   0.549   2.466   0.899   0.998  -0.057
     14.79  39.102  -7.339 -10.678   0.552   2.484   0.903   0.998  -0.058
     14.77  39.054  -7.336 -10.726   0.555   2.503   0.950   0.998  -0.059
     14.75  39.003  -7.333 -10.776   0.558   2.521   0.903   0.998  -0.060
     14.73  38.952  -7.330 -10.828   0.561   2.539   0.901   0.998  -0.060
     14.71  38.900  -7.327 -10.879   0.564   2.557   0.900   0.998  -0.061
     14.69  38.848  -7.324 -10.931   0.568   2.575   0.901   0.998  -0.062
     14.67  38.797  -7.321 -10.982   0.571   2.594   0.926   0.998  -0.062
     14.65  38.745  -7.318 -11.035   0.574   2.612   0.900   0.998  -0.063
     14.63  38.692  -7.315 -11.088   0.578   2.630   0.902   0.998  -0.064
     14.61  38.641  -7.312 -11.138   0.581   2.648   0.949   0.998  -0.065
     14.59  38.587  -7.308 -11.192   0.584   2.666   0.900   0.998  -0.065
     14.57  38.533  -7.305 -11.246   0.588   2.684   0.899   0.998  -0.066
     14.55  38.479  -7.301 -11.301   0.592   2.703   0.897   0.998  -0.067
     14.53  38.424  -7.298 -11.355   0.595   2.721   0.899   0.998  -0.068
     14.51  38.371  -7.294 -11.408   0.599   2.739   0.945   0.998  -0.068
     14.49  38.316  -7.291 -11.463   0.603   2.757   0.895   0.998  -0.069
     14.47  38.260  -7.287 -11.520   0.607   2.775   0.890   0.998  -0.070
     14.45  38.203  -7.283 -11.576   0.611   2.793   0.894   0.998  -0.070
     14.43  38.147  -7.279 -11.633   0.615   2.811   0.893   0.997  -0.071
     14.41  38.092  -7.275 -11.687   0.619   2.829   0.930   0.997  -0.072
     14.39  38.034  -7.271 -11.745   0.623   2.847   0.881   0.997  -0.072
     14.37  37.977  -7.267 -11.803   0.627   2.865   0.880   0.997  -0.073
     14.35  37.921  -7.263 -11.858   0.631   2.883   0.922   0.997  -0.074
     14.33  37.863  -7.259 -11.916   0.635   2.900   0.884   0.997  -0.074
     14.31  37.804  -7.255 -11.975   0.640   2.918   0.880   0.997  -0.075
     14.29  37.745  -7.250 -12.034   0.644   2.935   0.827   0.997  -0.075
     14.27  37.685  -7.246 -12.094   0.649   2.952   0.828   0.997  -0.076
     14.25  37.629  -7.242 -12.151   0.653   2.968   0.871   0.997  -0.077
     14.23  37.568  -7.237 -12.211   0.658   2.985   0.829   0.997  -0.077
     14.21  37.508  -7.233 -12.271   0.662   3.000   0.737   0.997  -0.077
     14.19  37.447  -7.228 -12.332   0.667   3.000  -0.000   0.997  -0.077
     14.17  37.389  -7.224 -12.390   0.672   3.000  -0.000   0.997  -0.077
     14.15  37.329  -7.219 -12.450   0.676   3.000  -0.000   0.997  -0.077
     14.13  37.268  -7.215 -12.511   0.681   3.000  -0.000   0.997  -0.077
     14.11  37.208  -7.210 -12.571   0.686   3.000   0.000   0.997  -0.077
     14.09  37.148  -7.206 -12.631   0.690   3.000   0.000   0.997  -0.077
     14.07  37.090  -7.201 -12.689   0.695   3.000  -0.000   0.997  -0.077
     14.05  37.030  -7.197 -12.749   0.699   3.000   0.000   0.997  -0.077
     14.03  36.969  -7.192 -12.809   0.704   3.000  -0.000   0.997  -0.077
     14.01  36.909  -7.188 -12.870   0.709   3.000   0.000   0.997  -0.077
     13.99  36.849  -7.183 -12.930   0.713   3.000  -0.000   0.997  -0.077
     13.97  36.789  -7.179 -12.990   0.718   3.000  -0.000   0.997  -0.077
     13.95  36.731  -7.175 -13.048   0.723   3.000   0.000   0.997  -0.077
     13.93  36.670  -7.170 -13.109   0.727   3.000  -0.000   0.997  -0.077
     13.91  36.610  -7.165 -13.169   0.732   3.000   0.000   0.997  -0.077
     13.89  36.549  -7.161 -13.230   0.737   3.000  -0.000   0.997  -0.077
     13.87  36.492  -7.157 -13.287   0.741   3.000  -0.000   0.997  -0.077
     13.85  36.432  -7.152 -13.347   0.746   3.000   0.000   0.997  -0.077
     13.83  36.371  -7.148 -13.408   0.750   3.000  -0.000   0.997  -0.077
     13.81  36.311  -7.143 -13.468   0.755   3.000  -0.000   0.997  -0.077
     13.79  36.250  -7.139 -13.528   0.760   3.000   0.000   0.997  -0.077
     13.77  36.190  -7.134 -13.589   0.764   3.000  -0.000   0.997  -0.077
     13.75  36.133  -7.130 -13.646   0.769   3.000  -0.000   0.997  -0.077
     13.73  36.072  -7.125 -13.707   0.773   3.000   0.000   0.997  -0.078
     13.71  36.012  -7.121 -13.767   0.778   3.000  -0.000   0.997  -0.078
     13.69  35.951  -7.116 -13.827   0.783   3.000  -0.000   0.997  -0.079
     13.67  35.891  -7.111 -13.888   0.788   3.000   0.000   0.997  -0.080
     13.65  35.833  -7.107 -13.945   0.793   3.000  -0.000   0.997  -0.080
     13.63  35.773  -7.102 -14.006   0.797   3.000  -0.000   0.997  -0.081
     13.61  35.713  -7.097 -14.066   0.802   3.000   0.000   0.997  -0.082
     13.59  35.653  -7.092 -14.126   0.807   3.000  -0.000   0.997  -0.083
     13.57  35.592  -7.087 -14.187   0.812   3.000   0.000   0.997  -0.083
     13.55  35.535  -7.083 -14.244   0.817   3.000  -0.000   0.996  -0.084
     13.53  35.474  -7.078 -14.304   0.822   3.000   0.000   0.996  -0.085
     13.51  35.414  -7.073 -14.365   0.828   3.000   0.000   0.996  -0.085
     13.49  35.354  -7.068 -14.425   0.833   3.000  -0.000   0.996  -0.086
     13.47  35.293  -7.063 -14.485   0.838   3.000  -0.000   0.996  -0.087
     13.45  35.233  -7.057 -14.546   0.843   3.000   0.000   0.996  -0.087
     13.43  35.175  -7.052 -14.604   0.848   3.000  -0.000   0.996  -0.087
     13.41  35.114  -7.047 -14.664   0.854   3.000  -0.000   0.996  -0.087
     13.39  35.054  -7.042 -14.725   0.859   3.000   0.000   0.996  -0.087
     13.37  34.997  -7.037 -14.782   0.864   3.000  -0.000   0.996  -0.087
     13.35  34.936  -7.032 -14.842   0.869   3.000  -0.000   0.996  -0.087
     13.33  34.876  -7.027 -14.903   0.875   3.000   0.000   0.996  -0.087
     13.31  34.816  -7.022 -14.963   0.880   3.000  -0.000   0.996  -0.087
     13.29  34.755  -7.017 -15.023   0.885   3.000   0.000   0.996  -0.087
     13.27  34.698  -7.012 -15.081   0.890   3.000  -0.000   0.996  -0.087
     13.25  34.637  -7.007 -15.141   0.896   3.000   0.000   0.996  -0.087
     13.23  34.577  -7.001 -15.201   0.901   3.000  -0.000   0.996  -0.087
     13.21  34.517  -6.996 -15.261   0.906   3.000   0.000   0.996  -0.087
     13.19  34.457  -6.991 -15.322   0.911   3.000  -0.000   0.996  -0.087
     13.17  34.399  -6.986 -15.380   0.916   3.000   0.000   0.996  -0.087
     13.15  34.338  -6.981 -15.440   0.922   3.000  -0.000   0.996  -0.087
     13.13  34.278  -6.976 -15.500   0.927   3.000   0.000   0.996  -0.087
     13.11  34.218  -6.971 -15.561   0.932   3.000  -0.000   0.996  -0.087
     13.09  34.157  -6.966 -15.621   0.938   3.000   0.000   0.996  -0.087
     13.07  34.100  -6.961 -15.679   0.943   3.000  -0.000   0.996  -0.087
     13.05  34.040  -6.956 -15.739   0.948   3.000  -0.000   0.996  -0.087
     13.03  33.979  -6.950 -15.799   0.953   3.000  -0.000   0.996  -0.087
     13.01  33.919  -6.945 -15.859   0.959   3.000   0.000   0.996  -0.087
     12.99  33.859  -6.940 -15.920   0.964   3.000  -0.000   0.996  -0.087
     12.97  33.798  -6.935 -15.980   0.969   3.000   0.000   0.996  -0.087
     12.95  33.741  -6.930 -16.037   0.974   3.000  -0.000   0.996  -0.087
     12.93  33.681  -6.925 -16.098   0.979   3.000   0.000   0.996  -0.087
     12.91  33.620  -6.920 -16.158   0.985   3.000   0.000   0.996  -0.087
     12.89  33.560  -6.915 -16.219   0.990   3.000  -0.000   0.996  -0.087
     12.87  33.499  -6.910 -16.279   0.995   3.000   0.000   0.996  -0.087
     12.85  33.442  -6.905 -16.336   1.000   3.000   0.000   0.996  -0.087
     12.83  33.382  -6.899 -16.396   1.006   3.000   0.000   0.996  -0.087
     12.81  33.321  -6.894 -16.457   1.011   3.000  -0.000   0.996  -0.087
     12.79  33.261  -6.889 -16.517   1.016   3.000  -0.000   0.996  -0.087
     12.77  33.201  -6.884 -16.578   1.022   3.000   0.000   0.996  -0.087
     12.75  33.143  -6.879 -16.635   1.027   3.000  -0.000   0.996  -0.087
     12.73  33.083  -6.874 -16.695   1.032   3.000  -0.000   0.996  -0.087
     12.71  33.023  -6.869 -16.756   1.037   3.000   0.000   0.996  -0.087
     12.69  32.962  -6.864 -16.816   1.042   3.000  -0.000   0.996  -0.087
     12.67  32.902  -6.859 -16.876   1.048   3.000   0.000   0.996  -0.087
     12.65  32.842  -6.853 -16.936   1.053   3.000   0.000   0.996  -0.087
     12.63  32.785  -6.849 -16.993   1.058   3.000  -0.000   0.996  -0.087
     12.61  32.724  -6.843 -17.054   1.063   3.000   0.000   0.996  -0.087
     12.59  32.664  -6.838 -17.114   1.069   3.000  -0.000   0.996  -0.087
     12.57  32.604  -6.833 -17.174   1.074   3.000  -0.000   0.996  -0.087
     12.55  32.543  -6.828 -17.235   1.079   3.000   0.000   0.996  -0.087
     12.53  32.486  -6.823 -17.292   1.084   3.000  -0.000   0.996  -0.087
     12.51  32.426  -6.818 -17.352   1.090   3.000  -0.000   0.996  -0.087
     12.49  32.365  -6.813 -17.413   1.095   3.000   0.000   0.996  -0.087
     12.47  32.305  -6.808 -17.473   1.100   3.000  -0.000   0.996  -0.087
     12.45  32.244  -6.802 -17.534   1.105   3.000   0.000   0.996  -0.087
     12.43  32.187  -6.798 -17.591   1.110   3.000  -0.000   0.996  -0.087
     12.41  32.126  -6.792 -17.652   1.116   3.000   0.000   0.996  -0.087
     12.39  32.066  -6.787 -17.712   1.121   3.000  -0.000   0.996  -0.087
     12.37  32.006  -6.782 -17.772   1.126   3.000   0.000   0.996  -0.087
     12.35  31.945  -6.777 -17.833   1.132   3.000  -0.000   0.996  -0.087
     12.33  31.888  -6.772 -17.890   1.137   3.000   0.000   0.996  -0.087
     12.31  31.827  -6.767 -17.951   1.142   3.000  -0.000   0.996  -0.087
     12.29  31.767  -6.762 -18.011   1.147   3.000   0.000   0.996  -0.087
     12.27  31.706  -6.757 -18.072   1.153   3.000  -0.000   0.996  -0.087
     12.25  31.649  -6.752 -18.129   1.158   3.000   0.000   0.996  -0.087
     12.23  31.589  -6.747 -18.189   1.163   3.000  -0.000   0.996  -0.087
     12.21  31.528  -6.741 -18.250   1.168   3.000   0.000   0.996  -0.087
     12.19  31.468  -6.736 -18.310   1.174   3.000  -0.000   0.996  -0.087
     12.17  31.409  -6.731 -18.369   1.179   3.000   0.000   0.996  -0.087
     12.15  31.349  -6.726 -18.429   1.184   3.000  -0.000   0.996  -0.087
     12.13  31.288  -6.721 -18.489   1.189   3.000  -0.000   0.996  -0.087
     12.11  31.228  -6.716 -18.550   1.195   3.000  -0.000   0.996  -0.087
     12.09  31.170  -6.711 -18.608   1.200   3.000   0.000   0.996  -0.087
     12.07  31.110  -6.706 -18.668   1.205   3.000  -0.000   0.996  -0.087
     12.05  31.049  -6.700 -18.729   1.210   3.000  -0.000   0.996  -0.087
     12.03  30.989  -6.695 -18.789   1.216   3.000   0.000   0.996  -0.087
     12.01  30.931  -6.690 -18.846   1.221   3.000  -0.000   0.996  -0.087
     11.99  30.871  -6.685 -18.907   1.226   3.000   0.000   0.996  -0.087
     11.97  30.811  -6.680 -18.967   1.231   3.000  -0.000   0.996  -0.087
     11.95  30.750  -6.675 -19.028   1.237   3.000   0.000   0.996  -0.087
     11.93  30.690  -6.670 -19.088   1.242   3.000  -0.000   0.996  -0.087
     11.91  30.633  -6.665 -19.145   1.247   3.000   0.000   0.996  -0.087
     11.89  30.572  -6.660 -19.206   1.252   3.000   0.000   0.996  -0.087
     11.87  30.512  -6.655 -19.266   1.257   3.000   0.000   0.996  -0.087
     11.85  30.451  -6.649 -19.326   1.263   3.000  -0.000   0.996  -0.087
     11.83  30.394  -6.645 -19.384   1.268   3.000   0.000   0.996  -0.087
     11.81  30.333  -6.639 -19.445   1.273   3.000   0.000   0.996  -0.087
     11.79  30.272  -6.634 -19.505   1.278   3.000  -0.000   0.996  -0.087
     11.77  30.212  -6.629 -19.565   1.284   3.000  -0.000   0.996  -0.087
     11.75  30.152  -6.624 -19.626   1.289   3.000   0.000   0.996  -0.087
     11.73  30.094  -6.619 -19.683   1.294   3.000  -0.000   0.996  -0.087
     11.71  30.034  -6.614 -19.744   1.299   3.000   0.000   0.996  -0.087
     11.69  29.976  -6.609 -19.801   1.304   3.000  -0.000   0.996  -0.087
     11.67  29.914  -6.604 -19.864   1.310   3.000   0.000   0.996  -0.087
     11.65  29.853  -6.598 -19.924   1.315   3.000  -0.000   0.996  -0.087
     11.63  29.793  -6.593 -19.984   1.320   3.000  -0.000   0.996  -0.087
     11.61  29.735  -6.588 -20.042   1.326   3.000   0.000   0.996  -0.087
     11.59  29.675  -6.583 -20.102   1.331   3.000  -0.000   0.996  -0.087
     11.57  29.615  -6.578 -20.163   1.336   3.000   0.000   0.996  -0.087
     11.55  29.555  -6.573 -20.223   1.341   3.000   0.000   0.996  -0.087
     11.53  29.497  -6.568 -20.280   1.346   3.000  -0.000   0.996  -0.087
     11.51  29.436  -6.563 -20.341   1.352   3.000  -0.000   0.996  -0.087
     11.49  29.376  -6.558 -20.402   1.357   3.000   0.000   0.996  -0.087
     11.47  29.315  -6.553 -20.462   1.362   3.000  -0.000   0.996  -0.087
     11.45  29.255  -6.547 -20.522   1.368   3.000  -0.000   0.996  -0.087
     11.44  29.205  -6.543 -20.572   1.372   3.000   0.000   0.996  -0.087
     11.41  29.137  -6.537 -20.640   1.378   3.000   0.000   0.996  -0.087
     11.39  29.077  -6.532 -20.700   1.383   3.000  -0.000   0.996  -0.087
     11.37  29.017  -6.527 -20.761   1.389   3.000   0.000   0.996  -0.087
     11.35  28.956  -6.522 -20.821   1.394   3.000   0.000   0.996  -0.087
     11.33  28.898  -6.517 -20.880   1.399   3.000  -0.000   0.996  -0.087
     11.31  28.837  -6.512 -20.940   1.404   3.000  -0.000   0.996  -0.087
     11.29  28.777  -6.507 -21.000   1.410   3.000   0.000   0.996  -0.087
     11.27  28.720  -6.502 -21.058   1.415   3.000  -0.000   0.996  -0.087
     11.25  28.659  -6.497 -21.118   1.420   3.000   0.000   0.996  -0.087
     11.23  28.599  -6.491 -21.178   1.425   3.000  -0.000   0.996  -0.087
     11.21  28.538  -6.486 -21.239   1.431   3.000   0.000   0.996  -0.087
     11.19  28.478  -6.481 -21.299   1.436   3.000  -0.000   0.996  -0.087
     11.17  28.419  -6.476 -21.358   1.441   3.000   0.000   0.996  -0.087
     11.15  28.359  -6.471 -21.418   1.446   3.000  -0.000   0.996  -0.087
     11.13  28.301  -6.466 -21.476   1.451   3.000   0.000   0.996  -0.087
     11.11  28.241  -6.461 -21.537   1.457   3.000  -0.000   0.996  -0.087
     11.09  28.180  -6.456 -21.597   1.462   3.000   0.000   0.996  -0.087
     11.07  28.120  -6.451 -21.657   1.467   3.000   0.000   0.996  -0.087
     11.05  28.059  -6.445 -21.718   1.473   3.000  -0.000   0.996  -0.087
     11.03  28.002  -6.441 -21.775   1.478   3.000   0.000   0.996  -0.087
     11.01  27.942  -6.435 -21.835   1.483   3.000  -0.000   0.996  -0.087
     10.99  27.881  -6.430 -21.896   1.488   3.000   0.000   0.996  -0.087
     10.97  27.821  -6.425 -21.956   1.493   3.000  -0.000   0.996  -0.087
     10.95  27.761  -6.420 -22.016   1.499   3.000   0.000   0.996  -0.087
     10.93  27.700  -6.415 -22.077   1.504   3.000  -0.000   0.996  -0.087
     10.91  27.643  -6.410 -22.134   1.509   3.000   0.000   0.996  -0.087
     10.89  27.582  -6.405 -22.195   1.514   3.000   0.000   0.996  -0.087
     10.87  27.522  -6.400 -22.255   1.520   3.000  -0.000   0.996  -0.087
     10.85  27.462  -6.394 -22.315   1.525   3.000   0.000   0.996  -0.087
     10.83  27.404  -6.390 -22.373   1.530   3.000  -0.000   0.996  -0.087
     10.81  27.344  -6.384 -22.433   1.535   3.000   0.000   0.996  -0.087
     10.79  27.283  -6.379 -22.494   1.541   3.000  -0.000   0.996  -0.087
     10.77  27.223  -6.374 -22.554   1.546   3.000   0.000   0.996  -0.087
     10.75  27.163  -6.369 -22.614   1.551   3.000  -0.000   0.996  -0.087
     10.73  27.105  -6.364 -22.672   1.556   3.000   0.000   0.996  -0.087
     10.71  27.044  -6.359 -22.733   1.562   3.000   0.000   0.996  -0.087
     10.69  26.984  -6.354 -22.793   1.567   3.000   0.000   0.996  -0.087
     10.67  26.925  -6.349 -22.852   1.572   3.000   0.000   0.996  -0.087
     10.65  26.864  -6.343 -22.913   1.577   3.000  -0.000   0.996  -0.087
     10.63  26.804  -6.338 -22.973   1.583   3.000   0.000   0.996  -0.087
     10.61  26.746  -6.333 -23.031   1.588   3.000   0.000   0.996  -0.087
     10.59  26.686  -6.328 -23.091   1.593   3.000  -0.000   0.996  -0.087
     10.57  26.626  -6.323 -23.151   1.598   3.000   0.000   0.996  -0.087
     10.55  26.565  -6.318 -23.211   1.604   3.000  -0.000   0.996  -0.087
     10.53  26.505  -6.313 -23.272   1.609   3.000   0.000   0.996  -0.087
     10.51  26.448  -6.308 -23.329   1.614   3.000   0.000   0.996  -0.087
     10.49  26.387  -6.303 -23.390   1.619   3.000   0.000   0.996  -0.087
     10.47  26.327  -6.298 -23.450   1.624   3.000  -0.000   0.996  -0.087
     10.45  26.267  -6.292 -23.510   1.630   3.000   0.000   0.996  -0.087
     10.43  26.209  -6.288 -23.568   1.635   3.000   0.000   0.996  -0.087
     10.41  26.147  -6.282 -23.630   1.640   3.000  -0.000   0.996  -0.087
     10.39  26.087  -6.277 -23.690   1.646   3.000   0.000   0.996  -0.087
     10.37  26.029  -6.272 -23.747   1.651   3.000   0.000   0.996  -0.087
     10.35  25.969  -6.267 -23.808   1.656   3.000   0.000   0.996  -0.087
     10.33  25.909  -6.262 -23.868   1.661   3.000  -0.000   0.996  -0.087
     10.31  25.848  -6.257 -23.928   1.666   3.000   0.000   0.996  -0.087
     10.29  25.788  -6.252 -23.989   1.672   3.000  -0.000   0.996  -0.087
     10.27  25.730  -6.247 -24.046   1.677   3.000   0.000   0.996  -0.087
     10.25  25.670  -6.242 -24.107   1.682   3.000   0.000   0.996  -0.087
     10.23  25.610  -6.236 -24.167   1.687   3.000  -0.000   0.996  -0.087
     10.21  25.549  -6.231 -24.227   1.693   3.000   0.000   0.996  -0.087
     10.19  25.489  -6.226 -24.288   1.698   3.000  -0.000   0.996  -0.087
     10.17  25.431  -6.221 -24.345   1.703   3.000   0.000   0.996  -0.087
     10.15  25.371  -6.216 -24.406   1.708   3.000  -0.000   0.996  -0.087
     10.13  25.311  -6.211 -24.466   1.714   3.000  -0.000   0.996  -0.087
     10.11  25.250  -6.206 -24.526   1.719   3.000   0.000   0.996  -0.087
     10.09  25.190  -6.201 -24.587   1.724   3.000  -0.000   0.996  -0.087
     10.07  25.133  -6.196 -24.644   1.729   3.000  -0.000   0.996  -0.087
     10.05  25.072  -6.191 -24.704   1.735   3.000  -0.000   0.996  -0.087
     10.03  25.012  -6.185 -24.765   1.740   3.000   0.000   0.996  -0.088
     10.01  24.951  -6.180 -24.825   1.745   3.000   0.000   0.996  -0.089
      9.99  24.891  -6.175 -24.886   1.751   3.000  -0.000   0.996  -0.089
      9.97  24.834  -6.170 -24.943   1.756   3.000   0.000   0.996  -0.090
      9.95  24.773  -6.165 -25.003   1.761   3.000  -0.000   0.996  -0.091
      9.93  24.713  -6.159 -25.064   1.767   3.000   0.000   0.996  -0.092
      9.91  24.652  -6.154 -25.124   1.773   3.000   0.000   0.996  -0.092
      9.89  24.595  -6.148 -25.181   1.778   3.000  -0.000   0.996  -0.093
      9.87  24.534  -6.143 -25.242   1.784   3.000   0.000   0.996  -0.094
      9.85  24.474  -6.137 -25.303   1.789   3.000  -0.000   0.996  -0.094
      9.83  24.416  -6.132 -25.360   1.795   3.000   0.000   0.995  -0.095
      9.81  24.353  -6.126 -25.423   1.801   2.994  -0.274   0.995  -0.096
      9.79  24.294  -6.120 -25.483   1.807   2.977  -0.839   0.995  -0.096
      9.77  24.237  -6.115 -25.539   1.812   2.960  -0.885   0.995  -0.097
      9.75  24.178  -6.109 -25.598   1.818   2.943  -0.839   0.995  -0.098
      9.73  24.119  -6.104 -25.657   1.824   2.926  -0.842   0.995  -0.099
      9.71  24.061  -6.098 -25.716   1.830   2.917  -0.483   0.995  -0.101
      9.69  24.002  -6.092 -25.775   1.836   2.934   0.840   0.995  -0.103
      9.67  23.945  -6.086 -25.831   1.842   2.950   0.879   0.995  -0.105
      9.66  23.894  -6.081 -25.882   1.847   2.967   0.985   0.994  -0.106
      9.63  23.827  -6.074 -25.950   1.855   2.985   0.754   0.994  -0.108
      9.61  23.767  -6.067 -26.010   1.861   3.000   0.764   0.994  -0.109
      9.59  23.706  -6.061 -26.070   1.868   3.000  -0.000   0.994  -0.109
      9.57  23.646  -6.054 -26.130   1.874   3.000   0.000   0.994  -0.110
      9.55  23.586  -6.048 -26.190   1.881   3.000  -0.000   0.994  -0.111
      9.53  23.529  -6.041 -26.247   1.887   3.000  -0.000   0.994  -0.111
      9.51  23.469  -6.035 -26.308   1.894   3.000  -0.000   0.994  -0.112
      9.49  23.408  -6.028 -26.368   1.901   3.000  -0.000   0.994  -0.113
      9.47  23.348  -6.021 -26.428   1.908   3.000   0.000   0.994  -0.113
      9.45  23.288  -6.015 -26.488   1.915   3.000  -0.000   0.993  -0.114
      9.43  23.231  -6.008 -26.545   1.921   3.000  -0.000   0.993  -0.115
      9.41  23.171  -6.001 -26.605   1.928   3.000   0.000   0.993  -0.115
      9.39  23.110  -5.994 -26.666   1.935   3.000  -0.000   0.993  -0.116
      9.37  23.050  -5.988 -26.726   1.943   3.000   0.000   0.993  -0.117
      9.35  22.990  -5.981 -26.786   1.950   3.000  -0.000   0.993  -0.117
      9.33  22.933  -5.974 -26.843   1.956   3.000   0.000   0.993  -0.118
      9.31  22.872  -5.967 -26.904   1.964   3.000  -0.000   0.993  -0.119
      9.29  22.812  -5.960 -26.964   1.971   3.000  -0.000   0.993  -0.119
      9.27  22.752  -5.953 -27.024   1.978   3.000   0.000   0.993  -0.120
      9.25  22.695  -5.946 -27.081   1.985   3.000   0.000   0.993  -0.121
      9.23  22.634  -5.938 -27.142   1.993   3.000  -0.000   0.993  -0.122
      9.21  22.574  -5.931 -27.202   2.000   3.000   0.000   0.993  -0.122
      9.19  22.514  -5.924 -27.262   2.007   3.000   0.000   0.992  -0.123
      9.17  22.454  -5.917 -27.322   2.015   3.000   0.000   0.992  -0.124
      9.15  22.397  -5.910 -27.379   2.022   3.000  -0.000   0.992  -0.124
      9.13  22.336  -5.902 -27.439   2.030   3.000   0.006   0.992  -0.125
      9.11  22.276  -5.895 -27.499   2.037   3.000  -0.006   0.992  -0.127
      9.09  22.216  -5.887 -27.560   2.045   3.000  -0.000   0.992  -0.129
      9.07  22.156  -5.879 -27.620   2.053   3.000   0.000   0.991  -0.132
      9.05  22.099  -5.871 -27.677   2.061   3.000  -0.000   0.991  -0.133
      9.03  22.039  -5.863 -27.737   2.069   3.000  -0.002   0.991  -0.135
      9.01  21.979  -5.855 -27.797   2.077   3.000   0.002   0.991  -0.136
      8.99  21.919  -5.847 -27.857   2.086   3.000   0.000   0.991  -0.137
      8.97  21.859  -5.839 -27.917   2.094   3.000   0.000   0.991  -0.137
      8.95  21.802  -5.831 -27.974   2.102   3.000  -0.000   0.990  -0.138
      8.93  21.741  -5.823 -28.034   2.110   3.000  -0.000   0.990  -0.139
      8.91  21.682  -5.815 -28.094   2.119   3.000   0.000   0.990  -0.139
      8.89  21.622  -5.806 -28.154   2.127   3.000   0.000   0.990  -0.140
      8.87  21.562  -5.798 -28.214   2.136   2.999  -0.027   0.990  -0.141
      8.85  21.505  -5.790 -28.271   2.144   2.990  -0.471   0.990  -0.142
      8.83  21.445  -5.781 -28.331   2.152   2.981  -0.455   0.990  -0.143
      8.81  21.385  -5.773 -28.390   2.161   2.976  -0.261   0.989  -0.145
      8.79  21.326  -5.764 -28.449   2.170   2.962  -0.701   0.989  -0.147
      8.77  21.267  -5.755 -28.508   2.179   2.948  -0.702   0.989  -0.149
      8.75  21.212  -5.747 -28.564   2.187   2.933  -0.738   0.988  -0.152
      8.73  21.153  -5.738 -28.622   2.196   2.919  -0.719   0.988  -0.154
      8.71  21.095  -5.729 -28.680   2.206   2.910  -0.421   0.987  -0.158
      8.69  21.037  -5.720 -28.738   2.215   2.929   0.904   0.987  -0.162
      8.67  20.978  -5.710 -28.797   2.225   2.947   0.904   0.986  -0.165
      8.65  20.922  -5.700 -28.853   2.235   2.965   0.951   0.986  -0.169
      8.63  20.863  -5.690 -28.912   2.245   2.983   0.903   0.985  -0.173
      8.61  20.803  -5.680 -28.972   2.256   3.000   0.821   0.984  -0.176
      8.59  20.743  -5.669 -29.032   2.267   3.000  -0.000   0.984  -0.179
      8.57  20.684  -5.658 -29.091   2.278   3.000   0.000   0.983  -0.183
      8.55  20.627  -5.647 -29.148   2.289   3.000   0.000   0.983  -0.186
      8.53  20.568  -5.636 -29.207   2.300   3.000  -0.000   0.982  -0.190
      8.51  20.508  -5.624 -29.267   2.312   3.000  -0.000   0.981  -0.193
      8.49  20.449  -5.613 -29.326   2.324   3.004   0.210   0.981  -0.196
      8.47  20.389  -5.601 -29.386   2.336   3.021   0.815   0.980  -0.200
      8.45  20.332  -5.589 -29.443   2.348   3.037   0.859   0.979  -0.203
      8.43  20.271  -5.576 -29.504   2.360   3.054   0.815   0.978  -0.206
      8.41  20.211  -5.563 -29.564   2.373   3.070   0.814   0.978  -0.210
      8.39  20.150  -5.550 -29.625   2.387   3.087   0.814   0.977  -0.213
      8.37  20.088  -5.537 -29.687   2.400   3.103   0.817   0.976  -0.216
      8.35  20.030  -5.524 -29.745   2.413   3.120   0.858   0.976  -0.220
      8.33  19.968  -5.510 -29.807   2.428   3.136   0.814   0.975  -0.223
      8.31  19.906  -5.496 -29.869   2.442   3.153   0.817   0.974  -0.226
      8.29  19.844  -5.481 -29.931   2.457   3.169   0.816   0.973  -0.229
      8.27  19.781  -5.466 -29.994   2.472   3.186   0.817   0.973  -0.233
      8.25  19.721  -5.452 -30.053   2.486   3.202   0.859   0.972  -0.236
      8.23  19.658  -5.437 -30.117   2.502   3.219   0.815   0.971  -0.239
      8.21  19.595  -5.421 -30.180   2.517   3.235   0.815   0.970  -0.242
      8.19  19.531  -5.405 -30.244   2.534   3.252   0.816   0.970  -0.245
      8.17  19.468  -5.389 -30.307   2.550   3.268   0.829   0.969  -0.248
      8.15  19.404  -5.372 -30.371   2.566   3.285   0.817   0.968  -0.251
      8.13  19.339  -5.356 -30.435   2.583   3.301   0.817   0.967  -0.254
      8.11  19.278  -5.339 -30.497   2.600   3.317   0.860   0.966  -0.257
      8.09  19.213  -5.322 -30.562   2.617   3.334   0.817   0.966  -0.260
      8.07  19.147  -5.304 -30.627   2.635   3.350   0.816   0.965  -0.263
      8.05  19.082  -5.286 -30.693   2.653   3.367   0.817   0.964  -0.266
      8.03  19.018  -5.269 -30.757   2.671   3.383   0.838   0.963  -0.269
      8.01  18.952  -5.250 -30.823   2.690   3.400   0.818   0.962  -0.272
      7.99  18.885  -5.231 -30.889   2.709   3.416   0.815   0.961  -0.275
      7.97  18.822  -5.213 -30.952   2.727   3.433   0.859   0.961  -0.278
      7.95  18.755  -5.194 -31.019   2.747   3.449   0.816   0.960  -0.281
      7.93  18.688  -5.174 -31.087   2.767   3.466   0.798   0.959  -0.284
      7.91  18.620  -5.154 -31.154   2.787   3.481   0.743   0.958  -0.288
      7.89  18.552  -5.133 -31.222   2.808   3.496   0.778   0.956  -0.292
      7.87  18.488  -5.114 -31.286   2.827   3.512   0.821   0.955  -0.296
      7.85  18.420  -5.092 -31.354   2.849   3.529   0.830   0.954  -0.299
      7.83  18.352  -5.071 -31.422   2.870   3.547   0.895   0.954  -0.300
      7.81  18.283  -5.050 -31.491   2.892   3.561   0.704   0.954  -0.300
      7.79  18.214  -5.028 -31.560   2.914   3.561  -0.000   0.954  -0.300
      7.77  18.149  -5.008 -31.625   2.934   3.562   0.035   0.954  -0.300
      7.75  18.080  -4.986 -31.694   2.956   3.579   0.846   0.954  -0.300
      7.73  18.011  -4.965 -31.763   2.978   3.596   0.861   0.954  -0.300
      7.71  17.941  -4.943 -31.832   3.000   3.614   0.861   0.954  -0.301
      7.69  17.871  -4.921 -31.902   3.022   3.631   0.862   0.954  -0.301
      7.67  17.801  -4.899 -31.972   3.044   3.648   0.867   0.954  -0.301
      7.65  17.734  -4.878 -32.039   3.065   3.666   0.904   0.954  -0.301
      7.63  17.663  -4.856 -32.110   3.087   3.683   0.861   0.954  -0.301
      7.61  17.592  -4.834 -32.181   3.110   3.700   0.861   0.954  -0.301
      7.59  17.520  -4.811 -32.253   3.132   3.718   0.860   0.954  -0.301
      7.57  17.448  -4.789 -32.325   3.155   3.735   0.860   0.954  -0.301
      7.55  17.379  -4.767 -32.394   3.177   3.753   0.904   0.954  -0.301
      7.53  17.307  -4.744 -32.466   3.200   3.770   0.861   0.953  -0.301
      7.51  17.234  -4.721 -32.539   3.223   3.779   0.469   0.953  -0.302
      7.49  17.162  -4.699 -32.611   3.246   3.761  -0.897   0.953  -0.303
      7.47  17.090  -4.676 -32.683   3.268   3.743  -0.897   0.953  -0.303
      7.45  17.022  -4.654 -32.751   3.290   3.725  -0.943   0.953  -0.304
      7.43  16.950  -4.632 -32.823   3.313   3.707  -0.894   0.953  -0.304
      7.41  16.878  -4.609 -32.895   3.336   3.689  -0.885   0.952  -0.305
      7.39  16.807  -4.586 -32.965   3.359   3.671  -0.897   0.952  -0.306
      7.37  16.737  -4.564 -33.035   3.381   3.653  -0.896   0.952  -0.306
      7.35  16.671  -4.543 -33.102   3.403   3.635  -0.944   0.952  -0.307
      7.33  16.601  -4.520 -33.171   3.425   3.616  -0.898   0.952  -0.307
      7.31  16.532  -4.498 -33.240   3.447   3.606  -0.522   0.951  -0.308
      7.29  16.463  -4.476 -33.310   3.470   3.623   0.829   0.951  -0.309
      7.27  16.393  -4.453 -33.380   3.493   3.639   0.829   0.951  -0.309
      7.25  16.326  -4.432 -33.446   3.514   3.656   0.871   0.951  -0.310
      7.23  16.255  -4.409 -33.517   3.537   3.665   0.461   0.951  -0.310
      7.21  16.185  -4.386 -33.587   3.560   3.648  -0.873   0.951  -0.311
      7.19  16.115  -4.363 -33.657   3.583   3.630  -0.878   0.950  -0.311
      7.17  16.049  -4.342 -33.723   3.605   3.612  -0.917   0.950  -0.311
      7.15  15.980  -4.319 -33.792   3.628   3.595  -0.879   0.950  -0.312
      7.13  15.911  -4.297 -33.861   3.650   3.577  -0.879   0.950  -0.312
      7.11  15.843  -4.275 -33.929   3.673   3.561  -0.780   0.950  -0.312
      7.09  15.775  -4.253 -33.997   3.695   3.561   0.000   0.950  -0.312
      7.07  15.710  -4.231 -34.062   3.716   3.561  -0.000   0.950  -0.312
      7.05  15.641  -4.209 -34.131   3.739   3.561  -0.000   0.950  -0.312
      7.03  15.573  -4.187 -34.199   3.761   3.561   0.000   0.950  -0.312
      7.01  15.504  -4.164 -34.267   3.784   3.561  -0.000   0.950  -0.312
      6.99  15.436  -4.142 -34.335   3.806   3.561   0.000   0.950  -0.312
      6.97  15.371  -4.121 -34.400   3.828   3.561   0.000   0.950  -0.312
      6.95  15.303  -4.099 -34.469   3.850   3.561  -0.000   0.950  -0.312
      6.93  15.234  -4.076 -34.537   3.872   3.561   0.000   0.950  -0.312
      6.91  15.166  -4.054 -34.605   3.895   3.561  -0.000   0.950  -0.312
      6.89  15.098  -4.032 -34.674   3.917   3.561   0.000   0.950  -0.312
      6.87  15.029  -4.009 -34.742   3.940   3.561  -0.000   0.950  -0.312
      6.85  14.964  -3.988 -34.807   3.961   3.561   0.000   0.950  -0.312
      6.83  14.896  -3.966 -34.876   3.984   3.562   0.049   0.950  -0.312
      6.81  14.827  -3.943 -34.945   4.006   3.578   0.781   0.950  -0.312
      6.79  14.758  -3.921 -35.013   4.029   3.594   0.791   0.950  -0.312
      6.77  14.692  -3.899 -35.079   4.051   3.610   0.831   0.950  -0.312
      6.75  14.622  -3.877 -35.149   4.074   3.626   0.789   0.950  -0.313
      6.73  14.552  -3.854 -35.219   4.097   3.642   0.792   0.950  -0.313
      6.71  14.482  -3.831 -35.289   4.120   3.650   0.424   0.950  -0.313
      6.69  14.412  -3.808 -35.358   4.143   3.632  -0.903   0.949  -0.314
      6.67  14.343  -3.785 -35.427   4.166   3.614  -0.908   0.949  -0.315
      6.65  14.278  -3.764 -35.493   4.187   3.596  -0.951   0.949  -0.315
      6.63  14.209  -3.741 -35.561   4.210   3.577  -0.905   0.949  -0.316
      6.61  14.141  -3.719 -35.630   4.233   3.567  -0.491   0.949  -0.316
      6.59  14.072  -3.696 -35.699   4.256   3.586   0.901   0.948  -0.317
      6.57  14.006  -3.674 -35.764   4.278   3.604   0.950   0.948  -0.318
      6.55  13.937  -3.651 -35.834   4.301   3.622   0.901   0.948  -0.318
      6.53  13.867  -3.627 -35.903   4.325   3.640   0.905   0.948  -0.319
      6.51  13.797  -3.604 -35.973   4.348   3.650   0.492   0.948  -0.320
      6.49  13.728  -3.581 -36.043   4.372   3.632  -0.904   0.947  -0.320
      6.47  13.662  -3.558 -36.108   4.394   3.614  -0.950   0.947  -0.321
      6.45  13.593  -3.535 -36.177   4.418   3.596  -0.904   0.947  -0.322
      6.43  13.524  -3.512 -36.246   4.441   3.577  -0.899   0.947  -0.322
      6.41  13.456  -3.489 -36.314   4.464   3.561  -0.801   0.946  -0.323
      6.39  13.388  -3.466 -36.382   4.487   3.574   0.626   0.946  -0.323
      6.37  13.323  -3.444 -36.447   4.510   3.590   0.827   0.946  -0.324
      6.35  13.254  -3.420 -36.516   4.533   3.605   0.784   0.946  -0.325
      6.33  13.185  -3.397 -36.585   4.557   3.621   0.784   0.946  -0.325
      6.31  13.115  -3.373 -36.655   4.581   3.630   0.435   0.946  -0.326
      6.29  13.046  -3.349 -36.723   4.605   3.612  -0.878   0.945  -0.326
      6.27  12.981  -3.327 -36.789   4.627   3.595  -0.923   0.945  -0.326
      6.25  12.913  -3.304 -36.857   4.651   3.577  -0.879   0.945  -0.327
      6.23  12.845  -3.280 -36.925   4.674   3.561  -0.776   0.945  -0.327
      6.21  12.777  -3.257 -36.993   4.698   3.561  -0.000   0.945  -0.327
      6.19  12.709  -3.234 -37.061   4.721   3.561  -0.000   0.945  -0.327
      6.17  12.644  -3.211 -37.126   4.744   3.561  -0.000   0.945  -0.327
      6.15  12.576  -3.188 -37.194   4.767   3.561   0.000   0.945  -0.327
      6.13  12.508  -3.165 -37.261   4.791   3.561  -0.000   0.945  -0.327
      6.11  12.440  -3.141 -37.329   4.814   3.561  -0.000   0.945  -0.327
      6.09  12.372  -3.118 -37.397   4.838   3.561   0.000   0.945  -0.327
      6.07  12.307  -3.096 -37.462   4.860   3.561  -0.000   0.945  -0.327
      6.05  12.239  -3.072 -37.530   4.884   3.561   0.000   0.945  -0.327
      6.03  12.171  -3.049 -37.598   4.907   3.561  -0.000   0.945  -0.327
      6.01  12.103  -3.026 -37.666   4.931   3.561   0.000   0.945  -0.327
      5.99  12.035  -3.002 -37.734   4.954   3.561  -0.000   0.945  -0.327
      5.97  11.970  -2.980 -37.799   4.977   3.561   0.000   0.945  -0.327
      5.95  11.902  -2.957 -37.867   5.000   3.561  -0.000   0.945  -0.327
      5.93  11.834  -2.933 -37.935   5.024   3.561   0.000   0.945  -0.327
      5.91  11.766  -2.910 -38.003   5.047   3.561  -0.000   0.945  -0.327
      5.89  11.698  -2.887 -38.071   5.071   3.561   0.000   0.945  -0.327
      5.87  11.633  -2.865 -38.135   5.093   3.561   0.000   0.945  -0.327
      5.85  11.565  -2.841 -38.203   5.116   3.561  -0.000   0.945  -0.327
      5.83  11.497  -2.818 -38.271   5.140   3.561  -0.000   0.945  -0.327
      5.81  11.430  -2.795 -38.339   5.163   3.561   0.000   0.945  -0.327
      5.79  11.362  -2.771 -38.407   5.187   3.561   0.000   0.945  -0.327
      5.77  11.294  -2.748 -38.475   5.210   3.561  -0.000   0.945  -0.327
      5.75  11.229  -2.726 -38.539   5.233   3.561   0.000   0.945  -0.327
      5.73  11.161  -2.702 -38.607   5.256   3.561   0.000   0.945  -0.327
      5.71  11.093  -2.679 -38.675   5.280   3.561  -0.000   0.945  -0.327
      5.69  11.024  -2.656 -38.744   5.303   3.561   0.000   0.945  -0.327
      5.67  10.958  -2.633 -38.810   5.326   3.561   0.000   0.945  -0.327
      5.65  10.889  -2.609 -38.878   5.350   3.561  -0.000   0.945  -0.327
      5.63  10.821  -2.586 -38.946   5.373   3.561  -0.000   0.945  -0.327
      5.61  10.756  -2.564 -39.011   5.396   3.561  -0.000   0.945  -0.327
      5.59  10.688  -2.540 -39.079   5.419   3.564   0.134   0.945  -0.327
      5.57  10.620  -2.517 -39.148   5.443   3.582   0.877   0.945  -0.327
      5.55  10.551  -2.493 -39.217   5.467   3.599   0.876   0.945  -0.327
      5.53  10.485  -2.471 -39.282   5.490   3.617   0.925   0.945  -0.327
      5.51  10.416  -2.447 -39.351   5.514   3.635   0.878   0.945  -0.327
      5.49  10.346  -2.423 -39.421   5.538   3.652   0.878   0.945  -0.327
      5.47  10.276  -2.399 -39.491   5.562   3.670   0.877   0.945  -0.327
      5.45  10.206  -2.375 -39.562   5.586   3.688   0.877   0.945  -0.327
      5.43  10.137  -2.351 -39.630   5.610   3.706   0.910   0.945  -0.327
      5.41  10.066  -2.327 -39.701   5.634   3.723   0.879   0.945  -0.326
      5.39   9.995  -2.302 -39.772   5.659   3.741   0.877   0.945  -0.326
      5.37   9.926  -2.279 -39.841   5.683   3.759   0.919   0.945  -0.326
      5.35   9.854  -2.254 -39.913   5.707   3.777   0.878   0.945  -0.326
      5.33   9.782  -2.229 -39.985   5.732   3.794   0.878   0.945  -0.326
      5.31   9.709  -2.205 -40.058   5.758   3.812   0.878   0.945  -0.326
      5.29   9.636  -2.180 -40.131   5.783   3.830   0.878   0.945  -0.326
      5.27   9.566  -2.156 -40.201   5.807   3.847   0.924   0.945  -0.326
      5.25   9.492  -2.130 -40.275   5.832   3.865   0.879   0.946  -0.326
      5.23   9.418  -2.105 -40.349   5.858   3.883   0.879   0.946  -0.325
      5.21   9.344  -2.080 -40.423   5.883   3.901   0.879   0.946  -0.325
      5.19   9.269  -2.054 -40.498   5.909   3.918   0.879   0.946  -0.325
      5.17   9.193  -2.029 -40.573   5.935   3.936   0.876   0.946  -0.325
      5.15   9.122  -2.004 -40.645   5.959   3.954   0.924   0.946  -0.325
      5.13   9.046  -1.978 -40.720   5.985   3.972   0.879   0.946  -0.325
      5.11   8.970  -1.952 -40.797   6.012   3.987   0.778   0.946  -0.324
      5.09   8.893  -1.926 -40.873   6.038   3.987  -0.000   0.946  -0.323
      5.07   8.817  -1.901 -40.949   6.064   3.987   0.000   0.947  -0.323
      5.05   8.744  -1.876 -41.022   6.088   3.987  -0.000   0.947  -0.322
      5.03   8.668  -1.851 -41.098   6.114   3.987  -0.012   0.947  -0.321
      5.01   8.592  -1.825 -41.174   6.140   3.970  -0.854   0.947  -0.321
      4.99   8.516  -1.800 -41.250   6.165   3.952  -0.898   0.947  -0.320
      4.97   8.441  -1.774 -41.325   6.191   3.933  -0.898   0.948  -0.319
      4.95   8.370  -1.751 -41.396   6.215   3.915  -0.945   0.948  -0.319
      4.93   8.295  -1.726 -41.471   6.240   3.897  -0.902   0.948  -0.318
      4.91   8.221  -1.701 -41.545   6.265   3.879  -0.899   0.948  -0.317
      4.89   8.147  -1.677 -41.619   6.289   3.861  -0.899   0.948  -0.317
      4.87   8.073  -1.652 -41.692   6.314   3.843  -0.899   0.949  -0.316
      4.85   8.003  -1.629 -41.762   6.337   3.825  -0.945   0.949  -0.316
      4.83   7.930  -1.605 -41.835   6.361   3.806  -0.898   0.949  -0.315
      4.81   7.857  -1.581 -41.908   6.385   3.788  -0.891   0.949  -0.314
      4.79   7.785  -1.557 -41.981   6.409   3.770  -0.900   0.950  -0.314
      4.77   7.713  -1.534 -42.053   6.433   3.752  -0.897   0.950  -0.313
      4.75   7.645  -1.512 -42.121   6.455   3.734  -0.948   0.950  -0.312
      4.73   7.573  -1.489 -42.192   6.479   3.716  -0.900   0.950  -0.312
      4.71   7.502  -1.466 -42.263   6.502   3.697  -0.899   0.950  -0.311
      4.69   7.432  -1.443 -42.334   6.525   3.679  -0.897   0.951  -0.310
      4.67   7.362  -1.420 -42.403   6.548   3.661  -0.905   0.951  -0.310
      4.65   7.295  -1.399 -42.470   6.569   3.643  -0.945   0.951  -0.309
      4.63   7.225  -1.376 -42.540   6.592   3.625  -0.896   0.951  -0.308
      4.61   7.156  -1.354 -42.609   6.614   3.607  -0.898   0.951  -0.308
      4.59   7.087  -1.332 -42.678   6.637   3.589  -0.899   0.952  -0.307
      4.57   7.018  -1.310 -42.747   6.659   3.570  -0.898   0.952  -0.306
      4.55   6.953  -1.289 -42.812   6.680   3.552  -0.945   0.952  -0.306
      4.53   6.885  -1.268 -42.880   6.701   3.534  -0.897   0.952  -0.305
      4.51   6.817  -1.246 -42.947   6.723   3.518  -0.816   0.953  -0.304
      4.49   6.750  -1.225 -43.015   6.745   3.501  -0.817   0.953  -0.304
      4.47   6.683  -1.204 -43.082   6.766   3.485  -0.817   0.953  -0.303
      4.45   6.619  -1.184 -43.145   6.786   3.468  -0.857   0.953  -0.302
      4.43   6.553  -1.163 -43.212   6.807   3.452  -0.819   0.954  -0.301
      4.41   6.486  -1.142 -43.278   6.828   3.435  -0.811   0.954  -0.300
      4.39   6.420  -1.121 -43.344   6.849   3.419  -0.818   0.954  -0.300
      4.37   6.355  -1.101 -43.410   6.869   3.402  -0.818   0.954  -0.299
      4.35   6.293  -1.082 -43.472   6.888   3.386  -0.859   0.955  -0.298
      4.33   6.228  -1.062 -43.537   6.909   3.369  -0.818   0.955  -0.297
      4.31   6.163  -1.042 -43.601   6.929   3.353  -0.816   0.955  -0.296
      4.29   6.099  -1.022 -43.666   6.948   3.336  -0.818   0.956  -0.295
      4.27   6.034  -1.003 -43.730   6.968   3.320  -0.814   0.956  -0.294
      4.25   5.974  -0.984 -43.790   6.987   3.303  -0.860   0.956  -0.293
      4.23   5.910  -0.965 -43.854   7.006   3.287  -0.817   0.957  -0.292
      4.21   5.847  -0.946 -43.917   7.025   3.270  -0.816   0.957  -0.291
      4.19   5.784  -0.927 -43.980   7.044   3.254  -0.817   0.957  -0.289
      4.17   5.722  -0.909 -44.042   7.063   3.237  -0.821   0.958  -0.288
      4.15   5.662  -0.891 -44.101   7.081   3.221  -0.859   0.958  -0.287
      4.13   5.600  -0.873 -44.164   7.099   3.204  -0.816   0.958  -0.286
      4.11   5.538  -0.855 -44.225   7.118   3.187  -0.832   0.959  -0.284
      4.09   5.477  -0.837 -44.287   7.136   3.169  -0.887   0.959  -0.282
      4.07   5.416  -0.819 -44.348   7.154   3.152  -0.887   0.960  -0.280
      4.05   5.355  -0.801 -44.409   7.171   3.134  -0.886   0.961  -0.278
      4.03   5.297  -0.785 -44.466   7.188   3.116  -0.936   0.961  -0.276
      4.01   5.237  -0.768 -44.526   7.205   3.098  -0.887   0.962  -0.274
      3.99   5.177  -0.751 -44.586   7.222   3.080  -0.884   0.962  -0.272
      3.97   5.118  -0.735 -44.646   7.239   3.062  -0.888   0.963  -0.270
      3.95   5.058  -0.718 -44.705   7.255   3.044  -0.890   0.963  -0.269
      3.93   5.003  -0.703 -44.761   7.270   3.026  -0.941   0.964  -0.266
      3.91   4.944  -0.687 -44.819   7.286   3.007  -0.921   0.965  -0.264
      3.89   4.886  -0.672 -44.878   7.302   2.989  -0.892   0.965  -0.261
      3.87   4.828  -0.656 -44.936   7.318   2.971  -0.889   0.966  -0.258
      3.85   4.770  -0.641 -44.993   7.333   2.953  -0.892   0.967  -0.255
      3.83   4.713  -0.626 -45.050   7.348   2.935  -0.892   0.968  -0.252
      3.81   4.659  -0.613 -45.105   7.362   2.917  -0.941   0.968  -0.250
      3.79   4.602  -0.598 -45.161   7.376   2.899  -0.891   0.969  -0.247
      3.77   4.545  -0.584 -45.218   7.390   2.881  -0.891   0.970  -0.244
      3.75   4.489  -0.570 -45.274   7.404   2.863  -0.888   0.970  -0.241
      3.73   4.436  -0.557 -45.327   7.417   2.845  -0.936   0.971  -0.239
      3.71   4.380  -0.544 -45.383   7.431   2.827  -0.891   0.972  -0.236
      3.69   4.325  -0.531 -45.438   7.444   2.809  -0.889   0.972  -0.233
      3.67   4.271  -0.518 -45.492   7.457   2.791  -0.905   0.973  -0.231
      3.65   4.216  -0.506 -45.546   7.470   2.773  -0.892   0.974  -0.228
      3.63   4.162  -0.493 -45.601   7.482   2.755  -0.892   0.974  -0.225
      3.61   4.108  -0.481 -45.654   7.495   2.737  -0.892   0.975  -0.223
      3.59   4.057  -0.470 -45.705   7.506   2.719  -0.937   0.975  -0.220
      3.57   4.004  -0.458 -45.758   7.518   2.701  -0.892   0.976  -0.218
      3.55   3.951  -0.446 -45.812   7.530   2.683  -0.889   0.977  -0.215
      3.53   3.898  -0.435 -45.864   7.541   2.665  -0.889   0.977  -0.212
      3.51   3.846  -0.424 -45.916   7.552   2.648  -0.892   0.978  -0.210
      3.49   3.797  -0.414 -45.966   7.563   2.630  -0.938   0.978  -0.207
      3.47   3.745  -0.403 -46.017   7.573   2.612  -0.893   0.979  -0.205
      3.45   3.694  -0.393 -46.069   7.584   2.594  -0.890   0.979  -0.202
      3.43   3.645  -0.383 -46.117   7.594   2.576  -0.937   0.980  -0.200
      3.41   3.594  -0.372 -46.169   7.604   2.558  -0.870   0.980  -0.197
      3.39   3.543  -0.363 -46.219   7.614   2.540  -0.889   0.981  -0.195
      3.37   3.493  -0.353 -46.269   7.624   2.522  -0.890   0.981  -0.192
      3.35   3.443  -0.343 -46.319   7.634   2.504  -0.892   0.982  -0.190
      3.33   3.397  -0.335 -46.366   7.643   2.486  -0.930   0.982  -0.188
      3.31   3.348  -0.325 -46.415   7.652   2.468  -0.865   0.983  -0.186
      3.29   3.299  -0.316 -46.463   7.661   2.450  -0.897   0.983  -0.184
      3.27   3.251  -0.308 -46.512   7.670   2.432  -0.899   0.983  -0.183
      3.25   3.203  -0.299 -46.560   7.679   2.414  -0.898   0.983  -0.181
      3.23   3.157  -0.291 -46.606   7.687   2.396  -0.937   0.984  -0.179
      3.21   3.110  -0.282 -46.653   7.696   2.377  -0.925   0.984  -0.177
      3.19   3.063  -0.274 -46.700   7.704   2.359  -0.893   0.985  -0.175
      3.17   3.018  -0.266 -46.744   7.712   2.341  -0.930   0.985  -0.172
      3.15   2.972  -0.259 -46.790   7.720   2.323  -0.894   0.985  -0.170
      3.13   2.926  -0.251 -46.836   7.728   2.305  -0.891   0.986  -0.168
      3.11   2.880  -0.243 -46.882   7.735   2.287  -0.893   0.986  -0.165
      3.09   2.835  -0.236 -46.927   7.743   2.269  -0.891   0.987  -0.163
      3.07   2.790  -0.229 -46.972   7.750   2.251  -0.895   0.987  -0.161
      3.05   2.748  -0.222 -47.014   7.757   2.233  -0.943   0.987  -0.159
      3.03   2.704  -0.215 -47.058   7.764   2.215  -0.893   0.988  -0.156
      3.01   2.659  -0.208 -47.103   7.771   2.197  -0.879   0.988  -0.154
      2.99   2.618  -0.202 -47.144   7.777   2.179  -0.939   0.988  -0.152
      2.97   2.575  -0.196 -47.187   7.784   2.161  -0.894   0.989  -0.150
      2.95   2.532  -0.189 -47.230   7.790   2.143  -0.893   0.989  -0.148
      2.93   2.490  -0.183 -47.272   7.796   2.125  -0.896   0.989  -0.145
      2.91   2.448  -0.177 -47.314   7.802   2.106  -0.915   0.990  -0.143
      2.89   2.406  -0.172 -47.356   7.808   2.088  -0.880   0.990  -0.140
      2.87   2.367  -0.166 -47.395   7.814   2.070  -0.931   0.990  -0.138
      2.85   2.326  -0.161 -47.436   7.819   2.053  -0.883   0.991  -0.136
      2.83   2.285  -0.155 -47.477   7.825   2.035  -0.883   0.991  -0.133
      2.81   2.245  -0.150 -47.517   7.830   2.017  -0.865   0.991  -0.131
      2.79   2.204  -0.145 -47.558   7.835   1.999  -0.890   0.992  -0.129
      2.77   2.167  -0.140 -47.595   7.840   1.981  -0.938   0.992  -0.127
      2.75   2.127  -0.135 -47.635   7.845   1.963  -0.893   0.992  -0.125
      2.73   2.088  -0.131 -47.674   7.850   1.945  -0.892   0.992  -0.123
      2.71   2.050  -0.126 -47.712   7.855   1.927  -0.892   0.993  -0.121
      2.69   2.011  -0.121 -47.750   7.859   1.909  -0.893   0.993  -0.119
      2.67   1.975  -0.117 -47.787   7.864   1.891  -0.924   0.993  -0.117
      2.65   1.937  -0.113 -47.825   7.868   1.873  -0.890   0.993  -0.115
      2.63   1.900  -0.109 -47.862   7.872   1.855  -0.893   0.994  -0.113
      2.61   1.863  -0.105 -47.899   7.876   1.837  -0.892   0.994  -0.111
      2.59   1.828  -0.101 -47.933   7.880   1.819  -0.940   0.994  -0.110
      2.57   1.792  -0.097 -47.970   7.884   1.801  -0.893   0.994  -0.108
      2.55   1.757  -0.093 -48.005   7.888   1.783  -0.893   0.994  -0.106
      2.53   1.721  -0.090 -48.041   7.892   1.765  -0.891   0.995  -0.104
      2.51   1.686  -0.086 -48.076   7.895   1.747  -0.892   0.995  -0.102
      2.49   1.651  -0.083 -48.111   7.899   1.729  -0.893   0.995  -0.100
      2.47   1.619  -0.080 -48.143   7.902   1.711  -0.938   0.995  -0.099
      2.45   1.585  -0.077 -48.177   7.905   1.693  -0.893   0.995  -0.097
      2.43   1.551  -0.073 -48.211   7.908   1.675  -0.894   0.995  -0.095
      2.41   1.518  -0.070 -48.244   7.911   1.657  -0.893   0.996  -0.093
      2.39   1.485  -0.067 -48.277   7.915   1.639  -0.894   0.996  -0.092
      2.37   1.454  -0.065 -48.308   7.917   1.621  -0.938   0.996  -0.090
      2.35   1.421  -0.062 -48.340   7.920   1.603  -0.893   0.996  -0.088
      2.33   1.390  -0.059 -48.372   7.923   1.585  -0.893   0.996  -0.087
      2.31   1.358  -0.057 -48.404   7.926   1.567  -0.893   0.996  -0.085
      2.29   1.327  -0.054 -48.435   7.928   1.549  -0.894   0.997  -0.083
      2.27   1.296  -0.052 -48.466   7.931   1.531  -0.891   0.997  -0.082
      2.25   1.267  -0.049 -48.494   7.933   1.513  -0.939   0.997  -0.080
      2.23   1.237  -0.047 -48.525   7.935   1.495  -0.894   0.997  -0.078
      2.21   1.207  -0.045 -48.554   7.938   1.477  -0.891   0.997  -0.077
      2.19   1.178  -0.043 -48.584   7.940   1.459  -0.891   0.997  -0.075
      2.17   1.149  -0.041 -48.613   7.942   1.441  -0.889   0.997  -0.074
      2.15   1.122  -0.039 -48.640   7.944   1.423  -0.939   0.997  -0.072
      2.13   1.093  -0.037 -48.668   7.946   1.405  -0.893   0.997  -0.071
      2.11   1.065  -0.035 -48.696   7.948   1.387  -0.902   0.998  -0.069
      2.09   1.038  -0.033 -48.724   7.950   1.369  -0.879   0.998  -0.067
      2.07   1.012  -0.031 -48.750   7.952   1.351  -0.924   0.998  -0.066
      2.05   0.985  -0.030 -48.777   7.953   1.333  -0.884   0.998  -0.064
      2.03   0.960  -0.028 -48.802   7.955   1.315  -0.928   0.998  -0.062
      2.01   0.933  -0.027 -48.829   7.957   1.298  -0.853   0.998  -0.061
      1.99   0.907  -0.025 -48.855   7.958   1.280  -0.882   0.998  -0.059
      1.97   0.881  -0.024 -48.880   7.960   1.262  -0.879   0.998  -0.057
      1.95   0.856  -0.022 -48.905   7.961   1.244  -0.882   0.998  -0.056
      1.93   0.833  -0.021 -48.929   7.962   1.226  -0.929   0.999  -0.054
      1.91   0.808  -0.020 -48.953   7.964   1.209  -0.882   0.999  -0.053
      1.89   0.784  -0.019 -48.977   7.965   1.191  -0.883   0.999  -0.051
      1.87   0.761  -0.018 -49.001   7.966   1.173  -0.880   0.999  -0.050
      1.85   0.737  -0.017 -49.024   7.967   1.155  -0.880   0.999  -0.048
      1.83   0.716  -0.016 -49.046   7.968   1.137  -0.929   0.999  -0.047
      1.81   0.693  -0.015 -49.069   7.969   1.120  -0.882   0.999  -0.046
      1.79   0.671  -0.014 -49.091   7.970   1.102  -0.883   0.999  -0.044
      1.77   0.649  -0.013 -49.113   7.971   1.084  -0.881   0.999  -0.043
      1.75   0.627  -0.012 -49.134   7.972   1.066  -0.881   0.999  -0.042
      1.73   0.607  -0.011 -49.154   7.973   1.048  -0.925   0.999  -0.040
      1.71   0.586  -0.010 -49.175   7.974   1.031  -0.883   0.999  -0.039
      1.69   0.566  -0.010 -49.196   7.974   1.013  -0.881   0.999  -0.038
      1.67   0.545  -0.009 -49.216   7.975   0.995  -0.863   0.999  -0.036
      1.65   0.527  -0.008 -49.235   7.976   0.977  -0.929   0.999  -0.035
      1.63   0.507  -0.008 -49.254   7.976   0.959  -0.883   0.999  -0.034
      1.61   0.488  -0.007 -49.273   7.977   0.942  -0.883   0.999  -0.033
      1.59   0.470  -0.007 -49.292   7.978   0.924  -0.883   0.999  -0.032
      1.57   0.452  -0.006 -49.310   7.978   0.906  -0.883   1.000  -0.031
      1.55   0.435  -0.006 -49.327   7.979   0.888  -0.927   1.000  -0.030
      1.53   0.417  -0.005 -49.345   7.979   0.870  -0.881   1.000  -0.028
      1.51   0.400  -0.005 -49.362   7.980   0.853  -0.881   1.000  -0.027
      1.49   0.383  -0.004 -49.379   7.980   0.835  -0.882   1.000  -0.026
      1.47   0.366  -0.004 -49.395   7.981   0.817  -0.880   1.000  -0.025
      1.45   0.351  -0.004 -49.411   7.981   0.799  -0.929   1.000  -0.024
      1.43   0.335  -0.003 -49.426   7.981   0.781  -0.883   1.000  -0.023
      1.41   0.320  -0.003 -49.442   7.982   0.764  -0.882   1.000  -0.022
      1.39   0.305  -0.003 -49.457   7.982   0.746  -0.878   1.000  -0.021
      1.37   0.290  -0.003 -49.472   7.982   0.728  -0.881   1.000  -0.021
      1.35   0.276  -0.002 -49.485   7.983   0.710  -0.928   1.000  -0.020
      1.33   0.262  -0.002 -49.499   7.983   0.692  -0.882   1.000  -0.019
      1.31   0.249  -0.002 -49.513   7.983   0.675  -0.880   1.000  -0.018
      1.29   0.236  -0.002 -49.526   7.983   0.657  -0.879   1.000  -0.017
      1.27   0.223  -0.001 -49.539   7.983   0.639  -0.881   1.000  -0.016
      1.25   0.211  -0.001 -49.551   7.984   0.621  -0.928   1.000  -0.016
      1.23   0.199  -0.001 -49.563   7.984   0.603  -0.882   1.000  -0.015
      1.21   0.187  -0.001 -49.575   7.984   0.586  -0.883   1.000  -0.014
      1.19   0.175  -0.001 -49.586   7.984   0.568  -0.881   1.000  -0.013
      1.17   0.164  -0.001 -49.597   7.984   0.550  -0.880   1.000  -0.013
      1.15   0.154  -0.001 -49.608   7.984   0.532  -0.928   1.000  -0.012
      1.13   0.144  -0.001 -49.618   7.985   0.514  -0.882   1.000  -0.011
      1.11   0.134  -0.001 -49.628   7.985   0.497  -0.882   1.000  -0.011
      1.07   0.115  -0.000 -49.647   7.985   0.470  -0.660   1.000  -0.010
      1.03   0.097  -0.000 -49.664   7.985   0.434  -0.910   1.000  -0.008
      0.99   0.081  -0.000 -49.680   7.985   0.399  -0.876   1.000  -0.007
      0.95   0.067  -0.000 -49.695   7.985   0.363  -0.882   1.000  -0.007
      0.91   0.054  -0.000 -49.708   7.985   0.327  -0.911   1.000  -0.006
      0.87   0.042  -0.000 -49.720   7.985   0.292  -0.874   1.000  -0.005
      0.83   0.032  -0.000 -49.730   7.985   0.256  -0.909   1.000  -0.004
      0.77   0.019  -0.000 -49.742   7.985   0.212  -0.730   1.000  -0.004
      0.69   0.007  -0.000 -49.754   7.985   0.149  -0.786   1.000  -0.003


==> images/approach/run1_003.txt <==
time x y rx ry velocity acceleration ru rv
     40.55  50.533   3.004  -0.000  -0.000   0.000   0.000  -1.000  -0.000
     35.49  50.542   3.009   0.010   0.003   0.002   0.000  -1.000  -0.000
     35.23  50.552   3.013   0.021   0.004   0.041   0.151  -1.000  -0.000
     35.05  50.563   3.016   0.032   0.005   0.063   0.123  -1.000   0.000
     34.91  50.575   3.020   0.044   0.005   0.084   0.145  -1.000   0.000
     34.81  50.584   3.022   0.054   0.006   0.101   0.177  -1.000   0.001
     34.71  50.595   3.025   0.066   0.006   0.113   0.114  -1.000   0.001
     34.63  50.605   3.027   0.076   0.006   0.127   0.173  -1.000   0.001
     34.55  50.616   3.030   0.086   0.006   0.136   0.125  -1.000   0.002
     34.47  50.628   3.032   0.099   0.006   0.151   0.177  -1.000   0.002
     34.39  50.640   3.035   0.112   0.006   0.164   0.165  -1.000   0.003
     34.33  50.651   3.037   0.122   0.006   0.174   0.159  -1.000   0.003
     34.27  50.661   3.039   0.133   0.005   0.184   0.170  -1.000   0.003
     34.21  50.673   3.042   0.145   0.005   0.195   0.196  -1.000   0.004
     34.15  50.685   3.044   0.157   0.005   0.200   0.075  -1.000   0.004
     34.09  50.697   3.046   0.169   0.004   0.200   0.000  -1.000   0.004
     34.03  50.708   3.048   0.181   0.004   0.200  -0.000  -1.000   0.004
     33.97  50.720   3.050   0.193   0.003   0.200   0.000  -1.000   0.005
     33.91  50.732   3.052   0.205   0.003   0.200  -0.000  -1.000   0.005
     33.85  50.744   3.055   0.217   0.002   0.200   0.000  -1.000   0.005
     33.79  50.756   3.057   0.229   0.001   0.200   0.000  -1.000   0.006
     33.73  50.768   3.059   0.241   0.001   0.200  -0.000  -1.000   0.006
     33.67  50.779   3.061   0.253   0.000   0.200  -0.000  -1.000   0.006
     33.61  50.791   3.063   0.265  -0.000   0.200   0.000  -1.000   0.007
     33.55  50.803   3.065   0.277  -0.001   0.200   0.000  -1.000   0.007
     33.49  50.815   3.067   0.289  -0.002   0.200  -0.000  -1.000   0.007
     33.43  50.827   3.069   0.301  -0.002   0.200   0.000  -1.000   0.008
     33.37  50.838   3.071   0.313  -0.003   0.200  -0.000  -1.000   0.008
     33.31  50.850   3.073   0.325  -0.003   0.200   0.000  -1.000   0.008
     33.25  50.861   3.075   0.336  -0.004   0.200  -0.000  -1.000   0.009
     33.19  50.874   3.077   0.349  -0.005   0.200   0.000  -1.000   0.009
     33.13  50.886   3.080   0.361  -0.005   0.200  -0.000  -1.000   0.009
     33.07  50.898   3.082   0.373  -0.006   0.200   0.000  -1.000   0.010
     33.01  50.909   3.084   0.385  -0.006   0.200  -0.000  -1.000   0.010
     32.95  50.920   3.086   0.396  -0.007   0.200   0.000  -1.000   0.010
     32.89  50.933   3.088   0.409  -0.007   0.200  -0.000  -1.000   0.011
     32.83  50.945   3.090   0.420  -0.008   0.200  -0.000  -1.000   0.011
     32.77  50.956   3.092   0.432  -0.008   0.200   0.000  -1.000   0.011
     32.71  50.968   3.094   0.445  -0.009   0.200  -0.000  -1.000   0.012
     32.65  50.980   3.096   0.456  -0.010   0.200   0.000  -1.000   0.012
     32.59  50.992   3.099   0.468  -0.010   0.200  -0.000  -1.000   0.012
     32.53  51.004   3.101   0.481  -0.011   0.200   0.000  -1.000   0.013
     32.47  51.016   3.103   0.492  -0.011   0.200  -0.000  -1.000   0.013
     32.41  51.027   3.105   0.504  -0.012   0.200   0.000  -1.000   0.013
     32.35  51.039   3.107   0.516  -0.012   0.200  -0.000  -1.000   0.014
     32.29  51.051   3.109   0.529  -0.013   0.200   0.000  -1.000   0.014
     32.23  51.063   3.111   0.540  -0.014   0.200  -0.000  -1.000   0.015
     32.17  51.075   3.113   0.552  -0.014   0.200   0.000  -1.000   0.015
     32.11  51.086   3.116   0.564  -0.015   0.200  -0.000  -1.000   0.015
     32.05  51.098   3.118   0.576  -0.015   0.200   0.000  -1.000   0.015
     31.99  51.110   3.120   0.588  -0.016   0.200  -0.000  -1.000   0.016
     31.93  51.122   3.122   0.600  -0.016   0.200   0.000  -1.000   0.016
     31.87  51.134   3.124   0.612  -0.017   0.200  -0.000  -1.000   0.016
     31.81  51.145   3.126   0.624  -0.017   0.200   0.000  -1.000   0.017
     31.75  51.157   3.128   0.636  -0.018   0.200  -0.000  -1.000   0.017
     31.69  51.169   3.130   0.648  -0.018   0.200   0.000  -1.000   0.017
     31.63  51.181   3.133   0.660  -0.019   0.200   0.000  -1.000   0.018
     31.57  51.193   3.135   0.672  -0.020   0.200  -0.000  -1.000   0.018
     31.51  51.205   3.137   0.684  -0.020   0.200   0.000  -1.000   0.018
     31.45  51.216   3.139   0.696  -0.021   0.200   0.000  -1.000   0.018
     31.39  51.228   3.141   0.708  -0.021   0.200  -0.000  -1.000   0.018
     31.33  51.240   3.143   0.720  -0.022   0.200  -0.000  -1.000   0.019
     31.27  51.252   3.145   0.732  -0.023   0.200   0.000  -1.000   0.019
     31.21  51.264   3.147   0.744  -0.023   0.200  -0.000  -1.000   0.019
     31.15  51.275   3.149   0.756  -0.024   0.200   0.000  -1.000   0.019
     31.09  51.287   3.151   0.768  -0.024   0.200  -0.000  -1.000   0.019
     31.03  51.299   3.153   0.780  -0.025   0.200   0.000  -1.000   0.020
     30.97  51.311   3.156   0.792  -0.026   0.200   0.000  -1.000   0.020
     30.91  51.323   3.158   0.804  -0.026   0.200  -0.000  -1.000   0.020
     30.85  51.335   3.160   0.816  -0.027   0.200   0.000  -1.000   0.020
     30.79  51.346   3.162   0.828  -0.027   0.200  -0.000  -1.000   0.020
     30.73  51.358   3.164   0.840  -0.028   0.200  -0.000  -1.000   0.021
     30.67  51.370   3.166   0.852  -0.028   0.200   0.000  -1.000   0.021
     30.61  51.382   3.168   0.864  -0.029   0.200   0.000  -1.000   0.021
     30.55  51.394   3.170   0.876  -0.030   0.200  -0.000  -1.000   0.021
     30.49  51.405   3.172   0.888  -0.030   0.200  -0.000  -1.000   0.022
     30.43  51.417   3.174   0.899  -0.031   0.200   0.000  -1.000   0.022
     30.37  51.429   3.176   0.912  -0.031   0.200  -0.000  -1.000   0.022
     30.31  51.441   3.178   0.924  -0.032   0.200   0.000  -1.000   0.023
     30.25  51.453   3.181   0.936  -0.033   0.200  -0.000  -1.000   0.023
     30.19  51.465   3.183   0.948  -0.033   0.200  -0.000  -1.000   0.023
     30.13  51.476   3.185   0.960  -0.034   0.200   0.000  -1.000   0.023
     30.07  51.488   3.187   0.972  -0.035   0.200  -0.000  -1.000   0.024
     30.01  51.500   3.189   0.984  -0.035   0.200   0.000  -1.000   0.024
     29.95  51.512   3.191   0.996  -0.036   0.200  -0.000  -1.000   0.024
     29.89  51.524   3.193   1.008  -0.037   0.200   0.000  -1.000   0.024
     29.83  51.536   3.195   1.020  -0.037   0.200  -0.000  -1.000   0.024
     29.77  51.547   3.197   1.032  -0.038   0.200   0.000  -1.000   0.024
     29.71  51.559   3.199   1.044  -0.038   0.200  -0.000  -1.000   0.025
     29.65  51.571   3.201   1.056  -0.039   0.200  -0.000  -1.000   0.025
     29.59  51.583   3.203   1.068  -0.040   0.200   0.000  -1.000   0.025
     29.53  51.595   3.205   1.080  -0.040   0.200  -0.000  -1.000   0.025
     29.47  51.607   3.207   1.092  -0.041   0.200   0.000  -1.000   0.025
     29.41  51.618   3.209   1.104  -0.042   0.200  -0.000  -1.000   0.025
     29.35  51.630   3.211   1.116  -0.043   0.200  -0.000  -1.000   0.025
     29.29  51.642   3.213   1.128  -0.043   0.200   0.000  -1.000   0.025
     29.23  51.654   3.215   1.140  -0.044   0.200  -0.000  -1.000   0.025
     29.17  51.666   3.217   1.152  -0.045   0.200   0.000  -1.000   0.024
     29.11  51.677   3.219   1.164  -0.045   0.200   0.000  -1.000   0.024
     29.05  51.689   3.221   1.175  -0.046   0.200  -0.000  -1.000   0.024
     28.99  51.701   3.223   1.188  -0.047   0.200   0.000  -1.000   0.023
     28.93  51.713   3.225   1.200  -0.048   0.200  -0.000  -1.000   0.023
     28.87  51.725   3.226   1.211  -0.048   0.200   0.000  -1.000   0.023
     28.81  51.737   3.228   1.224  -0.049   0.200  -0.000  -1.000   0.022
     28.75  51.749   3.230   1.235  -0.050   0.200   0.000  -1.000   0.022
     28.69  51.760   3.232   1.247  -0.051   0.200   0.000  -1.000   0.021
     28.63  51.772   3.234   1.259  -0.051   0.200  -0.000  -1.000   0.021
     28.57  51.784   3.236   1.271  -0.052   0.200   0.000  -1.000   0.020
     28.51  51.796   3.238   1.283  -0.053   0.200   0.000  -1.000   0.020
     28.45  51.807   3.240   1.295  -0.054   0.200  -0.000  -1.000   0.019
     28.39  51.820   3.242   1.307  -0.054   0.200   0.000  -1.000   0.018
     28.33  51.831   3.244   1.319  -0.055   0.200  -0.000  -1.000   0.018
     28.27  51.843   3.246   1.331  -0.056   0.200   0.000  -1.000   0.017
     28.21  51.854   3.248   1.342  -0.056   0.176  -0.396  -1.000   0.017
     28.11  51.864   3.249   1.352  -0.057   0.105  -0.713  -1.000   0.016
     26.83  51.867   3.239   1.353  -0.068   0.008  -0.076  -1.000   0.020
     26.75  51.869   3.227   1.352  -0.080   0.152   1.826  -1.000   0.025
     26.69  51.870   3.215   1.350  -0.092   0.204   0.846  -1.000   0.030
     26.63  51.872   3.200   1.349  -0.107   0.248   0.738  -0.999   0.036
     26.59  51.873   3.189   1.347  -0.118   0.285   0.917  -0.999   0.040
     26.55  51.874   3.176   1.345  -0.131   0.314   0.727  -0.999   0.045
     26.51  51.875   3.163   1.344  -0.144   0.344   0.752  -0.999   0.050
     26.47  51.876   3.148   1.341  -0.159   0.373   0.720  -0.998   0.056
     26.43  51.877   3.131   1.339  -0.175   0.403   0.742  -0.998   0.063
     26.39  51.878   3.115   1.336  -0.192   0.432   0.736  -0.998   0.069
     26.35  51.880   3.096   1.333  -0.210   0.461   0.733  -0.997   0.077
     26.31  51.881   3.076   1.330  -0.229   0.491   0.728  -0.996   0.084
     26.27  51.882   3.056   1.326  -0.250   0.520   0.752  -0.996   0.092
     26.25  51.882   3.045   1.324  -0.260   0.542   1.085  -0.995   0.097
     26.23  51.882   3.033   1.322  -0.272   0.557   0.718  -0.995   0.101
     26.21  51.883   3.022   1.320  -0.282   0.571   0.764  -0.994   0.105
     26.19  51.883   3.011   1.318  -0.294   0.584   0.647  -0.994   0.110
     26.17  51.883   2.999   1.315  -0.305   0.585   0.012  -0.993   0.115
     26.15  51.883   2.987   1.313  -0.317   0.585   0.012  -0.993   0.119
     26.13  51.883   2.975   1.310  -0.329   0.585   0.012  -0.992   0.124
     26.11  51.883   2.964   1.308  -0.340   0.585   0.012  -0.992   0.128
     26.09  51.883   2.952   1.305  -0.351   0.586   0.012  -0.991   0.133
     26.07  51.883   2.940   1.302  -0.363   0.586   0.013  -0.990   0.138
     26.05  51.883   2.929   1.299  -0.374   0.586   0.014  -0.990   0.142
     26.03  51.883   2.917   1.296  -0.385   0.586   0.014  -0.989   0.147
     26.01  51.882   2.905   1.294  -0.396   0.587   0.014  -0.988   0.151
     25.99  51.882   2.894   1.290  -0.408   0.587   0.015  -0.988   0.156
     25.97  51.881   2.882   1.287  -0.419   0.587   0.016  -0.987   0.160
     25.95  51.881   2.870   1.284  -0.430   0.588   0.016  -0.986   0.165
     25.93  51.880   2.858   1.281  -0.442   0.588   0.016  -0.986   0.170
     25.91  51.879   2.846   1.277  -0.453   0.588   0.017  -0.985   0.174
     25.89  51.878   2.835   1.274  -0.464   0.588   0.004  -0.984   0.179
     25.87  51.877   2.823   1.271  -0.476   0.589   0.018  -0.983   0.183
     25.85  51.876   2.811   1.267  -0.487   0.589   0.018  -0.982   0.188
     25.83  51.875   2.799   1.263  -0.498   0.590   0.019  -0.981   0.192
     25.81  51.874   2.788   1.260  -0.509   0.590   0.019  -0.980   0.197
     25.79  51.873   2.776   1.256  -0.520   0.590   0.020  -0.979   0.201
     25.77  51.871   2.764   1.252  -0.532   0.598   0.368  -0.979   0.206
     25.75  51.870   2.752   1.248  -0.543   0.613   0.765  -0.978   0.211
     25.73  51.868   2.739   1.243  -0.555   0.628   0.755  -0.976   0.216
     25.71  51.867   2.727   1.239  -0.567   0.644   0.782  -0.975   0.220
     25.69  51.865   2.714   1.234  -0.579   0.659   0.750  -0.974   0.225
     25.67  51.863   2.700   1.229  -0.592   0.674   0.748  -0.973   0.230
     25.65  51.861   2.686   1.224  -0.605   0.689   0.742  -0.972   0.236
     25.63  51.859   2.673   1.219  -0.618   0.704   0.778  -0.971   0.241
     25.61  51.856   2.659   1.214  -0.631   0.719   0.742  -0.969   0.246
     25.59  51.854   2.644   1.208  -0.645   0.734   0.740  -0.968   0.252
     25.57  51.851   2.629   1.202  -0.659   0.749   0.745  -0.966   0.257
     25.55  51.848   2.614   1.196  -0.673   0.764   0.735  -0.965   0.263
     25.53  51.846   2.599   1.190  -0.687   0.779   0.774  -0.963   0.268
     25.51  51.842   2.584   1.183  -0.701   0.793   0.729  -0.962   0.274
     25.49  51.839   2.568   1.176  -0.716   0.808   0.739  -0.960   0.280
     25.47  51.836   2.551   1.169  -0.731   0.823   0.736  -0.958   0.286
     25.45  51.833   2.538   1.164  -0.744   0.838   0.898  -0.957   0.291
     25.43  51.828   2.519   1.155  -0.761   0.853   0.633  -0.955   0.298
     25.41  51.824   2.502   1.147  -0.777   0.867   0.729  -0.953   0.304
     25.39  51.820   2.484   1.139  -0.793   0.882   0.728  -0.951   0.311
     25.37  51.816   2.468   1.132  -0.808   0.897   0.775  -0.949   0.317
     25.35  51.812   2.450   1.124  -0.825   0.912   0.732  -0.946   0.323
     25.33  51.807   2.432   1.115  -0.842   0.926   0.728  -0.944   0.330
     25.31  51.802   2.413   1.106  -0.859   0.941   0.728  -0.942   0.336
     25.29  51.797   2.395   1.097  -0.876   0.956   0.727  -0.939   0.343
     25.27  51.792   2.376   1.088  -0.893   0.971   0.736  -0.937   0.350
     25.25  51.788   2.357   1.080  -0.910   0.985   0.770  -0.934   0.356
     25.24  51.784   2.344   1.073  -0.922   1.000   1.033  -0.932   0.361
     25.21  51.777   2.318   1.060  -0.946   1.015   0.563  -0.929   0.370
     25.19  51.772   2.298   1.051  -0.964   1.029   0.729  -0.926   0.378
     25.17  51.767   2.278   1.041  -0.982   1.044   0.761  -0.923   0.384
     25.15  51.761   2.258   1.032  -1.001   1.059   0.728  -0.920   0.392
     25.13  51.756   2.237   1.022  -1.020   1.074   0.729  -0.917   0.399
     25.11  51.750   2.215   1.012  -1.040   1.088   0.727  -0.914   0.406
     25.09  51.745   2.194   1.002  -1.060   1.103   0.715  -0.910   0.414
     25.07  51.740   2.172   0.992  -1.080   1.117   0.724  -0.907   0.422
     25.05  51.735   2.151   0.983  -1.100   1.132   0.739  -0.903   0.429
     25.03  51.730   2.128   0.973  -1.121   1.144   0.636  -0.900   0.437
     25.01  51.725   2.106   0.963  -1.141   1.144  -0.038  -0.896   0.445
     24.99  51.720   2.083   0.953  -1.162   1.143  -0.039  -0.892   0.452
     24.97  51.715   2.061   0.943  -1.183   1.142  -0.040  -0.888   0.460
     24.95  51.709   2.041   0.933  -1.201   1.142   0.019  -0.884   0.467
     24.93  51.703   2.017   0.921  -1.223   1.148   0.279  -0.880   0.475
     24.91  51.696   1.995   0.910  -1.243   1.148  -0.018  -0.876   0.483
     24.89  51.690   1.973   0.899  -1.263   1.148  -0.018  -0.871   0.491
     24.87  51.683   1.950   0.887  -1.283   1.147  -0.019  -0.867   0.499
     24.85  51.676   1.929   0.876  -1.302   1.148   0.044  -0.862   0.506
     24.83  51.669   1.907   0.864  -1.322   1.148  -0.021  -0.858   0.514
     24.81  51.662   1.885   0.852  -1.342   1.147  -0.022  -0.853   0.522
     24.79  51.655   1.863   0.840  -1.362   1.147  -0.022  -0.848   0.529
     24.77  51.647   1.841   0.828  -1.381   1.146  -0.023  -0.844   0.537
     24.75  51.640   1.821   0.816  -1.400   1.146  -0.022  -0.839   0.544
     24.73  51.632   1.799   0.804  -1.420   1.139  -0.340  -0.834   0.551
     24.71  51.625   1.777   0.792  -1.439   1.138  -0.032  -0.829   0.559
     24.69  51.617   1.756   0.780  -1.458   1.138  -0.032  -0.825   0.566
     24.67  51.609   1.736   0.768  -1.476   1.137  -0.033  -0.820   0.573
     24.65  51.601   1.713   0.754  -1.496   1.136  -0.024  -0.815   0.580
     24.63  51.592   1.692   0.741  -1.515   1.143   0.340  -0.809   0.587
     24.61  51.583   1.672   0.728  -1.533   1.143  -0.033  -0.804   0.594
     24.59  51.575   1.650   0.715  -1.552   1.142  -0.037  -0.799   0.601
     24.57  51.566   1.628   0.702  -1.571   1.141  -0.072  -0.794   0.608
     24.55  51.558   1.608   0.689  -1.589   1.130  -0.540  -0.789   0.615
     24.53  51.550   1.587   0.677  -1.608   1.123  -0.379  -0.784   0.621
     24.51  51.542   1.566   0.664  -1.627   1.121  -0.053  -0.779   0.628
     24.49  51.533   1.545   0.651  -1.645   1.120  -0.054  -0.773   0.634
     24.47  51.524   1.524   0.637  -1.664   1.128   0.364  -0.768   0.641
     24.45  51.515   1.507   0.625  -1.679   1.137   0.545  -0.763   0.646
     24.43  51.504   1.484   0.609  -1.698   1.144   0.337  -0.757   0.654
     24.41  51.493   1.464   0.594  -1.715   1.144  -0.030  -0.751   0.660
     24.39  51.482   1.444   0.579  -1.733   1.143  -0.030  -0.745   0.667
     24.37  51.471   1.423   0.563  -1.750   1.143  -0.031  -0.739   0.673
     24.35  51.461   1.403   0.549  -1.767   1.141  -0.098  -0.734   0.680
     24.33  51.450   1.383   0.534  -1.785   1.131  -0.495  -0.728   0.686
     24.31  51.440   1.363   0.519  -1.802   1.130  -0.042  -0.722   0.692
     24.29  51.428   1.343   0.504  -1.818   1.133   0.138  -0.716   0.698
     24.27  51.416   1.324   0.487  -1.835   1.144   0.557  -0.710   0.705
     24.25  51.403   1.306   0.471  -1.850   1.154   0.517  -0.704   0.711
     24.23  51.390   1.286   0.454  -1.865   1.163   0.461  -0.697   0.717
     24.21  51.376   1.267   0.436  -1.881   1.163  -0.008  -0.691   0.723
     24.19  51.362   1.248   0.418  -1.896   1.163  -0.009  -0.684   0.729
     24.17  51.348   1.230   0.401  -1.912   1.163  -0.009  -0.677   0.736
     24.15  51.334   1.212   0.383  -1.926   1.162  -0.009  -0.671   0.741
     24.13  51.320   1.193   0.365  -1.941   1.161  -0.068  -0.664   0.747
     24.11  51.306   1.175   0.347  -1.956   1.161  -0.010  -0.658   0.753
     24.09  51.291   1.157   0.329  -1.970   1.161  -0.010  -0.651   0.759
     24.07  51.277   1.138   0.311  -1.985   1.160  -0.011  -0.644   0.765
     24.05  51.262   1.120   0.292  -1.999   1.160  -0.011  -0.637   0.771
     24.03  51.247   1.103   0.274  -2.013   1.160  -0.027  -0.630   0.776
     24.01  51.232   1.085   0.256  -2.027   1.159  -0.011  -0.623   0.782
     23.99  51.217   1.067   0.237  -2.041   1.159  -0.011  -0.616   0.788
     23.97  51.202   1.050   0.218  -2.054   1.159  -0.011  -0.609   0.793
     23.95  51.186   1.033   0.199  -2.067   1.163   0.223  -0.602   0.798
     23.93  51.170   1.016   0.180  -2.080   1.163  -0.007  -0.595   0.804
     23.91  51.154   0.999   0.160  -2.093   1.163  -0.007  -0.588   0.809
     23.89  51.138   0.982   0.141  -2.106   1.163  -0.008  -0.580   0.814
     23.87  51.122   0.965   0.121  -2.119   1.163  -0.008  -0.573   0.820
     23.85  51.105   0.949   0.101  -2.131   1.166   0.140  -0.565   0.825
     23.83  51.089   0.933   0.082  -2.143   1.165  -0.005  -0.558   0.830
     23.81  51.072   0.917   0.062  -2.155   1.165  -0.005  -0.551   0.835
     23.79  51.054   0.901   0.041  -2.167   1.165  -0.006  -0.543   0.840
     23.77  51.037   0.885   0.021  -2.179   1.165  -0.006  -0.535   0.845
     23.75  51.020   0.869   0.000  -2.190   1.169   0.176  -0.528   0.849
     23.73  51.003   0.854  -0.020  -2.201   1.169  -0.001  -0.520   0.854
     23.71  50.985   0.839  -0.041  -2.212   1.169  -0.002  -0.512   0.859
     23.69  50.967   0.824  -0.061  -2.223   1.169  -0.002  -0.505   0.863
     23.67  50.948   0.809  -0.083  -2.233   1.168  -0.002  -0.497   0.868
     23.65  50.931   0.795  -0.103  -2.243   1.172   0.202  -0.489   0.872
     23.63  50.912   0.780  -0.124  -2.253   1.172   0.002  -0.481   0.877
     23.61  50.893   0.766  -0.146  -2.263   1.172   0.002  -0.473   0.881
     23.59  50.875   0.751  -0.167  -2.273   1.173   0.003  -0.465   0.885
     23.57  50.856   0.738  -0.188  -2.282   1.177   0.220  -0.457   0.889
     23.55  50.837   0.724  -0.210  -2.291   1.177   0.007  -0.449   0.893
     23.53  50.817   0.711  -0.232  -2.300   1.177   0.007  -0.441   0.898
     23.51  50.798   0.697  -0.254  -2.308   1.177   0.007  -0.433   0.902
     23.49  50.779   0.685  -0.276  -2.316   1.177   0.007  -0.425   0.905
     23.47  50.759   0.672  -0.298  -2.325   1.182   0.211  -0.416   0.909
     23.45  50.742   0.661  -0.317  -2.331   1.182   0.010  -0.409   0.912
     23.43  50.718   0.646  -0.344  -2.340   1.182   0.011  -0.399   0.917
     23.41  50.698   0.634  -0.366  -2.348   1.182   0.010  -0.391   0.920
     23.39  50.677   0.622  -0.388  -2.355   1.182   0.010  -0.383   0.924
     23.37  50.657   0.610  -0.411  -2.362   1.183   0.003  -0.374   0.927
     23.35  50.636   0.599  -0.433  -2.369   1.183   0.013  -0.366   0.931
     23.33  50.615   0.587  -0.457  -2.375   1.183   0.013  -0.357   0.934
     23.31  50.595   0.576  -0.479  -2.381   1.183   0.012  -0.349   0.937
     23.29  50.574   0.565  -0.502  -2.387   1.184   0.013  -0.341   0.940
     23.27  50.553   0.554  -0.525  -2.393   1.184   0.013  -0.332   0.943
     23.25  50.531   0.544  -0.548  -2.399   1.183  -0.019  -0.323   0.946
     23.23  50.510   0.533  -0.571  -2.405   1.184   0.014  -0.314   0.949
     23.21  50.489   0.523  -0.595  -2.410   1.184   0.014  -0.306   0.952
     23.19  50.468   0.513  -0.617  -2.415   1.184   0.014  -0.297   0.955
     23.17  50.446   0.503  -0.640  -2.420   1.183  -0.051  -0.289   0.957
     23.15  50.424   0.493  -0.664  -2.424   1.184   0.015  -0.280   0.960
     23.13  50.407   0.485  -0.683  -2.428   1.184   0.015  -0.273   0.962
     23.11  50.381   0.474  -0.711  -2.433   1.184   0.016  -0.262   0.965
     23.09  50.360   0.466  -0.733  -2.437   1.184   0.015  -0.254   0.967
     23.07  50.337   0.457  -0.757  -2.441   1.183  -0.063  -0.245   0.970
     23.05  50.315   0.448  -0.780  -2.444   1.183   0.015  -0.236   0.972
     23.03  50.293   0.439  -0.804  -2.448   1.184   0.015  -0.227   0.974
     23.01  50.271   0.431  -0.827  -2.451   1.184   0.015  -0.218   0.976
     22.99  50.249   0.423  -0.850  -2.454   1.184   0.015  -0.209   0.978
     22.97  50.226   0.415  -0.874  -2.456   1.182  -0.101  -0.200   0.980
     22.95  50.206   0.408  -0.896  -2.459   1.183   0.015  -0.192   0.981
     22.93  50.182   0.400  -0.921  -2.461   1.183   0.015  -0.182   0.983
     22.91  50.159   0.393  -0.945  -2.463   1.183   0.015  -0.173   0.985
     22.89  50.137   0.386  -0.968  -2.465   1.184   0.015  -0.164   0.986
     22.87  50.114   0.379  -0.992  -2.467   1.181  -0.145  -0.155   0.988
     22.85  50.091   0.372  -1.015  -2.469   1.181   0.014  -0.146   0.989
     22.83  50.068   0.365  -1.039  -2.470   1.181   0.014  -0.137   0.991
     22.81  50.046   0.359  -1.062  -2.471   1.181   0.014  -0.128   0.992
     22.79  50.023   0.353  -1.086  -2.472   1.182   0.012  -0.119   0.993
     22.77  50.000   0.347  -1.110  -2.473   1.178  -0.178  -0.110   0.994
     22.75  49.977   0.341  -1.134  -2.473   1.178   0.012  -0.101   0.995
     22.73  49.955   0.336  -1.157  -2.474   1.179   0.012  -0.092   0.996
     22.71  49.932   0.330  -1.180  -2.474   1.179   0.011  -0.083   0.997
     22.69  49.908   0.325  -1.204  -2.474   1.174  -0.213  -0.073   0.997
     22.67  49.885   0.320  -1.228  -2.474   1.175   0.009  -0.064   0.998
     22.65  49.863   0.315  -1.250  -2.474   1.175   0.009  -0.055   0.998
     22.63  49.840   0.310  -1.274  -2.473   1.175   0.009  -0.046   0.999
     22.61  49.817   0.305  -1.298  -2.473   1.175   0.009  -0.037   0.999
     22.59  49.793   0.301  -1.322  -2.472   1.175   0.008  -0.028   1.000
     22.57  49.770   0.297  -1.345  -2.471   1.171  -0.221  -0.019   1.000
     22.55  49.747   0.293  -1.369  -2.470   1.171   0.004  -0.010   1.000
     22.53  49.729   0.289  -1.387  -2.469   1.171   0.010  -0.002   1.000
     22.51  49.702   0.285  -1.414  -2.467   1.171   0.000   0.008   1.000
     22.49  49.678   0.282  -1.438  -2.465   1.171   0.004   0.017   1.000
     22.47  49.655   0.278  -1.462  -2.463   1.166  -0.255   0.027   1.000
     22.45  49.634   0.275  -1.483  -2.462   1.166  -0.005   0.035   0.999
     22.43  49.609   0.272  -1.508  -2.459   1.166  -0.005   0.044   0.999
     22.41  49.586   0.269  -1.531  -2.457   1.166  -0.005   0.053   0.999
     22.39  49.563   0.266  -1.554  -2.454   1.166  -0.006   0.062   0.998
     22.37  49.539   0.263  -1.578  -2.452   1.164  -0.084   0.071   0.997
     22.35  49.517   0.261  -1.600  -2.449   1.164  -0.008   0.080   0.997
     22.33  49.493   0.259  -1.623  -2.446   1.164  -0.009   0.089   0.996
     22.31  49.470   0.257  -1.647  -2.443   1.163  -0.009   0.098   0.995
     22.29  49.447   0.255  -1.670  -2.439   1.163  -0.009   0.107   0.994
     22.27  49.423   0.253  -1.693  -2.436   1.163   0.015   0.116   0.993
     22.25  49.400   0.252  -1.716  -2.432   1.163  -0.000   0.125   0.992
     22.23  49.377   0.251  -1.738  -2.428   1.163  -0.009   0.134   0.991
     22.21  49.354   0.250  -1.761  -2.424   1.163  -0.010   0.142   0.990
     22.19  49.330   0.249  -1.785  -2.419   1.163  -0.010   0.151   0.988
     22.17  49.308   0.249  -1.807  -2.415   1.163  -0.010   0.160   0.987
     22.15  49.284   0.248  -1.830  -2.410   1.165   0.106   0.169   0.986
     22.13  49.265   0.248  -1.848  -2.406   1.165  -0.010   0.176   0.984
     22.11  49.237   0.248  -1.875  -2.399   1.164  -0.009   0.187   0.982
     22.09  49.214   0.249  -1.898  -2.394   1.164  -0.010   0.195   0.981
     22.07  49.192   0.249  -1.920  -2.388   1.164  -0.011   0.204   0.979
     22.05  49.167   0.250  -1.943  -2.382   1.164  -0.009   0.213   0.977
     22.03  49.145   0.251  -1.965  -2.376   1.167   0.159   0.221   0.975
     22.01  49.121   0.252  -1.988  -2.370   1.167  -0.011   0.230   0.973
     21.99  49.098   0.254  -2.010  -2.363   1.166  -0.012   0.239   0.971
     21.97  49.074   0.256  -2.033  -2.356   1.166  -0.013   0.248   0.969
     21.95  49.056   0.257  -2.050  -2.351   1.166   0.002   0.254   0.967
     21.93  49.027   0.260  -2.077  -2.341   1.173   0.283   0.265   0.964
     21.91  49.004   0.263  -2.100  -2.333   1.173   0.000   0.273   0.962
     21.89  48.981   0.266  -2.121  -2.325   1.173  -0.015   0.281   0.960
     21.87  48.958   0.269  -2.143  -2.317   1.173  -0.016   0.290   0.957
     21.85  48.935   0.272  -2.165  -2.309   1.172  -0.016   0.299   0.954
     21.83  48.911   0.276  -2.187  -2.300   1.172  -0.017   0.307   0.952
     21.81  48.889   0.279  -2.208  -2.292   1.172  -0.017   0.315   0.949
     21.79  48.866   0.283  -2.230  -2.283   1.171  -0.018   0.323   0.946
     21.77  48.842   0.287  -2.252  -2.274   1.171  -0.019   0.332   0.943
     21.75  48.819   0.292  -2.274  -2.264   1.171  -0.019   0.340   0.940
     21.73  48.796   0.296  -2.295  -2.255   1.170  -0.020   0.348   0.937
     21.71  48.774   0.300  -2.316  -2.246   1.170  -0.021   0.356   0.934
     21.69  48.750   0.305  -2.338  -2.236   1.169  -0.021   0.365   0.931
     21.67  48.728   0.310  -2.358  -2.226   1.169  -0.022   0.373   0.928
     21.65  48.705   0.315  -2.380  -2.216   1.168  -0.022   0.381   0.925
     21.63  48.682   0.320  -2.401  -2.206   1.168  -0.023   0.389   0.921
     21.61  48.659   0.326  -2.422  -2.196   1.167  -0.024   0.397   0.918
     21.59  48.636   0.331  -2.443  -2.185   1.167  -0.025   0.405   0.914
     21.57  48.615   0.337  -2.463  -2.175   1.167  -0.025   0.413   0.911
     21.55  48.592   0.343  -2.484  -2.164   1.166  -0.026   0.421   0.907
     21.53  48.569   0.349  -2.505  -2.153   1.165  -0.027   0.429   0.903
     21.51  48.546   0.355  -2.525  -2.142   1.165  -0.027   0.436   0.900
     21.49  48.524   0.362  -2.546  -2.130   1.164  -0.028   0.444   0.896
     21.47  48.501   0.368  -2.567  -2.119   1.164  -0.029   0.452   0.892
     21.45  48.483   0.374  -2.583  -2.110   1.163  -0.030   0.458   0.889
     21.43  48.457   0.382  -2.607  -2.096   1.163  -0.030   0.467   0.884
     21.41  48.435   0.389  -2.627  -2.084   1.162  -0.031   0.475   0.880
     21.39  48.413   0.396  -2.646  -2.073   1.161  -0.032   0.482   0.876
     21.37  48.391   0.403  -2.666  -2.060   1.161  -0.033   0.490   0.872
     21.35  48.369   0.411  -2.686  -2.048   1.160  -0.033   0.498   0.867
     21.33  48.347   0.419  -2.706  -2.036   1.159  -0.034   0.505   0.863
     21.31  48.325   0.426  -2.725  -2.023   1.159  -0.035   0.513   0.859
     21.29  48.304   0.434  -2.744  -2.011   1.158  -0.036   0.520   0.854
     21.27  48.282   0.442  -2.764  -1.998   1.157  -0.037   0.527   0.850
     21.25  48.264   0.449  -2.780  -1.988   1.157  -0.038   0.533   0.846
     21.23  48.238   0.459  -2.803  -1.972   1.156  -0.038   0.542   0.841
     21.21  48.217   0.467  -2.822  -1.959   1.155  -0.039   0.549   0.836
     21.19  48.196   0.476  -2.840  -1.947   1.154  -0.040   0.556   0.831
     21.17  48.175   0.484  -2.859  -1.933   1.153  -0.041   0.563   0.826
     21.15  48.153   0.493  -2.878  -1.920   1.152  -0.041   0.570   0.822
     21.13  48.131   0.502  -2.897  -1.906   1.152  -0.042   0.577   0.817
     21.11  48.111   0.511  -2.915  -1.893   1.151  -0.043   0.584   0.812
     21.09  48.090   0.520  -2.934  -1.879   1.150  -0.044   0.591   0.807
     21.07  48.069   0.530  -2.952  -1.865   1.149  -0.045   0.598   0.802
     21.05  48.048   0.539  -2.971  -1.851   1.148  -0.045   0.604   0.797
     21.03  48.026   0.549  -2.989  -1.837   1.147  -0.046   0.611   0.791
     21.01  48.007   0.558  -3.007  -1.824   1.146  -0.047   0.618   0.786
     20.99  47.986   0.568  -3.025  -1.809   1.145  -0.048   0.624   0.781
     20.97  47.965   0.578  -3.043  -1.795   1.144  -0.048   0.631   0.776
     20.95  47.945   0.588  -3.060  -1.781   1.143  -0.049   0.637   0.771
     20.93  47.924   0.598  -3.078  -1.767   1.142  -0.050   0.644   0.765
     20.91  47.903   0.609  -3.096  -1.752   1.141  -0.051   0.650   0.760
     20.89  47.883   0.619  -3.114  -1.737   1.140  -0.051   0.657   0.754
     20.87  47.863   0.629  -3.131  -1.723   1.139  -0.052   0.663   0.749
     20.85  47.842   0.640  -3.149  -1.708   1.138  -0.052   0.669   0.743
     20.83  47.822   0.650  -3.166  -1.693   1.136  -0.085   0.675   0.737
     20.81  47.803   0.661  -3.183  -1.679   1.135  -0.056   0.681   0.732
     20.79  47.782   0.671  -3.200  -1.664   1.134  -0.059   0.687   0.726
     20.77  47.762   0.682  -3.218  -1.649   1.135   0.042   0.693   0.721
     20.75  47.742   0.692  -3.235  -1.635   1.124  -0.562   0.699   0.715
     20.73  47.722   0.702  -3.252  -1.620   1.122  -0.063   0.705   0.709
     20.71  47.703   0.712  -3.269  -1.606   1.121  -0.063   0.711   0.704
     20.69  47.682   0.723  -3.286  -1.592   1.120  -0.063   0.716   0.698
     20.67  47.663   0.733  -3.303  -1.578   1.117  -0.132   0.722   0.692
     20.65  47.643   0.743  -3.320  -1.563   1.116  -0.063   0.727   0.686
     20.63  47.623   0.754  -3.337  -1.548   1.116   0.000   0.733   0.680
     20.61  47.604   0.764  -3.354  -1.534   1.115  -0.063   0.738   0.675
     20.59  47.583   0.775  -3.371  -1.519   1.114  -0.063   0.744   0.669
     20.57  47.563   0.785  -3.388  -1.504   1.112  -0.067   0.749   0.663
     20.55  47.544   0.795  -3.405  -1.491   1.111  -0.073   0.754   0.657
     20.53  47.524   0.805  -3.422  -1.476   1.103  -0.376   0.759   0.651
     20.51  47.505   0.815  -3.439  -1.462   1.102  -0.055   0.764   0.645
     20.49  47.485   0.825  -3.456  -1.448   1.101  -0.053   0.769   0.639
     20.47  47.465   0.835  -3.473  -1.434   1.100  -0.052   0.774   0.633
     20.45  47.445   0.844  -3.491  -1.420   1.098  -0.092   0.779   0.627
     20.43  47.426   0.854  -3.507  -1.407   1.096  -0.098   0.784   0.621
     20.41  47.406   0.863  -3.524  -1.393   1.096   0.000   0.789   0.615
     20.39  47.386   0.873  -3.541  -1.379   1.095  -0.045   0.794   0.609
     20.37  47.366   0.883  -3.559  -1.365   1.095  -0.040   0.798   0.602
     20.35  47.347   0.893  -3.576  -1.351   1.094  -0.046   0.803   0.596
     20.33  47.328   0.902  -3.592  -1.338   1.093  -0.037   0.807   0.590
     20.31  47.308   0.912  -3.609  -1.324   1.092  -0.033   0.812   0.584
     20.29  47.288   0.921  -3.626  -1.311   1.092  -0.030   0.816   0.578
     20.27  47.269   0.930  -3.643  -1.297   1.091  -0.023   0.820   0.572
     20.25  47.249   0.940  -3.660  -1.283   1.091  -0.025   0.824   0.566
     20.23  47.229   0.949  -3.677  -1.270   1.090  -0.019   0.828   0.560
     20.21  47.210   0.959  -3.695  -1.256   1.090  -0.016   0.833   0.554
     20.19  47.190   0.968  -3.712  -1.243   1.090  -0.011   0.837   0.548
     20.17  47.170   0.977  -3.730  -1.229   1.090  -0.006   0.841   0.542
     20.15  47.149   0.986  -3.747  -1.216   1.090   0.013   0.845   0.535
     20.13  47.130   0.995  -3.764  -1.204   1.090   0.016   0.848   0.530
     20.11  47.110   1.003  -3.782  -1.191   1.091   0.022   0.852   0.523
     20.09  47.090   1.012  -3.800  -1.178   1.091   0.029   0.856   0.517
     20.07  47.069   1.020  -3.818  -1.165   1.092   0.056   0.859   0.511
     20.05  47.050   1.028  -3.835  -1.153   1.093   0.047   0.863   0.505
     20.03  47.029   1.036  -3.853  -1.141   1.094   0.056   0.866   0.499
     20.01  47.009   1.045  -3.871  -1.128   1.096   0.064   0.870   0.493
     19.99  46.988   1.053  -3.890  -1.116   1.097   0.074   0.873   0.487
     19.97  46.967   1.061  -3.908  -1.103   1.099   0.082   0.877   0.481
     19.95  46.950   1.067  -3.924  -1.093   1.100   0.050   0.880   0.476
     19.93  46.926   1.076  -3.945  -1.079   1.102   0.099   0.883   0.469
     19.91  46.906   1.084  -3.963  -1.067   1.104   0.111   0.886   0.463
     19.89  46.884   1.091  -3.982  -1.055   1.107   0.126   0.889   0.457
     19.87  46.864   1.098  -4.001  -1.043   1.109   0.134   0.892   0.451
     19.85  46.844   1.106  -4.019  -1.032   1.109  -0.000   0.895   0.445
     19.83  46.822   1.113  -4.038  -1.020   1.112   0.149   0.898   0.440
     19.81  46.801   1.120  -4.057  -1.008   1.116   0.163   0.901   0.434
     19.79  46.780   1.127  -4.077  -0.997   1.119   0.177   0.904   0.428
     19.77  46.758   1.134  -4.096  -0.985   1.123   0.190   0.907   0.422
     19.75  46.736   1.141  -4.116  -0.973   1.126   0.133   0.909   0.416
     19.73  46.716   1.147  -4.134  -0.963   1.130   0.216   0.912   0.410
     19.71  46.693   1.154  -4.155  -0.951   1.135   0.232   0.915   0.404
     19.69  46.671   1.160  -4.175  -0.940   1.140   0.250   0.917   0.399
     19.67  46.650   1.166  -4.194  -0.930   1.145   0.265   0.920   0.393
     19.65  46.629   1.172  -4.213  -0.919   1.148   0.140   0.922   0.388
     19.63  46.605   1.179  -4.235  -0.908   1.154   0.293   0.924   0.382
     19.61  46.583   1.184  -4.256  -0.897   1.160   0.313   0.927   0.376
     19.59  46.560   1.190  -4.277  -0.887   1.167   0.333   0.929   0.370
     19.57  46.537   1.195  -4.298  -0.876   1.174   0.353   0.931   0.365
     19.55  46.515   1.201  -4.319  -0.866   1.177   0.171   0.933   0.359
     19.53  46.492   1.206  -4.340  -0.856   1.172  -0.259   0.935   0.354
     19.51  46.469   1.212  -4.361  -0.845   1.167  -0.265   0.937   0.348
     19.49  46.446   1.217  -4.382  -0.835   1.161  -0.264   0.940   0.342
     19.47  46.424   1.222  -4.402  -0.825   1.156  -0.263   0.941   0.337
     19.46  46.408   1.226  -4.417  -0.818   1.154  -0.176   0.943   0.333
     19.43  46.379   1.234  -4.443  -0.804   1.147  -0.260   0.945   0.326
     19.41  46.357   1.239  -4.464  -0.794   1.142  -0.259   0.947   0.321
     19.39  46.335   1.245  -4.484  -0.783   1.136  -0.257   0.949   0.316
     19.37  46.312   1.250  -4.505  -0.773   1.131  -0.256   0.951   0.310
     19.35  46.291   1.255  -4.524  -0.763   1.128  -0.174   0.952   0.305
     19.33  46.269   1.261  -4.545  -0.752   1.123  -0.253   0.954   0.300
     19.31  46.248   1.267  -4.564  -0.743   1.118  -0.252   0.955   0.295
     19.29  46.226   1.272  -4.584  -0.732   1.113  -0.250   0.957   0.290
     19.27  46.205   1.278  -4.604  -0.722   1.109  -0.200   0.959   0.285
     19.25  46.183   1.283  -4.623  -0.712   1.104  -0.247   0.960   0.280
     19.23  46.162   1.289  -4.643  -0.702   1.099  -0.245   0.962   0.275
     19.21  46.140   1.294  -4.663  -0.692   1.094  -0.243   0.963   0.270
     19.19  46.120   1.300  -4.681  -0.682   1.089  -0.241   0.964   0.265
     19.17  46.099   1.305  -4.701  -0.672   1.085  -0.239   0.966   0.260
     19.15  46.078   1.311  -4.720  -0.662   1.080  -0.210   0.967   0.255
     19.13  46.057   1.316  -4.739  -0.652   1.076  -0.236   0.968   0.251
     19.11  46.036   1.321  -4.758  -0.642   1.071  -0.234   0.969   0.246
     19.09  46.016   1.327  -4.777  -0.632   1.066  -0.232   0.970   0.241
     19.07  45.995   1.332  -4.796  -0.622   1.062  -0.229   0.972   0.237
     19.05  45.975   1.337  -4.814  -0.613   1.057  -0.249   0.973   0.232
     19.03  45.954   1.343  -4.833  -0.603   1.052  -0.225   0.974   0.228
     19.01  45.934   1.348  -4.852  -0.593   1.048  -0.223   0.975   0.223
     18.99  45.913   1.353  -4.871  -0.584   1.043  -0.220   0.976   0.219
     18.97  45.893   1.358  -4.889  -0.574   1.039  -0.218   0.977   0.214
     18.95  45.878   1.362  -4.903  -0.567   1.035  -0.293   0.978   0.211
     18.93  45.854   1.368  -4.926  -0.556   1.029  -0.214   0.979   0.206
     18.91  45.834   1.374  -4.944  -0.546   1.025  -0.211   0.980   0.201
     18.89  45.814   1.379  -4.962  -0.537   1.021  -0.208   0.980   0.197
     18.87  45.795   1.383  -4.980  -0.528   1.017  -0.205   0.981   0.193
     18.85  45.775   1.388  -4.998  -0.519   1.011  -0.295   0.982   0.189
     18.83  45.755   1.393  -5.017  -0.509   1.007  -0.200   0.983   0.185
     18.81  45.735   1.398  -5.035  -0.500   1.003  -0.198   0.984   0.181
     18.79  45.717   1.403  -5.052  -0.492   0.999  -0.195   0.984   0.177
     18.77  45.697   1.407  -5.070  -0.483   0.995  -0.191   0.985   0.173
     18.75  45.678   1.412  -5.088  -0.474   0.989  -0.301   0.986   0.169
     18.73  45.658   1.417  -5.106  -0.465   0.985  -0.187   0.986   0.165
     18.71  45.639   1.421  -5.123  -0.456   0.982  -0.184   0.987   0.162
     18.69  45.621   1.426  -5.140  -0.448   0.978  -0.182   0.987   0.158
     18.67  45.602   1.430  -5.158  -0.440   0.975  -0.176   0.988   0.154
     18.65  45.582   1.434  -5.176  -0.431   0.968  -0.309   0.989   0.151
     18.63  45.563   1.439  -5.193  -0.423   0.965  -0.173   0.989   0.147
     18.61  45.545   1.443  -5.211  -0.414   0.961  -0.170   0.990   0.144
     18.59  45.526   1.447  -5.228  -0.406   0.958  -0.167   0.990   0.140
     18.57  45.508   1.451  -5.245  -0.398   0.955  -0.164   0.991   0.137
     18.55  45.489   1.455  -5.262  -0.390   0.949  -0.283   0.991   0.133
     18.53  45.470   1.459  -5.280  -0.382   0.946  -0.158   0.991   0.130
     18.51  45.452   1.463  -5.297  -0.374   0.943  -0.156   0.992   0.127
     18.49  45.433   1.467  -5.314  -0.367   0.940  -0.151   0.992   0.124
     18.47  45.415   1.470  -5.331  -0.359   0.932  -0.378   0.993   0.121
     18.45  45.398   1.473  -5.346  -0.352   0.932   0.001   0.993   0.118
     18.43  45.379   1.477  -5.365  -0.344   0.926  -0.280   0.993   0.114
     18.41  45.360   1.481  -5.382  -0.337   0.926   0.000   0.994   0.111
     18.39  45.342   1.484  -5.399  -0.329   0.924  -0.140   0.994   0.108
     18.37  45.325   1.488  -5.415  -0.322   0.921  -0.137   0.994   0.106
     18.35  45.307   1.491  -5.431  -0.315   0.918  -0.165   0.995   0.103
     18.33  45.288   1.494  -5.449  -0.307   0.929   0.513   0.995   0.100
     18.31  45.269   1.498  -5.467  -0.300   0.944   0.767   0.995   0.097
     18.29  45.250   1.501  -5.485  -0.293   0.961   0.821   0.996   0.094
     18.27  45.231   1.504  -5.503  -0.286   0.978   0.850   0.996   0.091
     18.25  45.211   1.506  -5.522  -0.279   0.993   0.766   0.996   0.089
     18.23  45.191   1.508  -5.541  -0.272   0.988  -0.236   0.996   0.086
     18.21  45.172   1.511  -5.559  -0.266   0.988   0.000   0.997   0.084
     18.19  45.152   1.513  -5.577  -0.259   0.986  -0.116   0.997   0.081
     18.17  45.133   1.515  -5.596  -0.253   0.984  -0.114   0.997   0.078
     18.15  45.114   1.517  -5.614  -0.246   0.981  -0.118   0.997   0.076
     18.13  45.094   1.519  -5.633  -0.240   0.979  -0.109   0.997   0.073
     18.11  45.074   1.521  -5.652  -0.233   0.977  -0.106   0.997   0.071
     18.09  45.055   1.523  -5.670  -0.227   0.975  -0.104   0.998   0.069
     18.07  45.036   1.525  -5.688  -0.221   0.973  -0.102   0.998   0.066
     18.05  45.017   1.527  -5.707  -0.215   0.971  -0.083   0.998   0.064
     18.03  44.997   1.529  -5.725  -0.209   0.969  -0.098   0.998   0.062
     18.01  44.978   1.531  -5.744  -0.203   0.967  -0.095   0.998   0.060
     17.99  44.958   1.533  -5.762  -0.197   0.966  -0.093   0.998   0.057
     17.97  44.940   1.534  -5.780  -0.191   0.964  -0.091   0.998   0.055
     17.95  44.922   1.536  -5.797  -0.186   0.963  -0.047   0.999   0.053
     17.93  44.901   1.537  -5.817  -0.179   0.961  -0.088   0.999   0.051
     17.91  44.882   1.539  -5.835  -0.174   0.959  -0.085   0.999   0.049
     17.89  44.863   1.540  -5.854  -0.168   0.958  -0.083   0.999   0.047
     17.87  44.843   1.542  -5.872  -0.162   0.956  -0.104   0.999   0.045
     17.85  44.825   1.543  -5.890  -0.157   0.956   0.000   0.999   0.043
     17.83  44.806   1.545  -5.908  -0.151   0.954  -0.079   0.999   0.041
     17.81  44.786   1.546  -5.927  -0.145   0.952  -0.077   0.999   0.039
     17.79  44.767   1.547  -5.945  -0.140   0.951  -0.075   0.999   0.037
     17.77  44.749   1.548  -5.963  -0.135   0.949  -0.073   0.999   0.036
     17.75  44.730   1.550  -5.981  -0.129   0.949  -0.012   0.999   0.034
     17.73  44.711   1.551  -5.999  -0.124   0.948  -0.071   0.999   0.032
     17.71  44.692   1.552  -6.018  -0.119   0.946  -0.069   1.000   0.030
     17.69  44.673   1.553  -6.036  -0.113   0.945  -0.067   1.000   0.028
     17.67  44.654   1.554  -6.054  -0.108   0.944  -0.066   1.000   0.027
     17.65  44.636   1.555  -6.072  -0.103   0.944   0.006   1.000   0.025
     17.63  44.617   1.556  -6.090  -0.098   0.943  -0.064   1.000   0.023
     17.61  44.598   1.557  -6.108  -0.093   0.941  -0.062   1.000   0.022
     17.59  44.579   1.558  -6.127  -0.087   0.940  -0.061   1.000   0.020
     17.57  44.561   1.559  -6.144  -0.083   0.939  -0.059   1.000   0.019
     17.55  44.541   1.560  -6.163  -0.077   0.939   0.010   1.000   0.017
     17.53  44.523   1.561  -6.180  -0.073   0.937  -0.116   1.000   0.016
     17.51  44.504   1.562  -6.199  -0.068   0.937   0.000   1.000   0.014
     17.49  44.485   1.562  -6.217  -0.063   0.936  -0.055   1.000   0.012
     17.47  44.466   1.563  -6.235  -0.058   0.935  -0.029   1.000   0.011
     17.45  44.450   1.564  -6.251  -0.054   0.935  -0.000   1.000   0.010
     17.43  44.429   1.565  -6.271  -0.048   0.934  -0.052   1.000   0.008
     17.41  44.410   1.565  -6.289  -0.043   0.933  -0.051   1.000   0.007
     17.39  44.392   1.566  -6.307  -0.038   0.932  -0.050   1.000   0.005
     17.37  44.374   1.567  -6.325  -0.034   0.932   0.024   1.000   0.004
     17.35  44.355   1.567  -6.343  -0.029   0.931  -0.049   1.000   0.003
     17.33  44.336   1.568  -6.361  -0.024   0.932   0.014   1.000   0.001
     17.31  44.317   1.568  -6.379  -0.019   0.931  -0.048   1.000  -0.000
     17.29  44.299   1.569  -6.397  -0.015   0.930  -0.047   1.000  -0.001
     17.27  44.281   1.570  -6.415  -0.010   0.929  -0.045   1.000  -0.003
     17.25  44.262   1.570  -6.433  -0.006   0.928  -0.044   1.000  -0.004
     17.23  44.243   1.570  -6.451  -0.001   0.926  -0.084   1.000  -0.005
     17.21  44.225   1.571  -6.468   0.003   0.926  -0.000   1.000  -0.006
     17.19  44.207   1.571  -6.487   0.008   0.926  -0.040   1.000  -0.007
     17.17  44.188   1.572  -6.505   0.012   0.925  -0.039   1.000  -0.009
     17.15  44.169   1.572  -6.523   0.017   0.925   0.003   1.000  -0.010
     17.13  44.151   1.572  -6.540   0.021   0.924  -0.038   1.000  -0.011
     17.11  44.133   1.572  -6.559   0.025   0.923  -0.037   1.000  -0.012
     17.09  44.114   1.573  -6.577   0.030   0.923  -0.036   1.000  -0.013
     17.07  44.095   1.573  -6.595   0.034   0.922  -0.035   1.000  -0.014
     17.05  44.078   1.573  -6.612   0.038   0.922  -0.003   1.000  -0.015
     17.03  44.059   1.573  -6.630   0.042   0.921  -0.034   1.000  -0.016
     17.01  44.040   1.573  -6.649   0.047   0.920  -0.033   1.000  -0.017
     16.99  44.021   1.573  -6.667   0.051   0.920  -0.032   1.000  -0.018
     16.97  44.003   1.573  -6.685   0.055   0.919  -0.031   1.000  -0.019
     16.95  43.989   1.573  -6.698   0.058   0.919  -0.012   1.000  -0.020
     16.93  43.966   1.573  -6.720   0.063   0.918  -0.030   1.000  -0.021
     16.91  43.948   1.573  -6.738   0.067   0.918  -0.029   1.000  -0.022
     16.89  43.930   1.573  -6.756   0.071   0.917  -0.028   1.000  -0.023
     16.87  43.912   1.573  -6.774   0.075   0.917  -0.027   1.000  -0.023
     16.85  43.893   1.572  -6.792   0.079   0.916  -0.026   1.000  -0.024
     16.83  43.875   1.572  -6.810   0.083   0.916  -0.026   1.000  -0.025
     16.81  43.857   1.572  -6.827   0.086   0.915  -0.025   1.000  -0.026
     16.79  43.839   1.572  -6.845   0.090   0.915  -0.024   1.000  -0.027
     16.77  43.820   1.571  -6.863   0.094   0.914  -0.023   1.000  -0.027
     16.75  43.802   1.571  -6.881   0.097   0.913  -0.035   1.000  -0.028
     16.73  43.784   1.570  -6.899   0.101   0.913  -0.022   1.000  -0.029
     16.71  43.765   1.570  -6.917   0.104   0.913  -0.021   1.000  -0.029
     16.69  43.747   1.569  -6.935   0.108   0.912  -0.020   1.000  -0.030
     16.67  43.729   1.568  -6.953   0.111   0.911  -0.060   1.000  -0.030
     16.65  43.711   1.568  -6.971   0.115   0.911   0.000   1.000  -0.031
     16.63  43.693   1.567  -6.989   0.118   0.911  -0.018   1.000  -0.031
     16.61  43.674   1.566  -7.007   0.121   0.910  -0.017   0.999  -0.032
     16.59  43.657   1.566  -7.024   0.125   0.910  -0.017   0.999  -0.032
     16.57  43.638   1.565  -7.042   0.128   0.910  -0.016   0.999  -0.033
     16.55  43.620   1.564  -7.060   0.131   0.909  -0.036   0.999  -0.033
     16.53  43.602   1.563  -7.078   0.134   0.909  -0.015   0.999  -0.034
     16.51  43.584   1.562  -7.096   0.137   0.908  -0.014   0.999  -0.034
     16.49  43.566   1.561  -7.114   0.140   0.908  -0.014   0.999  -0.034
     16.47  43.547   1.560  -7.132   0.143   0.908  -0.013   0.999  -0.035
     16.45  43.530   1.559  -7.149   0.146   0.907  -0.029   0.999  -0.035
     16.43  43.511   1.557  -7.168   0.149   0.923   0.758   0.999  -0.035
     16.41  43.492   1.556  -7.187   0.152   0.941   0.864   0.999  -0.036
     16.39  43.473   1.555  -7.206   0.155   0.958   0.873   0.999  -0.036
     16.37  43.453   1.554  -7.225   0.158   0.976   0.876   0.999  -0.036
     16.35  43.433   1.552  -7.245   0.161   0.994   0.886   0.999  -0.036
     16.33  43.414   1.550  -7.264   0.164   1.012   0.947   0.999  -0.036
     16.31  43.393   1.549  -7.285   0.167   1.030   0.887   0.999  -0.036
     16.29  43.372   1.547  -7.306   0.170   1.048   0.900   0.999  -0.036
     16.27  43.351   1.545  -7.327   0.173   1.067   0.936   0.999  -0.037
     16.25  43.329   1.543  -7.348   0.176   1.085   0.897   0.999  -0.037
     16.23  43.307   1.541  -7.370   0.179   1.103   0.893   0.999  -0.037
     16.21  43.285   1.539  -7.393   0.182   1.121   0.890   0.999  -0.037
     16.19  43.262   1.537  -7.415   0.185   1.139   0.890   0.999  -0.037
     16.17  43.238   1.535  -7.439   0.188   1.156   0.888   0.999  -0.037
     16.15  43.216   1.533  -7.461   0.190   1.174   0.936   0.999  -0.037
     16.13  43.192   1.530  -7.485   0.193   1.192   0.876   0.999  -0.037
     16.11  43.168   1.528  -7.509   0.196   1.210   0.885   0.999  -0.037
     16.09  43.144   1.525  -7.533   0.199   1.228   0.907   0.999  -0.037
     16.07  43.118   1.522  -7.559   0.202   1.246   0.879   0.999  -0.037
     16.05  43.094   1.519  -7.583   0.204   1.264   0.906   0.999  -0.037
     16.03  43.069   1.516  -7.608   0.207   1.281   0.914   0.999  -0.037
     16.01  43.042   1.513  -7.635   0.210   1.299   0.868   0.999  -0.037
     15.99  43.016   1.510  -7.661   0.213   1.317   0.896   0.999  -0.036
     15.97  42.989   1.507  -7.688   0.216   1.335   0.865   0.999  -0.036
     15.95  42.966   1.504  -7.711   0.218   1.353   1.033   0.999  -0.036
     15.93  42.935   1.500  -7.742   0.221   1.370   0.774   0.999  -0.036
     15.91  42.908   1.497  -7.769   0.224   1.388   0.917   0.999  -0.036
     15.89  42.880   1.493  -7.797   0.227   1.406   0.879   0.999  -0.036
     15.87  42.852   1.490  -7.826   0.229   1.424   0.875   0.999  -0.036
     15.85  42.824   1.486  -7.853   0.232   1.441   0.921   0.999  -0.036
     15.83  42.795   1.481  -7.883   0.234   1.459   0.876   0.999  -0.036
     15.81  42.766   1.476  -7.913   0.235   1.477   0.872   0.999  -0.036
     15.79  42.736   1.470  -7.943   0.236   1.494   0.874   0.999  -0.037
     15.77  42.706   1.465  -7.973   0.237   1.512   0.905   0.999  -0.038
     15.75  42.676   1.459  -8.004   0.238   1.531   0.906   0.999  -0.038
     15.73  42.647   1.453  -8.034   0.240   1.549   0.952   0.999  -0.039
     15.71  42.615   1.448  -8.066   0.241   1.567   0.902   0.999  -0.040
     15.69  42.584   1.442  -8.097   0.242   1.586   0.906   0.999  -0.041
     15.67  42.552   1.436  -8.130   0.243   1.604   0.903   0.999  -0.041
     15.65  42.520   1.430  -8.163   0.245   1.622   0.906   0.999  -0.042
     15.63  42.489   1.424  -8.194   0.246   1.640   0.953   0.999  -0.043
     15.61  42.456   1.418  -8.227   0.248   1.659   0.904   0.999  -0.043
     15.59  42.423   1.412  -8.261   0.249   1.677   0.906   0.999  -0.044
     15.57  42.389   1.406  -8.296   0.251   1.695   0.899   0.999  -0.045
     15.55  42.355   1.400  -8.330   0.252   1.713   0.904   0.999  -0.046
     15.53  42.322   1.394  -8.363   0.254   1.732   0.953   0.999  -0.046
     15.51  42.287   1.388  -8.399   0.255   1.750   0.891   0.999  -0.047
     15.49  42.252   1.382  -8.435   0.257   1.768   0.903   0.999  -0.048
     15.47  42.216   1.375  -8.471   0.259   1.786   0.903   0.999  -0.049
     15.45  42.186   1.370  -8.502   0.260   1.805   1.066   0.999  -0.049
     15.43  42.145   1.363  -8.543   0.263   1.823   0.804   0.999  -0.050
     15.41  42.108   1.356  -8.580   0.264   1.841   0.903   0.999  -0.051
     15.39  42.073   1.350  -8.616   0.266   1.859   0.956   0.999  -0.052
     15.37  42.036   1.344  -8.654   0.268   1.878   0.903   0.999  -0.053
     15.35  41.998   1.337  -8.692   0.270   1.896   0.903   0.999  -0.053
     15.33  41.960   1.331  -8.731   0.272   1.914   0.903   0.999  -0.054
     15.31  41.921   1.324  -8.770   0.275   1.932   0.905   0.998  -0.055
     15.29  41.885   1.318  -8.807   0.277   1.951   0.952   0.998  -0.056
     15.27  41.845   1.311  -8.847   0.279   1.969   0.898   0.998  -0.057
     15.25  41.807   1.305  -8.885   0.281   1.987   0.951   0.998  -0.058
     15.23  41.767   1.298  -8.926   0.284   2.005   0.891   0.998  -0.058
     15.21  41.727   1.291  -8.967   0.286   2.024   0.904   0.998  -0.059
     15.19  41.686   1.285  -9.008   0.288   2.042   0.905   0.998  -0.060
     15.17  41.645   1.278  -9.050   0.291   2.060   0.900   0.998  -0.061
     15.15  41.603   1.271  -9.092   0.294   2.079   0.906   0.998  -0.062
     15.13  41.564   1.265  -9.132   0.296   2.097   0.955   0.998  -0.062
     15.11  41.522   1.258  -9.174   0.299   2.115   0.906   0.998  -0.063
     15.09  41.479   1.251  -9.217   0.302   2.133   0.902   0.998  -0.064
     15.07  41.436   1.244  -9.261   0.304   2.152   0.905   0.998  -0.065
     15.05  41.393   1.237  -9.304   0.307   2.170   0.903   0.998  -0.066
     15.03  41.351   1.231  -9.346   0.310   2.188   0.953   0.998  -0.066
     15.01  41.307   1.224  -9.391   0.313   2.206   0.905   0.998  -0.067
     14.99  41.263   1.217  -9.436   0.316   2.225   0.904   0.998  -0.068
     14.97  41.218   1.210  -9.481   0.319   2.243   0.905   0.998  -0.069
     14.95  41.180   1.204  -9.519   0.322   2.261   1.061   0.998  -0.069
     14.93  41.128   1.196  -9.572   0.326   2.279   0.797   0.998  -0.070
     14.91  41.082   1.189  -9.618   0.329   2.298   0.906   0.997  -0.071
     14.89  41.039   1.182  -9.662   0.332   2.316   0.954   0.997  -0.072
     14.87  40.991   1.175  -9.710   0.336   2.334   0.883   0.997  -0.073
     14.85  40.946   1.168  -9.755   0.339   2.352   0.953   0.997  -0.073
     14.83  40.899   1.161  -9.803   0.342   2.371   0.905   0.997  -0.074
     14.81  40.851   1.154  -9.851   0.346   2.389   0.906   0.997  -0.075
     14.79  40.803   1.146  -9.899   0.350   2.407   0.908   0.997  -0.076
     14.77  40.755   1.139  -9.948   0.353   2.426   0.905   0.997  -0.076
     14.75  40.706   1.132  -9.997   0.357   2.444   0.903   0.997  -0.077
     14.73  40.659   1.125 -10.044   0.361   2.462   0.952   0.997  -0.078
     14.71  40.609   1.118 -10.095   0.365   2.480   0.894   0.997  -0.079
     14.69  40.559   1.110 -10.145   0.369   2.499   0.903   0.997  -0.079
     14.67  40.509   1.103 -10.196   0.373   2.517   0.905   0.997  -0.080
     14.65  40.461   1.096 -10.244   0.377   2.535   0.951   0.997  -0.081
     14.63  40.410   1.089 -10.296   0.381   2.553   0.903   0.997  -0.082
     14.61  40.358   1.082 -10.348   0.385   2.572   0.902   0.997  -0.082
     14.59  40.306   1.074 -10.400   0.390   2.590   0.904   0.997  -0.083
     14.57  40.257   1.067 -10.450   0.394   2.608   0.949   0.996  -0.084
     14.55  40.204   1.060 -10.503   0.398   2.626   0.906   0.996  -0.085
     14.53  40.151   1.053 -10.556   0.403   2.645   0.905   0.996  -0.085
     14.51  40.098   1.045 -10.610   0.408   2.663   0.901   0.996  -0.086
     14.49  40.044   1.038 -10.663   0.412   2.681   0.905   0.996  -0.087
     14.47  39.990   1.030 -10.718   0.417   2.699   0.903   0.996  -0.088
     14.45  39.941   1.024 -10.767   0.421   2.718   1.007   0.996  -0.088
     14.43  39.883   1.016 -10.826   0.427   2.736   0.848   0.996  -0.089
     14.41  39.828   1.008 -10.881   0.432   2.754   0.905   0.996  -0.090
     14.39  39.773   1.001 -10.937   0.437   2.772   0.905   0.996  -0.090
     14.37  39.720   0.994 -10.990   0.442   2.791   0.954   0.996  -0.091
     14.35  39.663   0.986 -11.046   0.447   2.809   0.904   0.996  -0.092
     14.33  39.607   0.979 -11.103   0.452   2.827   0.904   0.996  -0.093
     14.31  39.550   0.971 -11.160   0.458   2.846   0.903   0.996  -0.093
     14.29  39.495   0.964 -11.215   0.463   2.864   0.949   0.996  -0.094
     14.27  39.437   0.957 -11.273   0.468   2.882   0.902   0.996  -0.095
     14.25  39.379   0.949 -11.332   0.474   2.900   0.904   0.995  -0.095
     14.23  39.320   0.942 -11.391   0.480   2.916   0.798   0.995  -0.096
     14.21  39.262   0.934 -11.449   0.485   2.923   0.300   0.995  -0.097
     14.19  39.206   0.927 -11.506   0.491   2.938   0.824   0.995  -0.097
     14.17  39.146   0.920 -11.565   0.497   2.954   0.780   0.995  -0.098
     14.15  39.087   0.912 -11.625   0.503   2.970   0.784   0.995  -0.099
     14.13  39.027   0.905 -11.685   0.509   2.986   0.785   0.995  -0.099
     14.11  38.970   0.897 -11.742   0.514   3.000   0.734   0.995  -0.099
     14.09  38.910   0.890 -11.803   0.520   3.000   0.000   0.995  -0.099
     14.07  38.850   0.882 -11.863   0.526   3.000   0.000   0.995  -0.099
     14.05  38.789   0.875 -11.923   0.532   3.000  -0.000   0.995  -0.099
     14.03  38.732   0.868 -11.981   0.538   3.000   0.000   0.995  -0.099
     14.01  38.671   0.860 -12.041   0.544   3.000  -0.000   0.995  -0.099
     13.99  38.611   0.853 -12.102   0.550   3.000   0.000   0.995  -0.099
     13.97  38.551   0.845 -12.162   0.556   3.000  -0.000   0.995  -0.099
     13.95  38.503   0.839 -12.210   0.561   3.000   0.000   0.995  -0.099
     13.93  38.433   0.830 -12.281   0.568   3.000  -0.000   0.995  -0.099
     13.91  38.373   0.823 -12.341   0.574   3.000   0.000   0.995  -0.100
     13.89  38.312   0.815 -12.402   0.580   3.000  -0.000   0.995  -0.101
     13.87  38.255   0.808 -12.459   0.586   3.000  -0.000   0.995  -0.101
     13.85  38.207   0.802 -12.507   0.591   3.000   0.000   0.995  -0.102
     13.83  38.134   0.793 -12.580   0.598   3.000  -0.000   0.995  -0.103
     13.81  38.074   0.786 -12.640   0.605   3.000  -0.000   0.995  -0.103
     13.79  38.017   0.779 -12.698   0.611   3.000   0.000   0.995  -0.104
     13.77  37.957   0.772 -12.758   0.617   3.000  -0.000   0.995  -0.105
     13.75  37.897   0.765 -12.818   0.623   3.000   0.000   0.994  -0.105
     13.73  37.837   0.758 -12.878   0.630   3.000  -0.000   0.994  -0.106
     13.71  37.777   0.751 -12.938   0.636   3.000   0.000   0.994  -0.107
     13.69  37.716   0.744 -12.999   0.643   3.000  -0.000   0.994  -0.107
     13.67  37.659   0.737 -13.056   0.649   3.000   0.000   0.994  -0.108
     13.65  37.598   0.730 -13.117   0.656   3.000  -0.000   0.994  -0.109
     13.63  37.538   0.723 -13.177   0.662   3.000   0.000   0.994  -0.109
     13.61  37.481   0.716 -13.234   0.669   3.000  -0.000   0.994  -0.110
     13.59  37.420   0.710 -13.295   0.675   3.000  -0.000   0.994  -0.111
     13.57  37.360   0.703 -13.355   0.682   3.000   0.000   0.994  -0.111
     13.55  37.303   0.696 -13.412   0.688   3.000   0.000   0.994  -0.112
     13.53  37.242   0.690 -13.473   0.695   3.000  -0.000   0.994  -0.113
     13.51  37.182   0.683 -13.533   0.702   3.000   0.000   0.994  -0.114
     13.49  37.121   0.676 -13.594   0.709   3.000   0.000   0.993  -0.114
     13.47  37.061   0.670 -13.654   0.716   3.000  -0.000   0.993  -0.115
     13.45  37.019   0.665 -13.696   0.721   3.000   0.000   0.993  -0.115
     13.43  36.942   0.657 -13.773   0.730   3.000   0.000   0.993  -0.116
     13.41  36.885   0.651 -13.830   0.737   3.000  -0.000   0.993  -0.117
     13.39  36.824   0.644 -13.890   0.744   3.000   0.000   0.993  -0.118
     13.37  36.764   0.638 -13.951   0.751   3.000  -0.000   0.993  -0.118
     13.35  36.703   0.631 -14.011   0.758   3.000   0.000   0.993  -0.119
     13.33  36.646   0.625 -14.069   0.765   3.000   0.000   0.993  -0.120
     13.31  36.586   0.619 -14.129   0.773   3.000   0.000   0.993  -0.120
     13.29  36.525   0.613 -14.189   0.780   3.000  -0.000   0.993  -0.121
     13.27  36.465   0.607 -14.249   0.787   3.000   0.000   0.993  -0.122
     13.25  36.405   0.601 -14.309   0.795   3.000   0.000   0.992  -0.122
     13.23  36.347   0.595 -14.366   0.802   3.000  -0.000   0.992  -0.123
     13.21  36.287   0.589 -14.427   0.809   3.000  -0.000   0.992  -0.124
     13.19  36.227   0.583 -14.487   0.817   3.000   0.000   0.992  -0.124
     13.17  36.166   0.577 -14.547   0.824   3.000  -0.000   0.992  -0.125
     13.15  36.106   0.571 -14.607   0.832   3.000   0.000   0.992  -0.126
     13.13  36.049   0.565 -14.664   0.839   3.000   0.000   0.992  -0.127
     13.11  35.988   0.560 -14.724   0.847   3.000  -0.000   0.992  -0.127
     13.09  35.928   0.554 -14.784   0.855   3.000   0.000   0.992  -0.127
     13.07  35.868   0.548 -14.844   0.862   3.000   0.000   0.992  -0.127
     13.05  35.807   0.542 -14.905   0.870   3.000  -0.000   0.992  -0.127
     13.03  35.750   0.536 -14.962   0.877   3.000   0.000   0.992  -0.127
     13.01  35.689   0.530 -15.023   0.885   3.000  -0.000   0.992  -0.127
     12.99  35.629   0.524 -15.083   0.893   3.000   0.000   0.992  -0.127
     12.97  35.568   0.519 -15.143   0.900   3.000  -0.000   0.992  -0.127
     12.95  35.514   0.513 -15.197   0.907   3.000  -0.000   0.992  -0.127
     12.93  35.451   0.507 -15.260   0.915   3.000   0.000   0.992  -0.127
     12.91  35.391   0.501 -15.320   0.923   3.000  -0.000   0.992  -0.127
     12.89  35.330   0.495 -15.380   0.931   3.000   0.000   0.992  -0.127
     12.87  35.270   0.490 -15.440   0.938   3.000  -0.000   0.992  -0.127
     12.85  35.213   0.484 -15.497   0.946   3.000   0.000   0.992  -0.127
     12.83  35.153   0.478 -15.557   0.953   3.000  -0.000   0.992  -0.127
     12.81  35.092   0.472 -15.617   0.961   3.000   0.000   0.992  -0.127
     12.79  35.032   0.466 -15.678   0.969   3.000  -0.000   0.992  -0.127
     12.77  34.971   0.460 -15.738   0.976   3.000   0.000   0.992  -0.127
     12.75  34.914   0.455 -15.795   0.984   3.000  -0.000   0.992  -0.127
     12.73  34.854   0.449 -15.855   0.991   3.000  -0.000   0.992  -0.127
     12.71  34.793   0.443 -15.915   0.999   3.000   0.000   0.992  -0.127
     12.69  34.733   0.437 -15.976   1.007   3.000   0.000   0.992  -0.128
     12.67  34.674   0.432 -16.034   1.014   3.000  -0.000   0.992  -0.129
     12.65  34.613   0.426 -16.094   1.022   3.000   0.000   0.992  -0.129
     12.63  34.553   0.420 -16.155   1.030   3.000  -0.000   0.992  -0.130
     12.61  34.496   0.415 -16.212   1.038   3.000   0.000   0.991  -0.131
     12.59  34.436   0.409 -16.272   1.046   3.000  -0.000   0.991  -0.131
     12.57  34.375   0.404 -16.332   1.054   3.000  -0.000   0.991  -0.132
     12.55  34.315   0.398 -16.392   1.062   3.000   0.000   0.991  -0.133
     12.53  34.256   0.393 -16.450   1.069   3.000   0.000   0.991  -0.133
     12.51  34.196   0.388 -16.510   1.078   3.000  -0.000   0.991  -0.133
     12.49  34.136   0.382 -16.570   1.086   3.000   0.000   0.991  -0.133
     12.47  34.075   0.377 -16.630   1.094   3.000  -0.000   0.991  -0.133
     12.45  34.022   0.372 -16.683   1.101   3.000   0.000   0.991  -0.133
     12.43  33.958   0.366 -16.747   1.109   3.000  -0.000   0.991  -0.133
     12.41  33.897   0.361 -16.807   1.118   3.000   0.000   0.991  -0.134
     12.39  33.837   0.355 -16.867   1.126   3.000   0.000   0.991  -0.135
     12.37  33.777   0.350 -16.927   1.134   3.000  -0.000   0.991  -0.135
     12.35  33.719   0.345 -16.984   1.142   3.000   0.000   0.991  -0.136
     12.33  33.659   0.340 -17.044   1.150   3.000   0.000   0.991  -0.137
     12.31  33.598   0.334 -17.104   1.158   3.000   0.000   0.991  -0.137
     12.29  33.538   0.329 -17.165   1.167   3.000  -0.000   0.990  -0.138
     12.27  33.477   0.324 -17.225   1.175   3.000   0.000   0.990  -0.139
     12.25  33.420   0.319 -17.282   1.183   3.000   0.000   0.990  -0.140
     12.23  33.360   0.314 -17.342   1.192   3.000   0.000   0.990  -0.140
     12.21  33.299   0.309 -17.402   1.200   3.000  -0.000   0.990  -0.140
     12.19  33.239   0.304 -17.462   1.209   3.000   0.000   0.990  -0.140
     12.17  33.181   0.299 -17.519   1.217   3.000  -0.000   0.990  -0.140
     12.15  33.121   0.294 -17.579   1.225   3.000  -0.000   0.990  -0.140
     12.13  33.060   0.289 -17.639   1.234   3.000  -0.000   0.990  -0.140
     12.11  33.000   0.284 -17.699   1.242   3.000   0.000   0.990  -0.141
     12.09  32.939   0.279 -17.759   1.251   3.000  -0.000   0.990  -0.142
     12.07  32.882   0.275 -17.816   1.259   3.000  -0.000   0.990  -0.142
     12.05  32.822   0.270 -17.876   1.268   3.000   0.000   0.990  -0.143
     12.03  32.761   0.265 -17.936   1.277   3.000  -0.000   0.990  -0.144
     12.01  32.701   0.260 -17.996   1.285   3.000   0.000   0.990  -0.144
     11.99  32.640   0.255 -18.056   1.294   3.000   0.000   0.989  -0.145
     11.97  32.580   0.251 -18.116   1.303   3.000  -0.000   0.989  -0.146
     11.95  32.529   0.247 -18.167   1.310   3.000  -0.000   0.989  -0.146
     11.93  32.462   0.241 -18.233   1.320   3.000  -0.000   0.989  -0.147
     11.91  32.402   0.237 -18.293   1.329   3.000   0.000   0.989  -0.148
     11.89  32.343   0.232 -18.351   1.338   3.000   0.000   0.989  -0.148
     11.87  32.282   0.228 -18.412   1.347   3.000  -0.000   0.989  -0.149
     11.85  32.222   0.223 -18.472   1.356   3.000   0.000   0.989  -0.150
     11.83  32.164   0.219 -18.528   1.365   3.000   0.000   0.989  -0.150
     11.81  32.104   0.215 -18.589   1.374   3.000  -0.000   0.989  -0.150
     11.79  32.043   0.210 -18.648   1.383   3.000  -0.000   0.989  -0.150
     11.77  31.983   0.206 -18.708   1.392   3.000   0.000   0.989  -0.150
     11.75  31.922   0.202 -18.768   1.401   3.000  -0.000   0.989  -0.150
     11.73  31.865   0.197 -18.825   1.410   3.000  -0.000   0.989  -0.150
     11.71  31.804   0.193 -18.885   1.419   3.000   0.000   0.989  -0.151
     11.69  31.746   0.189 -18.943   1.428   3.000   0.000   0.988  -0.152
     11.67  31.685   0.184 -19.003   1.437   3.000  -0.000   0.988  -0.152
     11.65  31.633   0.181 -19.055   1.445   3.000  -0.000   0.988  -0.153
     11.63  31.563   0.176 -19.124   1.456   3.000   0.000   0.988  -0.154
     11.61  31.506   0.172 -19.181   1.465   3.000  -0.000   0.988  -0.154
     11.59  31.445   0.168 -19.241   1.474   3.000   0.000   0.988  -0.154
     11.57  31.385   0.164 -19.301   1.484   3.000  -0.000   0.988  -0.154
     11.55  31.324   0.159 -19.361   1.493   3.000  -0.000   0.988  -0.154
     11.53  31.267   0.155 -19.418   1.502   3.000  -0.000   0.988  -0.154
     11.51  31.206   0.151 -19.478   1.511   3.000   0.000   0.988  -0.155
     11.49  31.146   0.147 -19.538   1.521   3.000  -0.000   0.988  -0.155
     11.47  31.085   0.143 -19.597   1.530   3.000  -0.000   0.988  -0.156
     11.45  31.031   0.139 -19.651   1.539   3.000  -0.000   0.988  -0.157
     11.43  30.965   0.135 -19.717   1.549   3.000   0.000   0.988  -0.157
     11.41  30.907   0.131 -19.773   1.558   3.000  -0.000   0.988  -0.157
     11.39  30.847   0.127 -19.833   1.568   3.000   0.000   0.988  -0.157
     11.37  30.787   0.123 -19.893   1.577   3.000   0.000   0.988  -0.157
     11.35  30.726   0.119 -19.953   1.587   3.000  -0.000   0.988  -0.157
     11.33  30.668   0.115 -20.010   1.596   3.000  -0.000   0.988  -0.157
     11.31  30.608   0.111 -20.070   1.605   3.000   0.000   0.988  -0.157
     11.29  30.547   0.107 -20.130   1.615   3.000   0.000   0.988  -0.157
     11.27  30.487   0.103 -20.190   1.624   3.000   0.000   0.988  -0.157
     11.25  30.426   0.099 -20.250   1.634   3.000  -0.000   0.988  -0.157
     11.23  30.369   0.096 -20.306   1.643   3.000   0.000   0.988  -0.157
     11.21  30.308   0.091 -20.367   1.653   3.000  -0.000   0.988  -0.157
     11.19  30.248   0.087 -20.426   1.662   3.000   0.000   0.988  -0.157
     11.17  30.187   0.083 -20.486   1.672   3.000   0.000   0.988  -0.157
     11.15  30.127   0.079 -20.546   1.681   3.000  -0.000   0.988  -0.157
     11.13  30.069   0.076 -20.603   1.690   3.000  -0.000   0.988  -0.157
     11.11  30.009   0.072 -20.663   1.700   3.000   0.000   0.987  -0.158
     11.09  29.948   0.068 -20.723   1.709   3.000  -0.000   0.987  -0.159
     11.07  29.888   0.064 -20.782   1.719   3.000   0.000   0.987  -0.159
     11.05  29.827   0.060 -20.842   1.729   3.000  -0.000   0.987  -0.160
     11.03  29.770   0.057 -20.899   1.738   3.000   0.000   0.987  -0.161
     11.01  29.709   0.053 -20.959   1.748   3.000  -0.000   0.987  -0.161
     10.99  29.649   0.049 -21.019   1.758   3.000  -0.000   0.987  -0.161
     10.97  29.588   0.045 -21.079   1.767   3.000   0.000   0.987  -0.161
     10.95  29.539   0.042 -21.127   1.775   3.000  -0.000   0.987  -0.161
     10.93  29.470   0.038 -21.196   1.786   3.000  -0.000   0.987  -0.161
     10.91  29.409   0.034 -21.256   1.796   3.000   0.000   0.987  -0.161
     10.89  29.349   0.030 -21.315   1.806   3.000  -0.000   0.987  -0.161
     10.87  29.288   0.026 -21.375   1.816   3.000   0.000   0.987  -0.161
     10.85  29.231   0.023 -21.432   1.825   3.000   0.000   0.987  -0.161
     10.83  29.171   0.019 -21.492   1.835   3.000   0.000   0.987  -0.161
     10.81  29.110   0.015 -21.552   1.844   3.000  -0.000   0.987  -0.161
     10.79  29.050   0.011 -21.611   1.854   3.000  -0.000   0.987  -0.161
     10.77  28.989   0.008 -21.671   1.864   3.000   0.000   0.987  -0.161
     10.75  28.929   0.004 -21.731   1.873   3.000   0.000   0.987  -0.161
     10.73  28.871   0.000 -21.788   1.883   3.000  -0.000   0.987  -0.161
     10.71  28.817  -0.003 -21.842   1.891   3.000   0.000   0.987  -0.161
     10.69  28.750  -0.007 -21.908   1.902   3.000  -0.000   0.987  -0.161
     10.67  28.689  -0.011 -21.968   1.912   3.000   0.000   0.987  -0.161
     10.65  28.632  -0.015 -22.025   1.921   3.000  -0.000   0.987  -0.161
     10.63  28.570  -0.019 -22.086   1.931   3.000  -0.000   0.987  -0.161
     10.61  28.512  -0.022 -22.143   1.941   3.000   0.000   0.987  -0.161
     10.59  28.452  -0.026 -22.203   1.950   3.000   0.000   0.987  -0.161
     10.57  28.391  -0.030 -22.263   1.960   3.000   0.000   0.987  -0.161
     10.55  28.331  -0.034 -22.323   1.970   3.000  -0.000   0.987  -0.161
     10.53  28.270  -0.037 -22.382   1.979   3.000   0.000   0.987  -0.161
     10.51  28.213  -0.041 -22.439   1.989   3.000  -0.000   0.987  -0.161
     10.49  28.152  -0.045 -22.499   1.998   3.000   0.000   0.987  -0.161
     10.47  28.092  -0.049 -22.558   2.008   3.000   0.000   0.987  -0.161
     10.45  28.047  -0.052 -22.603   2.015   3.000  -0.000   0.987  -0.161
     10.43  27.973  -0.056 -22.676   2.027   3.000  -0.000   0.987  -0.161
     10.41  27.913  -0.060 -22.736   2.037   3.000   0.000   0.987  -0.161
     10.39  27.852  -0.064 -22.796   2.047   3.000  -0.000   0.987  -0.161
     10.37  27.792  -0.067 -22.856   2.057   3.000   0.000   0.987  -0.161
     10.35  27.734  -0.071 -22.912   2.066   3.000   0.000   0.987  -0.161
     10.33  27.674  -0.075 -22.972   2.075   3.000  -0.000   0.987  -0.161
     10.31  27.613  -0.079 -23.032   2.085   3.000   0.000   0.987  -0.161
     10.29  27.553  -0.082 -23.091   2.095   3.000   0.000   0.987  -0.161
     10.27  27.493  -0.086 -23.151   2.105   3.000  -0.000   0.987  -0.161
     10.25  27.432  -0.090 -23.211   2.114   3.000  -0.000   0.987  -0.161
     10.23  27.372  -0.094 -23.271   2.124   3.000   0.000   0.987  -0.161
     10.21  27.314  -0.097 -23.327   2.133   3.000  -0.000   0.987  -0.161
     10.19  27.254  -0.101 -23.387   2.143   3.000   0.000   0.987  -0.161
     10.17  27.193  -0.105 -23.447   2.153   3.000  -0.000   0.987  -0.161
     10.15  27.133  -0.109 -23.507   2.163   3.000   0.000   0.987  -0.161
     10.13  27.072  -0.113 -23.567   2.172   3.000   0.000   0.987  -0.161
     10.11  27.015  -0.116 -23.624   2.182   3.000  -0.000   0.987  -0.161
     10.09  26.955  -0.120 -23.683   2.191   3.000  -0.000   0.987  -0.161
     10.07  26.894  -0.124 -23.743   2.201   3.000   0.000   0.987  -0.161
     10.05  26.834  -0.128 -23.803   2.211   3.000  -0.000   0.987  -0.161
     10.03  26.776  -0.131 -23.860   2.220   3.000   0.000   0.987  -0.161
     10.01  26.715  -0.135 -23.920   2.230   3.000   0.000   0.987  -0.161
      9.99  26.655  -0.139 -23.980   2.240   3.000   0.000   0.987  -0.161
      9.97  26.594  -0.143 -24.040   2.249   3.000   0.000   0.987  -0.161
      9.95  26.551  -0.145 -24.082   2.256   3.000  -0.000   0.987  -0.161
      9.93  26.475  -0.150 -24.157   2.269   3.000   0.000   0.987  -0.161
      9.91  26.415  -0.154 -24.217   2.278   3.000  -0.000   0.987  -0.161
      9.89  26.354  -0.158 -24.277   2.288   3.000   0.000   0.987  -0.161
      9.87  26.296  -0.161 -24.334   2.297   3.000   0.000   0.987  -0.161
      9.85  26.236  -0.165 -24.394   2.307   3.000  -0.000   0.987  -0.161
      9.83  26.175  -0.169 -24.454   2.317   3.000   0.000   0.987  -0.161
      9.81  26.115  -0.173 -24.514   2.327   3.000   0.000   0.987  -0.161
      9.79  26.054  -0.176 -24.573   2.336   3.000  -0.000   0.987  -0.161
      9.77  25.997  -0.180 -24.630   2.346   3.000  -0.000   0.987  -0.161
      9.75  25.939  -0.184 -24.687   2.355   3.000   0.000   0.987  -0.161
      9.73  25.876  -0.188 -24.750   2.365   3.000  -0.000   0.987  -0.161
      9.71  25.815  -0.191 -24.810   2.375   3.000  -0.000   0.987  -0.161
      9.69  25.755  -0.195 -24.870   2.385   3.000   0.000   0.987  -0.161
      9.67  25.699  -0.199 -24.925   2.394   3.000  -0.000   0.987  -0.161
      9.65  25.637  -0.203 -24.986   2.403   3.000  -0.000   0.987  -0.161
      9.63  25.576  -0.206 -25.047   2.413   3.000  -0.000   0.987  -0.161
      9.61  25.517  -0.210 -25.105   2.423   3.000   0.000   0.987  -0.161
      9.59  25.458  -0.214 -25.163   2.432   3.000  -0.000   0.987  -0.161
      9.57  25.397  -0.218 -25.223   2.442   3.000   0.000   0.987  -0.161
      9.55  25.337  -0.221 -25.283   2.452   3.000  -0.000   0.987  -0.161
      9.53  25.276  -0.225 -25.343   2.462   3.000   0.000   0.987  -0.161
      9.51  25.219  -0.229 -25.400   2.471   3.000   0.000   0.987  -0.161
      9.49  25.158  -0.233 -25.460   2.481   3.000   0.000   0.987  -0.161
      9.47  25.097  -0.236 -25.521   2.491   3.000  -0.000   0.987  -0.161
      9.45  25.036  -0.240 -25.580   2.500   3.000  -0.000   0.987  -0.161
      9.43  24.977  -0.244 -25.639   2.510   3.000   0.000   0.987  -0.161
      9.41  24.916  -0.248 -25.699   2.520   3.000  -0.000   0.987  -0.161
      9.39  24.859  -0.251 -25.755   2.529   3.000   0.000   0.987  -0.161
      9.37  24.799  -0.255 -25.815   2.538   3.000  -0.000   0.987  -0.161
      9.35  24.738  -0.259 -25.875   2.548   3.000   0.000   0.987  -0.161
      9.33  24.678  -0.263 -25.935   2.558   3.000  -0.000   0.987  -0.161
      9.31  24.617  -0.266 -25.995   2.568   3.000   0.000   0.987  -0.161
      9.29  24.560  -0.270 -26.051   2.577   3.000   0.000   0.987  -0.161
      9.27  24.499  -0.274 -26.111   2.587   3.000  -0.000   0.987  -0.161
      9.25  24.439  -0.278 -26.171   2.596   3.000   0.000   0.987  -0.161
      9.23  24.378  -0.281 -26.231   2.606   3.000  -0.000   0.987  -0.161
      9.21  24.318  -0.285 -26.291   2.616   3.000  -0.000   0.987  -0.161
      9.19  24.261  -0.289 -26.348   2.625   3.000   0.000   0.987  -0.161
      9.17  24.200  -0.293 -26.407   2.635   3.000  -0.000   0.987  -0.161
      9.15  24.140  -0.296 -26.467   2.645   3.000   0.000   0.987  -0.161
      9.13  24.079  -0.300 -26.527   2.654   3.000  -0.000   0.987  -0.161
      9.11  24.019  -0.304 -26.587   2.664   3.000   0.000   0.987  -0.161
      9.09  23.961  -0.307 -26.644   2.673   3.000   0.000   0.987  -0.162
      9.07  23.900  -0.311 -26.704   2.683   3.000  -0.000   0.987  -0.163
      9.05  23.840  -0.315 -26.764   2.693   3.000  -0.000   0.987  -0.163
      9.03  23.779  -0.318 -26.823   2.703   3.000  -0.000   0.986  -0.164
      9.01  23.722  -0.322 -26.880   2.713   3.000   0.000   0.986  -0.165
      8.99  23.661  -0.325 -26.940   2.723   3.000   0.000   0.986  -0.165
      8.97  23.601  -0.329 -27.000   2.733   3.000  -0.000   0.986  -0.166
      8.95  23.555  -0.331 -27.045   2.740   3.000  -0.000   0.986  -0.167
      8.93  23.481  -0.335 -27.117   2.753   3.000  -0.000   0.986  -0.167
      8.91  23.421  -0.339 -27.177   2.763   3.000   0.011   0.986  -0.167
      8.89  23.360  -0.342 -27.237   2.773   3.017   0.843   0.986  -0.167
      8.87  23.302  -0.345 -27.295   2.783   3.035   0.935   0.986  -0.168
      8.85  23.240  -0.349 -27.356   2.793   3.053   0.881   0.986  -0.168
      8.83  23.178  -0.352 -27.417   2.804   3.071   0.888   0.986  -0.168
      8.81  23.116  -0.356 -27.479   2.814   3.089   0.888   0.986  -0.168
      8.79  23.053  -0.359 -27.540   2.825   3.107   0.889   0.986  -0.168
      8.77  22.990  -0.363 -27.603   2.835   3.125   0.888   0.986  -0.168
      8.75  22.929  -0.366 -27.663   2.845   3.143   0.922   0.986  -0.168
      8.73  22.865  -0.370 -27.727   2.856   3.161   0.876   0.986  -0.168
      8.71  22.804  -0.373 -27.787   2.867   3.179   0.933   0.986  -0.168
      8.69  22.739  -0.377 -27.850   2.877   3.197   0.889   0.986  -0.168
      8.67  22.674  -0.380 -27.914   2.888   3.215   0.888   0.986  -0.168
      8.65  22.608  -0.384 -27.980   2.899   3.232   0.876   0.986  -0.168
      8.63  22.546  -0.387 -28.041   2.910   3.250   0.933   0.986  -0.168
      8.61  22.479  -0.391 -28.107   2.921   3.268   0.880   0.986  -0.168
      8.59  22.413  -0.395 -28.172   2.932   3.286   0.888   0.986  -0.168
      8.57  22.347  -0.398 -28.238   2.944   3.304   0.886   0.986  -0.168
      8.55  22.283  -0.402 -28.301   2.954   3.322   0.935   0.986  -0.168
      8.53  22.216  -0.406 -28.367   2.966   3.340   0.889   0.986  -0.168
      8.51  22.148  -0.409 -28.434   2.977   3.358   0.888   0.986  -0.169
      8.49  22.080  -0.413 -28.501   2.989   3.376   0.889   0.986  -0.169
      8.47  22.011  -0.417 -28.569   3.000   3.394   0.886   0.986  -0.169
      8.45  21.949  -0.420 -28.630   3.011   3.412   0.983   0.986  -0.169
      8.43  21.876  -0.424 -28.702   3.023   3.430   0.843   0.986  -0.169
      8.41  21.807  -0.428 -28.771   3.035   3.448   0.886   0.986  -0.169
      8.39  21.737  -0.432 -28.840   3.047   3.466   0.888   0.986  -0.169
      8.37  21.670  -0.435 -28.906   3.058   3.483   0.933   0.986  -0.169
      8.35  21.599  -0.439 -28.976   3.070   3.501   0.886   0.986  -0.170
      8.33  21.527  -0.443 -29.047   3.082   3.519   0.868   0.985  -0.170
      8.31  21.459  -0.446 -29.114   3.094   3.537   0.929   0.985  -0.170
      8.29  21.387  -0.450 -29.185   3.106   3.555   0.895   0.985  -0.171
      8.27  21.315  -0.454 -29.256   3.119   3.574   0.901   0.985  -0.172
      8.25  21.242  -0.458 -29.328   3.131   3.592   0.901   0.985  -0.173
      8.23  21.170  -0.461 -29.399   3.144   3.610   0.899   0.985  -0.173
      8.21  21.100  -0.465 -29.468   3.156   3.628   0.949   0.985  -0.174
      8.19  21.027  -0.468 -29.540   3.169   3.646   0.893   0.985  -0.174
      8.17  20.953  -0.472 -29.613   3.181   3.664   0.892   0.985  -0.174
      8.15  20.879  -0.476 -29.686   3.194   3.682   0.891   0.985  -0.174
      8.13  20.804  -0.479 -29.760   3.207   3.700   0.891   0.985  -0.174
      8.11  20.729  -0.483 -29.834   3.221   3.718   0.888   0.985  -0.175
      8.09  20.657  -0.486 -29.904   3.233   3.736   0.951   0.984  -0.176
      8.07  20.582  -0.490 -29.979   3.247   3.754   0.899   0.984  -0.176
      8.05  20.505  -0.493 -30.054   3.260   3.773   0.902   0.984  -0.177
      8.03  20.432  -0.497 -30.127   3.273   3.791   0.939   0.984  -0.178
      8.01  20.355  -0.500 -30.203   3.287   3.809   0.898   0.984  -0.178
      7.99  20.277  -0.504 -30.279   3.301   3.827   0.891   0.984  -0.178
      7.97  20.199  -0.507 -30.356   3.315   3.845   0.889   0.984  -0.178
      7.95  20.129  -0.510 -30.425   3.327   3.863   0.991   0.984  -0.179
      7.93  20.048  -0.514 -30.505   3.342   3.881   0.859   0.984  -0.179
      7.91  19.969  -0.517 -30.583   3.356   3.899   0.892   0.984  -0.179
      7.89  19.890  -0.521 -30.660   3.370   3.917   0.894   0.984  -0.179
      7.87  19.811  -0.524 -30.738   3.384   3.935   0.895   0.984  -0.179
      7.85  19.731  -0.528 -30.817   3.399   3.953   0.895   0.984  -0.180
      7.83  19.651  -0.531 -30.896   3.413   3.971   0.893   0.984  -0.180
      7.81  19.575  -0.534 -30.971   3.427   3.987   0.831   0.984  -0.180
      7.79  19.494  -0.538 -31.050   3.441   3.987   0.000   0.983  -0.181
      7.77  19.413  -0.541 -31.130   3.456   3.987  -0.000   0.983  -0.182
      7.75  19.333  -0.544 -31.209   3.471   3.987   0.000   0.983  -0.182
      7.73  19.256  -0.547 -31.284   3.485   3.987  -0.000   0.983  -0.183
      7.71  19.175  -0.550 -31.364   3.500   3.987   0.000   0.983  -0.184
      7.69  19.095  -0.554 -31.443   3.514   3.987   0.000   0.983  -0.184
      7.67  19.015  -0.557 -31.522   3.529   3.987  -0.000   0.983  -0.185
      7.65  18.934  -0.560 -31.601   3.544   3.987   0.000   0.983  -0.186
      7.63  18.857  -0.562 -31.677   3.559   3.987  -0.000   0.982  -0.186
      7.61  18.777  -0.565 -31.756   3.574   3.981  -0.309   0.982  -0.187
      7.59  18.697  -0.568 -31.834   3.589   3.963  -0.906   0.982  -0.188
      7.57  18.618  -0.571 -31.912   3.604   3.944  -0.905   0.982  -0.189
      7.55  18.538  -0.573 -31.990   3.619   3.926  -0.904   0.982  -0.189
      7.53  18.463  -0.576 -32.064   3.633   3.908  -0.952   0.982  -0.190
      7.51  18.384  -0.578 -32.141   3.648   3.898  -0.491   0.982  -0.191
      7.49  18.305  -0.581 -32.219   3.663   3.916   0.904   0.982  -0.191
      7.47  18.226  -0.583 -32.297   3.678   3.935   0.903   0.981  -0.192
      7.45  18.166  -0.585 -32.356   3.690   3.953   1.203   0.981  -0.193
      7.43  18.067  -0.588 -32.453   3.709   3.971   0.732   0.981  -0.194
      7.41  17.990  -0.590 -32.528   3.724   3.987   0.844   0.981  -0.194
      7.39  17.910  -0.593 -32.607   3.740   3.987   0.000   0.981  -0.195
      7.37  17.829  -0.595 -32.686   3.755   3.987  -0.000   0.981  -0.196
      7.35  17.749  -0.597 -32.765   3.771   3.987  -0.000   0.981  -0.196
      7.33  17.668  -0.599 -32.844   3.787   3.986  -0.046   0.980  -0.197
      7.31  17.592  -0.601 -32.919   3.802   3.969  -0.897   0.980  -0.198
      7.29  17.513  -0.603 -32.997   3.818   3.952  -0.864   0.980  -0.198
      7.27  17.433  -0.605 -33.075   3.834   3.934  -0.861   0.980  -0.199
      7.25  17.354  -0.607 -33.152   3.850   3.917  -0.863   0.980  -0.200
      7.23  17.275  -0.608 -33.229   3.865   3.899  -0.863   0.980  -0.200
      7.21  17.201  -0.610 -33.302   3.880   3.882  -0.904   0.980  -0.201
      7.19  17.123  -0.612 -33.379   3.896   3.865  -0.861   0.979  -0.202
      7.17  17.045  -0.613 -33.455   3.912   3.847  -0.859   0.979  -0.203
      7.15  16.967  -0.615 -33.531   3.928   3.830  -0.862   0.979  -0.203
      7.13  16.893  -0.616 -33.603   3.943   3.812  -0.898   0.979  -0.204
      7.11  16.817  -0.617 -33.678   3.958   3.795  -0.861   0.979  -0.205
      7.09  16.741  -0.619 -33.753   3.974   3.778  -0.863   0.979  -0.206
      7.07  16.664  -0.620 -33.828   3.990   3.760  -0.852   0.978  -0.207
      7.05  16.592  -0.621 -33.898   4.005   3.743  -0.907   0.978  -0.207
      7.03  16.517  -0.622 -33.972   4.021   3.725  -0.862   0.978  -0.208
      7.01  16.442  -0.623 -34.045   4.036   3.708  -0.860   0.978  -0.209
      6.99  16.367  -0.624 -34.118   4.052   3.691  -0.861   0.978  -0.210
      6.97  16.293  -0.625 -34.191   4.068   3.673  -0.859   0.978  -0.211
      6.95  16.226  -0.625 -34.256   4.082   3.656  -0.961   0.977  -0.212
      6.93  16.149  -0.626 -34.331   4.098   3.638  -0.823   0.977  -0.213
      6.91  16.076  -0.627 -34.403   4.114   3.628  -0.533   0.977  -0.215
      6.89  16.006  -0.627 -34.471   4.129   3.644   0.836   0.976  -0.217
      6.87  15.931  -0.627 -34.544   4.145   3.660   0.780   0.976  -0.218
      6.85  15.856  -0.627 -34.617   4.162   3.676   0.793   0.975  -0.220
      6.83  15.782  -0.627 -34.690   4.178   3.692   0.793   0.975  -0.222
      6.81  15.707  -0.627 -34.763   4.195   3.701   0.461   0.975  -0.224
      6.79  15.636  -0.627 -34.831   4.211   3.684  -0.887   0.974  -0.225
      6.77  15.562  -0.627 -34.904   4.228   3.667  -0.840   0.974  -0.227
      6.75  15.489  -0.626 -34.975   4.245   3.650  -0.842   0.974  -0.228
      6.73  15.415  -0.626 -35.047   4.262   3.633  -0.840   0.973  -0.230
      6.71  15.342  -0.625 -35.118   4.278   3.624  -0.441   0.973  -0.230
      6.69  15.271  -0.624 -35.187   4.295   3.642   0.941   0.973  -0.231
      6.67  15.197  -0.624 -35.259   4.312   3.661   0.901   0.973  -0.232
      6.65  15.123  -0.623 -35.331   4.329   3.679   0.904   0.973  -0.233
      6.63  15.052  -0.622 -35.400   4.346   3.697   0.949   0.972  -0.233
      6.61  14.976  -0.621 -35.473   4.363   3.715   0.900   0.972  -0.234
      6.59  14.901  -0.620 -35.547   4.381   3.734   0.904   0.972  -0.235
      6.57  14.825  -0.619 -35.621   4.399   3.752   0.902   0.972  -0.235
      6.55  14.749  -0.618 -35.695   4.417   3.770   0.903   0.972  -0.236
      6.53  14.676  -0.617 -35.765   4.434   3.788   0.948   0.972  -0.237
      6.51  14.599  -0.616 -35.840   4.452   3.798   0.491   0.971  -0.237
      6.49  14.523  -0.615 -35.914   4.471   3.780  -0.904   0.971  -0.238
      6.47  14.447  -0.613 -35.988   4.489   3.762  -0.903   0.971  -0.239
      6.45  14.375  -0.612 -36.058   4.506   3.744  -0.952   0.971  -0.239
      6.43  14.297  -0.611 -36.134   4.525   3.725  -0.868   0.971  -0.240
      6.41  14.226  -0.609 -36.203   4.542   3.707  -0.953   0.971  -0.241
      6.39  14.151  -0.608 -36.275   4.560   3.689  -0.904   0.970  -0.241
      6.37  14.077  -0.606 -36.347   4.578   3.671  -0.905   0.970  -0.242
      6.35  14.004  -0.605 -36.418   4.596   3.652  -0.906   0.970  -0.242
      6.33  13.930  -0.603 -36.490   4.613   3.634  -0.904   0.970  -0.243
      6.31  13.857  -0.602 -36.560   4.631   3.624  -0.492   0.970  -0.244
      6.29  13.788  -0.600 -36.628   4.648   3.642   0.956   0.970  -0.244
      6.27  13.717  -0.598 -36.696   4.665   3.661   0.950   0.970  -0.245
      6.25  13.639  -0.596 -36.772   4.685   3.679   0.856   0.969  -0.246
      6.23  13.564  -0.595 -36.845   4.703   3.697   0.904   0.969  -0.246
      6.21  13.493  -0.593 -36.914   4.721   3.707   0.517   0.969  -0.247
      6.19  13.419  -0.591 -36.986   4.739   3.689  -0.904   0.969  -0.248
      6.17  13.344  -0.589 -37.057   4.758   3.671  -0.905   0.969  -0.248
      6.15  13.271  -0.587 -37.129   4.776   3.652  -0.904   0.969  -0.249
      6.13  13.197  -0.585 -37.200   4.794   3.634  -0.904   0.968  -0.250
      6.11  13.128  -0.583 -37.267   4.812   3.624  -0.518   0.968  -0.250
      6.09  13.054  -0.580 -37.339   4.830   3.642   0.902   0.968  -0.251
      6.07  12.984  -0.578 -37.407   4.848   3.661   0.950   0.968  -0.252
      6.05  12.908  -0.576 -37.481   4.867   3.679   0.880   0.968  -0.252
      6.03  12.833  -0.574 -37.553   4.886   3.697   0.905   0.967  -0.253
      6.01  12.758  -0.571 -37.625   4.905   3.715   0.903   0.967  -0.254
      5.99  12.683  -0.569 -37.698   4.924   3.734   0.904   0.967  -0.254
      5.97  12.607  -0.566 -37.771   4.944   3.752   0.906   0.967  -0.255
      5.95  12.543  -0.564 -37.834   4.960   3.770   1.067   0.967  -0.256
      5.93  12.459  -0.561 -37.914   4.981   3.788   0.833   0.967  -0.256
      5.91  12.382  -0.558 -37.989   5.001   3.807   0.897   0.966  -0.257
      5.89  12.305  -0.555 -38.064   5.021   3.825   0.904   0.966  -0.258
      5.87  12.227  -0.552 -38.139   5.041   3.843   0.901   0.966  -0.259
      5.85  12.153  -0.550 -38.210   5.061   3.861   0.953   0.966  -0.259
      5.83  12.075  -0.546 -38.286   5.081   3.880   0.903   0.966  -0.260
      5.81  11.996  -0.543 -38.362   5.101   3.898   0.905   0.965  -0.261
      5.79  11.917  -0.540 -38.438   5.122   3.916   0.905   0.965  -0.261
      5.77  11.838  -0.537 -38.515   5.143   3.935   0.901   0.965  -0.262
      5.75  11.762  -0.534 -38.588   5.163   3.953   0.954   0.965  -0.263
      5.73  11.682  -0.530 -38.666   5.184   3.971   0.903   0.965  -0.264
      5.71  11.601  -0.527 -38.743   5.205   3.987   0.800   0.964  -0.264
      5.69  11.521  -0.523 -38.821   5.227   3.987  -0.000   0.964  -0.265
      5.67  11.442  -0.520 -38.897   5.248   3.987   0.000   0.964  -0.266
      5.65  11.362  -0.516 -38.975   5.269   3.987  -0.000   0.964  -0.266
      5.63  11.281  -0.512 -39.052   5.290   3.987   0.000   0.964  -0.267
      5.61  11.204  -0.509 -39.126   5.311   3.987   0.000   0.964  -0.268
      5.59  11.124  -0.505 -39.204   5.333   3.987  -0.000   0.963  -0.268
      5.57  11.043  -0.501 -39.282   5.354   3.987   0.000   0.963  -0.269
      5.55  10.963  -0.497 -39.359   5.376   3.987  -0.000   0.963  -0.270
      5.53  10.888  -0.493 -39.431   5.396   3.987   0.000   0.963  -0.270
      5.51  10.804  -0.489 -39.512   5.419   3.987   0.000   0.963  -0.271
      5.49  10.728  -0.485 -39.585   5.440   3.985  -0.139   0.962  -0.271
      5.47  10.645  -0.481 -39.666   5.462   3.967  -0.846   0.962  -0.272
      5.45  10.573  -0.477 -39.735   5.482   3.949  -0.969   0.962  -0.273
      5.43  10.487  -0.473 -39.818   5.506   3.931  -0.807   0.962  -0.273
      5.41  10.412  -0.469 -39.890   5.526   3.914  -0.924   0.962  -0.274
      5.39  10.333  -0.464 -39.966   5.548   3.896  -0.880   0.962  -0.275
      5.37  10.255  -0.460 -40.041   5.569   3.878  -0.877   0.961  -0.275
      5.35  10.177  -0.456 -40.116   5.591   3.860  -0.877   0.961  -0.276
      5.33  10.099  -0.451 -40.191   5.612   3.843  -0.876   0.961  -0.276
      5.31  10.026  -0.447 -40.262   5.633   3.825  -0.924   0.961  -0.277
      5.29   9.949  -0.443 -40.336   5.654   3.807  -0.874   0.961  -0.278
      5.27   9.872  -0.438 -40.410   5.676   3.790  -0.874   0.961  -0.278
      5.25   9.796  -0.434 -40.483   5.697   3.772  -0.877   0.960  -0.279
      5.23   9.721  -0.430 -40.555   5.718   3.754  -0.879   0.960  -0.279
      5.21   9.649  -0.425 -40.624   5.738   3.736  -0.927   0.960  -0.280
      5.19   9.575  -0.421 -40.696   5.759   3.719  -0.881   0.960  -0.280
      5.17   9.500  -0.416 -40.767   5.780   3.701  -0.880   0.960  -0.281
      5.15   9.426  -0.412 -40.839   5.801   3.683  -0.875   0.960  -0.281
      5.13   9.355  -0.407 -40.907   5.821   3.665  -0.918   0.960  -0.282
      5.11   9.281  -0.403 -40.978   5.842   3.648  -0.876   0.959  -0.282
      5.09   9.208  -0.398 -41.048   5.862   3.630  -0.880   0.959  -0.283
      5.07   9.134  -0.394 -41.119   5.883   3.612  -0.865   0.959  -0.283
      5.05   9.066  -0.389 -41.185   5.903   3.595  -0.925   0.959  -0.283
      5.03   8.993  -0.385 -41.254   5.923   3.577  -0.877   0.959  -0.284
      5.01   8.922  -0.380 -41.323   5.944   3.561  -0.776   0.959  -0.284
      4.99   8.850  -0.375 -41.392   5.964   3.561  -0.000   0.959  -0.284
      4.97   8.778  -0.371 -41.461   5.984   3.561   0.000   0.959  -0.284
      4.95   8.714  -0.367 -41.523   6.003   3.561   0.000   0.959  -0.284
      4.93   8.636  -0.362 -41.598   6.025   3.561   0.000   0.959  -0.284
      4.91   8.568  -0.357 -41.664   6.044   3.561  -0.000   0.959  -0.284
      4.89   8.496  -0.353 -41.733   6.065   3.561  -0.000   0.959  -0.284
      4.87   8.424  -0.348 -41.802   6.085   3.561   0.000   0.959  -0.284
      4.85   8.352  -0.344 -41.871   6.106   3.561  -0.000   0.959  -0.284
      4.83   8.284  -0.339 -41.936   6.125   3.561  -0.000   0.959  -0.284
      4.81   8.212  -0.335 -42.005   6.145   3.561   0.000   0.959  -0.284
      4.79   8.140  -0.330 -42.074   6.166   3.561  -0.000   0.959  -0.284
      4.77   8.068  -0.326 -42.144   6.186   3.561   0.000   0.959  -0.284
      4.75   7.999  -0.321 -42.210   6.206   3.561   0.000   0.959  -0.284
      4.73   7.927  -0.317 -42.279   6.226   3.561  -0.000   0.959  -0.284
      4.71   7.856  -0.312 -42.348   6.247   3.561   0.000   0.959  -0.284
      4.69   7.784  -0.307 -42.417   6.267   3.561  -0.000   0.959  -0.284
      4.67   7.712  -0.303 -42.486   6.288   3.561   0.000   0.959  -0.284
      4.65   7.644  -0.298 -42.551   6.307   3.561  -0.000   0.959  -0.284
      4.63   7.572  -0.294 -42.620   6.327   3.561   0.000   0.959  -0.284
      4.61   7.500  -0.289 -42.689   6.348   3.561   0.000   0.959  -0.284
      4.59   7.429  -0.285 -42.758   6.368   3.561  -0.000   0.959  -0.284
      4.57   7.357  -0.280 -42.827   6.389   3.561   0.000   0.959  -0.284
      4.55   7.288  -0.276 -42.893   6.408   3.561  -0.000   0.959  -0.284
      4.53   7.216  -0.271 -42.962   6.429   3.561   0.000   0.959  -0.284
      4.51   7.145  -0.267 -43.031   6.449   3.561  -0.000   0.959  -0.284
      4.49   7.073  -0.262 -43.100   6.469   3.561   0.000   0.959  -0.284
      4.47   7.001  -0.257 -43.169   6.490   3.561  -0.000   0.959  -0.284
      4.45   6.937  -0.253 -43.230   6.508   3.550  -0.606   0.959  -0.284
      4.43   6.861  -0.249 -43.303   6.529   3.532  -0.822   0.959  -0.284
      4.41   6.791  -0.244 -43.371   6.550   3.515  -0.871   0.959  -0.284
      4.39   6.720  -0.240 -43.439   6.570   3.497  -0.870   0.959  -0.284
      4.37   6.653  -0.235 -43.503   6.589   3.480  -0.917   0.959  -0.284
      4.35   6.586  -0.231 -43.567   6.608   3.462  -0.906   0.959  -0.284
      4.33   6.515  -0.226 -43.636   6.628   3.444  -0.846   0.959  -0.284
      4.31   6.446  -0.222 -43.702   6.648   3.427  -0.872   0.959  -0.283
      4.29   6.377  -0.218 -43.768   6.667   3.409  -0.871   0.959  -0.283
      4.27   6.312  -0.214 -43.831   6.686   3.392  -0.914   0.959  -0.283
      4.25   6.243  -0.209 -43.898   6.705   3.374  -0.857   0.959  -0.283
      4.23   6.177  -0.205 -43.960   6.724   3.357  -0.900   0.959  -0.283
      4.21   6.109  -0.201 -44.026   6.743   3.339  -0.861   0.959  -0.283
      4.19   6.042  -0.197 -44.091   6.762   3.321  -0.868   0.959  -0.283
      4.17   5.978  -0.193 -44.152   6.780   3.304  -0.905   0.959  -0.283
      4.15   5.911  -0.188 -44.217   6.799   3.286  -0.862   0.959  -0.282
      4.13   5.845  -0.184 -44.280   6.818   3.269  -0.873   0.959  -0.282
      4.11   5.780  -0.180 -44.343   6.836   3.251  -0.876   0.959  -0.282
      4.09   5.718  -0.176 -44.402   6.854   3.233  -0.949   0.960  -0.281
      4.07   5.653  -0.173 -44.465   6.872   3.214  -0.901   0.960  -0.281
      4.05   5.588  -0.169 -44.526   6.890   3.196  -0.904   0.960  -0.280
      4.03   5.528  -0.165 -44.585   6.907   3.178  -0.951   0.960  -0.280
      4.01   5.463  -0.161 -44.647   6.925   3.160  -0.890   0.960  -0.279
      3.99   5.400  -0.158 -44.708   6.943   3.141  -0.901   0.960  -0.278
      3.97   5.336  -0.154 -44.769   6.961   3.123  -0.894   0.961  -0.278
      3.95   5.283  -0.151 -44.821   6.975   3.105  -1.058   0.961  -0.277
      3.93   5.214  -0.147 -44.886   6.994   3.087  -0.822   0.961  -0.277
      3.91   5.153  -0.144 -44.946   7.011   3.069  -0.899   0.961  -0.276
      3.89   5.091  -0.140 -45.005   7.028   3.050  -0.904   0.961  -0.276
      3.87   5.030  -0.137 -45.064   7.045   3.032  -0.904   0.961  -0.275
      3.85   4.969  -0.134 -45.122   7.062   3.014  -0.903   0.962  -0.275
      3.83   4.912  -0.130 -45.178   7.078   2.996  -0.950   0.962  -0.274
      3.81   4.852  -0.127 -45.236   7.094   2.978  -0.899   0.962  -0.274
      3.79   4.792  -0.124 -45.293   7.111   2.959  -0.902   0.962  -0.273
      3.77   4.732  -0.121 -45.351   7.127   2.941  -0.897   0.962  -0.272
      3.75   4.676  -0.118 -45.405   7.142   2.923  -0.947   0.962  -0.272
      3.73   4.617  -0.115 -45.461   7.158   2.905  -0.900   0.962  -0.271
      3.71   4.559  -0.112 -45.518   7.174   2.886  -0.900   0.963  -0.271
      3.69   4.501  -0.109 -45.573   7.190   2.868  -0.904   0.963  -0.270
      3.67   4.444  -0.106 -45.629   7.205   2.850  -0.903   0.963  -0.270
      3.65   4.389  -0.104 -45.681   7.220   2.832  -0.950   0.963  -0.269
      3.63   4.333  -0.101 -45.736   7.235   2.814  -0.902   0.963  -0.269
      3.61   4.276  -0.098 -45.790   7.250   2.795  -0.902   0.963  -0.268
      3.59   4.220  -0.096 -45.844   7.265   2.777  -0.903   0.963  -0.268
      3.57   4.165  -0.093 -45.898   7.280   2.759  -0.904   0.964  -0.268
      3.55   4.112  -0.091 -45.948   7.294   2.741  -0.950   0.964  -0.267
      3.53   4.057  -0.088 -46.001   7.309   2.722  -0.904   0.964  -0.267
      3.51   4.003  -0.086 -46.054   7.323   2.704  -0.904   0.964  -0.266
      3.49   3.949  -0.083 -46.106   7.338   2.686  -0.901   0.964  -0.266
      3.47   3.895  -0.081 -46.158   7.352   2.668  -0.904   0.964  -0.265
      3.45   3.844  -0.079 -46.207   7.365   2.649  -0.949   0.964  -0.265
      3.43   3.791  -0.076 -46.259   7.380   2.631  -0.899   0.964  -0.264
      3.41   3.738  -0.074 -46.310   7.393   2.613  -0.901   0.965  -0.264
      3.39   3.686  -0.072 -46.360   7.407   2.595  -0.904   0.965  -0.263
      3.37   3.633  -0.070 -46.410   7.421   2.577  -0.900   0.965  -0.263
      3.35   3.584  -0.068 -46.458   7.434   2.558  -0.950   0.965  -0.262
      3.33   3.533  -0.065 -46.507   7.447   2.540  -0.901   0.965  -0.262
      3.31   3.482  -0.063 -46.557   7.461   2.522  -0.896   0.965  -0.262
      3.29   3.432  -0.061 -46.605   7.474   2.504  -0.895   0.965  -0.262
      3.27   3.382  -0.059 -46.653   7.487   2.486  -0.905   0.965  -0.262
      3.25   3.334  -0.057 -46.699   7.499   2.468  -0.935   0.965  -0.262
      3.23   3.285  -0.055 -46.748   7.512   2.450  -0.887   0.965  -0.261
      3.21   3.235  -0.053 -46.795   7.525   2.432  -0.890   0.965  -0.261
      3.19   3.188  -0.051 -46.841   7.538   2.414  -0.918   0.965  -0.261
      3.17   3.139  -0.050 -46.888   7.550   2.395  -0.886   0.965  -0.261
      3.15   3.093  -0.048 -46.933   7.562   2.377  -0.934   0.965  -0.261
      3.13   3.045  -0.046 -46.979   7.575   2.359  -0.895   0.966  -0.260
      3.11   2.998  -0.044 -47.025   7.587   2.341  -0.907   0.966  -0.259
      3.09   2.951  -0.042 -47.070   7.599   2.323  -0.890   0.966  -0.258
      3.07   2.904  -0.041 -47.115   7.611   2.305  -0.887   0.966  -0.257
      3.05   2.861  -0.039 -47.157   7.622   2.287  -0.939   0.967  -0.256
      3.03   2.815  -0.038 -47.202   7.634   2.269  -0.889   0.967  -0.255
      3.01   2.769  -0.036 -47.246   7.646   2.251  -0.886   0.967  -0.254
      2.99   2.724  -0.035 -47.289   7.657   2.233  -0.891   0.968  -0.253
      2.97   2.680  -0.033 -47.332   7.668   2.215  -0.892   0.968  -0.252
      2.95   2.640  -0.032 -47.371   7.678   2.197  -0.987   0.968  -0.251
      2.93   2.595  -0.031 -47.414   7.689   2.179  -0.883   0.968  -0.250
      2.91   2.550  -0.030 -47.458   7.701   2.161  -0.851   0.968  -0.249
      2.89   2.506  -0.028 -47.500   7.712   2.143  -0.889   0.969  -0.248
      2.87   2.463  -0.027 -47.542   7.722   2.125  -0.889   0.969  -0.247
      2.85   2.423  -0.026 -47.581   7.732   2.107  -0.940   0.969  -0.246
      2.83   2.381  -0.025 -47.622   7.742   2.089  -0.888   0.969  -0.245
      2.81   2.339  -0.024 -47.663   7.753   2.071  -0.886   0.970  -0.244
      2.79   2.298  -0.023 -47.703   7.763   2.053  -0.891   0.970  -0.243
      2.77   2.258  -0.023 -47.741   7.772   2.036  -0.934   0.970  -0.243
      2.75   2.218  -0.022 -47.780   7.782   2.018  -0.891   0.970  -0.242
      2.73   2.177  -0.021 -47.819   7.792   2.000  -0.889   0.971  -0.241
      2.71   2.137  -0.020 -47.858   7.801   1.982  -0.882   0.971  -0.241
      2.69   2.098  -0.020 -47.897   7.811   1.964  -0.901   0.971  -0.240
      2.67   2.060  -0.019 -47.933   7.820   1.945  -0.947   0.971  -0.240
      2.65   2.021  -0.018 -47.971   7.829   1.927  -0.892   0.971  -0.240
      2.63   1.982  -0.017 -48.009   7.839   1.909  -0.901   0.971  -0.239
      2.61   1.944  -0.017 -48.046   7.848   1.891  -0.900   0.971  -0.239
      2.59   1.908  -0.016 -48.081   7.856   1.873  -0.947   0.971  -0.239
      2.57   1.871  -0.016 -48.117   7.865   1.854  -0.901   0.971  -0.238
      2.55   1.834  -0.015 -48.153   7.874   1.836  -0.901   0.971  -0.238
      2.53   1.797  -0.014 -48.189   7.883   1.818  -0.902   0.971  -0.238
      2.51   1.761  -0.014 -48.224   7.891   1.800  -0.901   0.971  -0.238
      2.49   1.726  -0.013 -48.257   7.900   1.782  -0.946   0.971  -0.237
      2.47   1.691  -0.013 -48.292   7.908   1.763  -0.901   0.972  -0.237
      2.45   1.661  -0.012 -48.321   7.915   1.745  -1.058   0.972  -0.237
      2.43   1.621  -0.012 -48.360   7.925   1.727  -0.785   0.972  -0.236
      2.41   1.586  -0.011 -48.394   7.933   1.709  -0.899   0.972  -0.236
      2.39   1.554  -0.011 -48.425   7.940   1.691  -0.948   0.972  -0.236
      2.37   1.520  -0.010 -48.458   7.948   1.672  -0.903   0.972  -0.235
      2.35   1.487  -0.010 -48.490   7.956   1.654  -0.902   0.972  -0.235
      2.33   1.454  -0.009 -48.523   7.964   1.636  -0.899   0.972  -0.235
      2.31   1.421  -0.009 -48.554   7.972   1.618  -0.899   0.972  -0.235
      2.29   1.390  -0.009 -48.584   7.979   1.600  -0.946   0.972  -0.234
      2.27   1.358  -0.008 -48.615   7.986   1.581  -0.902   0.972  -0.234
      2.25   1.327  -0.008 -48.646   7.994   1.563  -0.903   0.972  -0.234
      2.23   1.295  -0.007 -48.676   8.001   1.545  -0.900   0.972  -0.233
      2.21   1.265  -0.007 -48.706   8.008   1.527  -0.901   0.972  -0.233
      2.19   1.243  -0.007 -48.727   8.013   1.509  -1.277   0.972  -0.233
      2.17   1.205  -0.006 -48.764   8.022   1.490  -0.712   0.973  -0.233
      2.15   1.176  -0.006 -48.792   8.029   1.472  -0.942   0.973  -0.232
      2.13   1.147  -0.006 -48.821   8.036   1.454  -0.889   0.973  -0.232
      2.11   1.118  -0.006 -48.849   8.042   1.436  -0.896   0.973  -0.232
      2.09   1.090  -0.005 -48.876   8.049   1.418  -0.942   0.973  -0.232
      2.07   1.063  -0.005 -48.902   8.055   1.399  -0.948   0.973  -0.231
      2.05   1.034  -0.005 -48.931   8.062   1.381  -0.859   0.973  -0.231
      2.03   1.007  -0.004 -48.956   8.068   1.363  -0.934   0.973  -0.231
      2.01   0.980  -0.004 -48.983   8.074   1.345  -0.896   0.973  -0.231
      1.99   0.953  -0.004 -49.009   8.080   1.327  -0.902   0.973  -0.231
      1.97   0.927  -0.004 -49.035   8.086   1.308  -0.901   0.973  -0.230
      1.95   0.904  -0.004 -49.058   8.092   1.290  -1.001   0.973  -0.230
      1.93   0.876  -0.003 -49.085   8.098   1.272  -0.836   0.973  -0.230
      1.91   0.850  -0.003 -49.109   8.104   1.254  -0.901   0.973  -0.230
      1.89   0.827  -0.003 -49.132   8.109   1.236  -0.949   0.973  -0.229
      1.87   0.802  -0.003 -49.156   8.115   1.217  -0.901   0.973  -0.229
      1.85   0.778  -0.003 -49.180   8.121   1.199  -0.903   0.973  -0.229
      1.83   0.754  -0.003 -49.203   8.126   1.181  -0.902   0.973  -0.229
      1.81   0.731  -0.002 -49.226   8.131   1.163  -0.901   0.974  -0.229
      1.79   0.708  -0.002 -49.248   8.137   1.145  -0.901   0.974  -0.228
      1.77   0.686  -0.002 -49.269   8.142   1.126  -0.944   0.974  -0.228
      1.75   0.663  -0.002 -49.291   8.147   1.108  -0.899   0.974  -0.228
      1.73   0.641  -0.002 -49.313   8.152   1.090  -0.899   0.974  -0.228
      1.71   0.620  -0.002 -49.334   8.157   1.072  -0.902   0.974  -0.228
      1.69   0.600  -0.002 -49.354   8.161   1.054  -0.947   0.974  -0.227
      1.67   0.579  -0.001 -49.374   8.166   1.035  -0.900   0.974  -0.227
      1.65   0.558  -0.001 -49.394   8.171   1.017  -0.903   0.974  -0.227
      1.63   0.538  -0.001 -49.414   8.175   0.999  -0.901   0.974  -0.227
      1.61   0.518  -0.001 -49.433   8.180   0.981  -0.900   0.974  -0.227
      1.59   0.500  -0.001 -49.451   8.184   0.963  -0.950   0.974  -0.227
      1.57   0.481  -0.001 -49.469   8.188   0.944  -0.900   0.974  -0.226
      1.55   0.462  -0.001 -49.488   8.193   0.926  -0.904   0.974  -0.226
      1.53   0.444  -0.001 -49.505   8.196   0.908  -0.940   0.974  -0.226
      1.51   0.426  -0.001 -49.523   8.201   0.890  -0.880   0.974  -0.226
      1.49   0.408  -0.001 -49.540   8.205   0.872  -0.900   0.974  -0.226
      1.47   0.391  -0.001 -49.557   8.209   0.853  -0.901   0.974  -0.226
      1.45   0.376  -0.001 -49.571   8.212   0.835  -1.001   0.974  -0.225
      1.43   0.359  -0.001 -49.588   8.216   0.817  -0.869   0.974  -0.225
      1.41   0.343  -0.001 -49.604   8.219   0.799  -0.899   0.974  -0.225
      1.39   0.327  -0.000 -49.619   8.223   0.781  -0.903   0.974  -0.225
      1.37   0.311  -0.000 -49.634   8.226   0.762  -0.900   0.974  -0.225
      1.35   0.296  -0.000 -49.649   8.230   0.744  -0.901   0.974  -0.225
      1.33   0.282  -0.000 -49.662   8.233   0.726  -0.949   0.974  -0.225
      1.31   0.268  -0.000 -49.676   8.236   0.708  -0.899   0.974  -0.224
      1.29   0.254  -0.000 -49.690   8.239   0.690  -0.903   0.975  -0.224
      1.27   0.241  -0.000 -49.703   8.242   0.671  -0.902   0.975  -0.224
      1.25   0.227  -0.000 -49.716   8.245   0.653  -0.900   0.975  -0.224
      1.21   0.203  -0.000 -49.740   8.251   0.624  -0.744   0.975  -0.224
      1.19   0.191  -0.000 -49.752   8.253   0.599  -1.250   0.975  -0.224
      1.17   0.179  -0.000 -49.763   8.256   0.580  -0.900   0.975  -0.224
      1.15   0.168  -0.000 -49.774   8.259   0.562  -0.902   0.975  -0.224
      1.13   0.157  -0.000 -49.785   8.261   0.544  -0.945   0.975  -0.224
      1.11   0.147  -0.000 -49.795   8.263   0.526  -0.898   0.975  -0.223
      1.09   0.136  -0.000 -49.805   8.266   0.508  -0.903   0.975  -0.223
      1.05   0.117  -0.000 -49.824   8.270   0.480  -0.675   0.975  -0.223
      1.01   0.099  -0.000 -49.841   8.274   0.442  -0.973   0.975  -0.223
      0.97   0.083  -0.000 -49.857   8.278   0.407  -0.853   0.975  -0.223
      0.93   0.068  -0.000 -49.871   8.281   0.369  -0.961   0.975  -0.223
      0.89   0.055  -0.000 -49.884   8.284   0.335  -0.876   0.975  -0.223
      0.85   0.043  -0.000 -49.896   8.286   0.299  -0.901   0.975  -0.223
      0.81   0.033  -0.000 -49.906   8.289   0.262  -0.912   0.975  -0.222
      0.75   0.020  -0.000 -49.919   8.292   0.217  -0.759   0.975  -0.222
      0.67   0.007  -0.000 -49.931   8.294   0.153  -0.791   0.975  -0.222


==> images/approach/run2_2017-03-17-10-45-54_001.txt <==
time x y rx ry velocity acceleration ru rv
     40.96  46.241  12.385  -0.000  -0.000   0.000   0.000  -1.000  -0.000
     36.96  46.243  12.395   0.009   0.005   0.003   0.001  -1.000  -0.004
     36.63  46.247  12.405   0.019   0.008   0.033   0.094  -1.000  -0.007
     36.43  46.251  12.415   0.030   0.010   0.052   0.094  -1.000  -0.008
     36.27  46.256  12.425   0.040   0.012   0.069   0.105  -1.000  -0.010
     36.15  46.261  12.434   0.051   0.014   0.086   0.145  -1.000  -0.011
     36.03  46.267  12.444   0.062   0.016   0.100   0.115  -1.000  -0.011
     35.93  46.273  12.454   0.074   0.017   0.115   0.147  -1.000  -0.012
     35.85  46.278  12.463   0.084   0.019   0.126   0.146  -1.000  -0.013
     35.77  46.284  12.472   0.095   0.020   0.138   0.144  -1.000  -0.013
     35.69  46.290  12.483   0.107   0.022   0.150   0.146  -1.000  -0.013
     35.61  46.297  12.494   0.120   0.023   0.163   0.166  -1.000  -0.014
     35.55  46.302  12.502   0.130   0.024   0.174   0.183  -1.000  -0.014
     35.49  46.308  12.512   0.141   0.025   0.185   0.187  -1.000  -0.015
     35.43  46.314  12.522   0.153   0.027   0.197   0.196  -1.000  -0.015
     35.37  46.321  12.532   0.165   0.028   0.200   0.052  -1.000  -0.015
     35.31  46.327  12.542   0.177   0.029   0.200  -0.000  -1.000  -0.015
     35.25  46.334  12.552   0.189   0.030   0.200   0.000  -1.000  -0.015
     35.19  46.340  12.562   0.201   0.031   0.200   0.000  -1.000  -0.016
     35.13  46.347  12.572   0.212   0.033   0.200  -0.000  -1.000  -0.016
     35.07  46.353  12.582   0.224   0.034   0.200   0.000  -1.000  -0.016
     35.01  46.360  12.593   0.236   0.035   0.200   0.000  -1.000  -0.016
     34.96  46.366  12.602   0.247   0.035   0.200  -0.000  -1.000  -0.016
     34.89  46.373  12.613   0.260   0.037   0.200   0.000  -1.000  -0.016
     34.83  46.380  12.622   0.272   0.037   0.200  -0.000  -1.000  -0.016
     34.77  46.387  12.632   0.284   0.038   0.200   0.000  -1.000  -0.016
     34.71  46.393  12.642   0.296   0.039   0.200   0.000  -1.000  -0.016
     34.65  46.400  12.652   0.308   0.040   0.200  -0.000  -1.000  -0.016
     34.59  46.407  12.662   0.320   0.041   0.200   0.000  -1.000  -0.016
     34.53  46.414  12.672   0.332   0.041   0.200  -0.000  -1.000  -0.016
     34.47  46.421  12.682   0.344   0.042   0.200   0.000  -1.000  -0.017
     34.41  46.427  12.692   0.356   0.043   0.200  -0.000  -1.000  -0.017
     34.35  46.434  12.702   0.368   0.043   0.200   0.000  -1.000  -0.017
     34.29  46.441  12.711   0.380   0.044   0.200  -0.000  -1.000  -0.017
     34.23  46.448  12.721   0.392   0.045   0.200   0.000  -1.000  -0.017
     34.17  46.455  12.731   0.404   0.046   0.200  -0.000  -1.000  -0.017
     34.11  46.461  12.741   0.416   0.047   0.200  -0.000  -1.000  -0.016
     34.05  46.468  12.751   0.428   0.047   0.200   0.000  -1.000  -0.016
     33.99  46.475  12.761   0.440   0.048   0.200  -0.000  -1.000  -0.016
     33.93  46.482  12.771   0.452   0.049   0.200   0.000  -1.000  -0.016
     33.87  46.489  12.781   0.464   0.050   0.200   0.000  -1.000  -0.016
     33.81  46.495  12.791   0.476   0.051   0.200  -0.000  -1.000  -0.016
     33.75  46.502  12.801   0.488   0.051   0.200  -0.000  -1.000  -0.016
     33.69  46.509  12.810   0.500   0.052   0.200   0.000  -1.000  -0.015
     33.63  46.516  12.820   0.512   0.053   0.200  -0.000  -1.000  -0.015
     33.57  46.523  12.830   0.524   0.053   0.200  -0.000  -1.000  -0.015
     33.51  46.529  12.840   0.536   0.054   0.200   0.000  -1.000  -0.015
     33.46  46.536  12.849   0.547   0.055   0.200  -0.000  -1.000  -0.015
     33.39  46.543  12.860   0.560   0.055   0.200   0.000  -1.000  -0.015
     33.33  46.550  12.869   0.572   0.056   0.200  -0.000  -1.000  -0.014
     33.27  46.557  12.879   0.584   0.057   0.200   0.000  -1.000  -0.014
     33.21  46.564  12.889   0.596   0.058   0.200  -0.000  -1.000  -0.014
     33.15  46.571  12.899   0.608   0.058   0.200   0.000  -1.000  -0.014
     33.09  46.577  12.909   0.620   0.059   0.200  -0.000  -1.000  -0.013
     33.03  46.584  12.919   0.632   0.060   0.200   0.000  -1.000  -0.013
     32.97  46.591  12.928   0.643   0.060   0.200  -0.000  -1.000  -0.013
     32.91  46.598  12.938   0.656   0.061   0.200   0.000  -1.000  -0.013
     32.85  46.605  12.948   0.667   0.062   0.200  -0.000  -1.000  -0.013
     32.79  46.612  12.958   0.679   0.062   0.200   0.000  -1.000  -0.012
     32.73  46.619  12.968   0.692   0.063   0.200  -0.000  -1.000  -0.012
     32.67  46.626  12.978   0.704   0.063   0.200   0.000  -1.000  -0.012
     32.61  46.633  12.987   0.715   0.064   0.200  -0.000  -1.000  -0.012
     32.55  46.640  12.997   0.728   0.065   0.200   0.000  -1.000  -0.012
     32.49  46.647  13.007   0.739   0.065   0.200   0.000  -1.000  -0.012
     32.43  46.654  13.016   0.751   0.066   0.200  -0.000  -1.000  -0.012
     32.37  46.661  13.026   0.763   0.066   0.200   0.000  -1.000  -0.012
     32.31  46.668  13.036   0.775   0.067   0.200  -0.000  -1.000  -0.012
     32.25  46.675  13.046   0.787   0.067   0.200   0.000  -1.000  -0.012
     32.19  46.682  13.055   0.799   0.068   0.200  -0.000  -1.000  -0.012
     32.13  46.689  13.065   0.811   0.068   0.200   0.000  -1.000  -0.012
     32.07  46.696  13.075   0.823   0.069   0.200  -0.000  -1.000  -0.011
     32.01  46.703  13.085   0.835   0.069   0.200   0.000  -1.000  -0.011
     31.96  46.709  13.094   0.846   0.070   0.200  -0.000  -1.000  -0.011
     31.89  46.717  13.104   0.859   0.070   0.200   0.000  -1.000  -0.011
     31.83  46.724  13.114   0.871   0.071   0.200   0.000  -1.000  -0.011
     31.77  46.731  13.124   0.883   0.071   0.200  -0.000  -1.000  -0.010
     31.71  46.738  13.133   0.895   0.072   0.200   0.000  -1.000  -0.010
     31.65  46.745  13.143   0.907   0.072   0.200  -0.000  -1.000  -0.010
     31.59  46.752  13.153   0.919   0.073   0.200  -0.000  -1.000  -0.009
     31.53  46.759  13.163   0.931   0.073   0.200   0.000  -1.000  -0.009
     31.47  46.766  13.173   0.943   0.074   0.200  -0.000  -1.000  -0.008
     31.41  46.773  13.182   0.955   0.074   0.200   0.000  -1.000  -0.008
     31.35  46.780  13.192   0.967   0.075   0.200  -0.000  -1.000  -0.008
     31.29  46.787  13.202   0.979   0.075   0.200  -0.000  -1.000  -0.007
     31.23  46.794  13.211   0.991   0.076   0.200   0.000  -1.000  -0.007
     31.17  46.801  13.221   1.003   0.076   0.200  -0.000  -1.000  -0.006
     31.11  46.808  13.231   1.015   0.077   0.200   0.000  -1.000  -0.006
     31.05  46.815  13.240   1.027   0.077   0.200  -0.000  -1.000  -0.006
     30.99  46.822  13.250   1.039   0.078   0.200   0.000  -1.000  -0.005
     30.93  46.829  13.260   1.051   0.078   0.200  -0.000  -1.000  -0.005
     30.87  46.837  13.269   1.063   0.078   0.200  -0.000  -1.000  -0.005
     30.81  46.844  13.279   1.075   0.079   0.200   0.000  -1.000  -0.005
     30.75  46.851  13.289   1.087   0.079   0.200  -0.000  -1.000  -0.004
     30.69  46.858  13.298   1.099   0.079   0.200   0.000  -1.000  -0.004
     30.63  46.865  13.308   1.111   0.079   0.200   0.000  -1.000  -0.004
     30.57  46.872  13.317   1.123   0.080   0.200  -0.000  -1.000  -0.004
     30.51  46.880  13.327   1.135   0.080   0.200   0.000  -1.000  -0.004
     30.46  46.887  13.336   1.146   0.080   0.200  -0.000  -1.000  -0.004
     30.39  46.894  13.346   1.159   0.081   0.200   0.000  -1.000  -0.003
     30.33  46.901  13.356   1.171   0.081   0.200   0.000  -1.000  -0.003
     30.27  46.909  13.365   1.183   0.081   0.200  -0.000  -1.000  -0.003
     30.21  46.916  13.375   1.195   0.081   0.200   0.000  -1.000  -0.003
     30.15  46.923  13.385   1.207   0.082   0.200  -0.000  -1.000  -0.003
     30.09  46.930  13.394   1.219   0.082   0.200   0.000  -1.000  -0.003
     30.03  46.937  13.404   1.231   0.082   0.200   0.000  -1.000  -0.002
     29.97  46.945  13.413   1.243   0.082   0.200  -0.000  -1.000  -0.002
     29.91  46.952  13.423   1.255   0.082   0.200   0.000  -1.000  -0.002
     29.85  46.959  13.432   1.267   0.083   0.200  -0.000  -1.000  -0.002
     29.79  46.966  13.442   1.279   0.083   0.200   0.000  -1.000  -0.001
     29.73  46.974  13.452   1.291   0.083   0.200  -0.000  -1.000  -0.001
     29.67  46.981  13.461   1.303   0.083   0.200  -0.000  -1.000  -0.001
     29.61  46.988  13.471   1.315   0.083   0.200   0.000  -1.000  -0.001
     29.55  46.996  13.480   1.327   0.084   0.200  -0.000  -1.000  -0.000
     29.49  47.003  13.490   1.339   0.084   0.200   0.000  -1.000  -0.000
     29.43  47.010  13.499   1.351   0.084   0.200  -0.000  -1.000   0.000
     29.37  47.017  13.509   1.363   0.084   0.200  -0.000  -1.000   0.000
     29.31  47.025  13.518   1.375   0.084   0.199  -0.019  -1.000   0.001
     29.23  47.032  13.528   1.387   0.084   0.151  -0.594  -1.000   0.001
     27.91  47.042  13.529   1.394   0.077   0.008  -0.109  -1.000   0.004
     27.83  47.050  13.522   1.394   0.067   0.130   1.532  -1.000   0.008
     27.77  47.058  13.516   1.394   0.056   0.181   0.860  -1.000   0.013
     27.71  47.069  13.507   1.393   0.042   0.225   0.726  -1.000   0.018
     27.67  47.077  13.500   1.393   0.032   0.262   0.926  -1.000   0.023
     27.63  47.086  13.492   1.392   0.020   0.291   0.731  -1.000   0.027
     27.59  47.095  13.484   1.392   0.007   0.320   0.726  -0.999   0.033
     27.55  47.106  13.475   1.391  -0.006   0.350   0.750  -0.999   0.038
     27.51  47.117  13.465   1.390  -0.022   0.379   0.722  -0.999   0.045
     27.47  47.130  13.454   1.389  -0.038   0.409   0.730  -0.999   0.052
     27.43  47.142  13.442   1.388  -0.055   0.439   0.774  -0.998   0.059
     27.39  47.156  13.429   1.386  -0.074   0.467   0.695  -0.998   0.066
     27.35  47.170  13.416   1.385  -0.094   0.497   0.751  -0.997   0.074
     27.33  47.178  13.409   1.384  -0.104   0.519   1.081  -0.997   0.079
     27.31  47.186  13.401   1.383  -0.115   0.533   0.729  -0.997   0.083
     27.29  47.194  13.394   1.382  -0.126   0.548   0.729  -0.996   0.088
     27.27  47.202  13.386   1.380  -0.137   0.563   0.727  -0.996   0.092
     27.25  47.210  13.377   1.379  -0.149   0.576   0.644  -0.995   0.097
     27.23  47.218  13.370   1.378  -0.159   0.576   0.004  -0.995   0.102
     27.21  47.226  13.361   1.376  -0.171   0.575  -0.031  -0.994   0.106
     27.19  47.234  13.353   1.375  -0.183   0.575   0.004  -0.994   0.111
     27.17  47.242  13.345   1.373  -0.194   0.575   0.004  -0.993   0.116
     27.15  47.251  13.337   1.372  -0.206   0.575   0.005  -0.993   0.120
     27.13  47.258  13.329   1.371  -0.217   0.574  -0.059  -0.992   0.125
     27.11  47.267  13.320   1.369  -0.228   0.574   0.002  -0.992   0.130
     27.09  47.275  13.312   1.367  -0.240   0.574   0.002  -0.991   0.134
     27.07  47.282  13.304   1.366  -0.251   0.574   0.002  -0.990   0.139
     27.05  47.290  13.296   1.364  -0.262   0.574   0.002  -0.990   0.144
     27.03  47.298  13.287   1.363  -0.274   0.574  -0.019  -0.989   0.148
     27.01  47.306  13.279   1.361  -0.285   0.574   0.002  -0.988   0.153
     26.99  47.314  13.270   1.359  -0.296   0.574   0.002  -0.988   0.158
     26.97  47.322  13.262   1.357  -0.308   0.574   0.002  -0.987   0.162
     26.93  47.337  13.245   1.353  -0.330   0.574   0.002  -0.985   0.171
     26.91  47.345  13.236   1.351  -0.342   0.574  -0.025  -0.984   0.176
     26.89  47.352  13.228   1.349  -0.353   0.574   0.002  -0.984   0.181
     26.87  47.360  13.219   1.347  -0.364   0.574   0.002  -0.983   0.185
     26.85  47.367  13.211   1.345  -0.375   0.574   0.002  -0.982   0.190
     26.83  47.375  13.202   1.343  -0.387   0.574   0.002  -0.981   0.195
     26.81  47.382  13.193   1.341  -0.398   0.573  -0.025  -0.980   0.199
     26.79  47.390  13.184   1.338  -0.409   0.573   0.002  -0.979   0.204
     26.77  47.397  13.176   1.336  -0.421   0.573   0.002  -0.978   0.209
     26.75  47.405  13.167   1.334  -0.432   0.573   0.002  -0.977   0.213
     26.73  47.412  13.158   1.331  -0.443   0.573   0.002  -0.976   0.218
     26.71  47.419  13.149   1.329  -0.454   0.573  -0.023  -0.975   0.222
     26.69  47.427  13.140   1.327  -0.465   0.573   0.001  -0.974   0.227
     26.67  47.434  13.131   1.324  -0.477   0.573   0.001  -0.973   0.232
     26.65  47.441  13.123   1.321  -0.488   0.573   0.002  -0.972   0.236
     26.63  47.448  13.113   1.319  -0.499   0.573   0.002  -0.971   0.241
     26.61  47.455  13.105   1.316  -0.510   0.572  -0.038  -0.969   0.245
     26.59  47.463  13.096   1.314  -0.521   0.572   0.001  -0.968   0.250
     26.57  47.470  13.087   1.311  -0.532   0.572   0.001  -0.967   0.255
     26.55  47.477  13.078   1.308  -0.543   0.572   0.001  -0.966   0.259
     26.53  47.484  13.069   1.306  -0.554   0.572   0.001  -0.965   0.264
     26.51  47.491  13.060   1.303  -0.566   0.572  -0.004  -0.963   0.268
     26.49  47.498  13.051   1.300  -0.577   0.572   0.001  -0.962   0.273
     26.47  47.505  13.041   1.297  -0.588   0.572   0.001  -0.961   0.277
     26.43  47.518  13.023   1.291  -0.610   0.572   0.001  -0.958   0.286
     26.41  47.525  13.014   1.288  -0.621   0.572  -0.017  -0.957   0.291
     26.39  47.532  13.004   1.285  -0.632   0.572   0.000  -0.955   0.295
     26.37  47.538  12.996   1.282  -0.643   0.572   0.000  -0.954   0.300
     26.35  47.545  12.986   1.278  -0.654   0.572   0.000  -0.953   0.304
     26.33  47.552  12.977   1.275  -0.665   0.572   0.003  -0.951   0.309
     26.31  47.558  12.967   1.272  -0.676   0.571  -0.055  -0.950   0.313
     26.29  47.565  12.958   1.269  -0.687   0.571  -0.001  -0.948   0.318
     26.27  47.572  12.949   1.266  -0.698   0.571  -0.001  -0.947   0.322
     26.25  47.578  12.940   1.262  -0.709   0.571  -0.001  -0.945   0.326
     26.23  47.585  12.930   1.259  -0.720   0.571  -0.001  -0.944   0.331
     26.21  47.591  12.921   1.256  -0.731   0.571  -0.001  -0.942   0.335
     26.19  47.598  12.912   1.252  -0.741   0.571  -0.005  -0.941   0.340
     26.17  47.604  12.902   1.249  -0.752   0.571  -0.001  -0.939   0.344
     26.15  47.611  12.893   1.245  -0.763   0.571  -0.001  -0.937   0.348
     26.13  47.617  12.883   1.242  -0.774   0.571  -0.001  -0.936   0.353
     26.11  47.623  12.873   1.238  -0.785   0.571  -0.001  -0.934   0.357
     26.09  47.630  12.864   1.235  -0.796   0.571   0.007  -0.932   0.362
     26.07  47.636  12.855   1.231  -0.806   0.571  -0.001  -0.931   0.366
     26.05  47.642  12.845   1.227  -0.817   0.571  -0.001  -0.929   0.370
     26.03  47.648  12.835   1.223  -0.828   0.571  -0.001  -0.927   0.374
     26.01  47.654  12.825   1.220  -0.839   0.571  -0.001  -0.925   0.379
     25.99  47.660  12.816   1.216  -0.850   0.571   0.003  -0.924   0.383
     25.97  47.666  12.806   1.212  -0.860   0.571  -0.001  -0.922   0.388
     25.93  47.678  12.786   1.204  -0.882   0.571  -0.002  -0.918   0.396
     25.91  47.684  12.777   1.200  -0.892   0.571  -0.001  -0.916   0.400
     25.89  47.690  12.767   1.195  -0.903   0.571   0.021  -0.914   0.405
     25.87  47.695  12.757   1.191  -0.913   0.571  -0.001  -0.913   0.409
     25.85  47.701  12.747   1.187  -0.924   0.571  -0.001  -0.911   0.413
     25.83  47.707  12.737   1.183  -0.935   0.571  -0.001  -0.909   0.417
     25.81  47.712  12.727   1.178  -0.945   0.571  -0.001  -0.907   0.422
     25.79  47.718  12.717   1.174  -0.956   0.571   0.017  -0.905   0.426
     25.77  47.723  12.707   1.169  -0.966   0.571  -0.001  -0.903   0.430
     25.75  47.728  12.697   1.165  -0.977   0.571  -0.001  -0.901   0.434
     25.73  47.734  12.687   1.160  -0.987   0.571  -0.001  -0.899   0.438
     25.71  47.739  12.677   1.155  -0.997   0.571  -0.001  -0.897   0.442
     25.69  47.744  12.667   1.151  -1.008   0.572   0.018  -0.895   0.447
     25.67  47.750  12.656   1.146  -1.018   0.572  -0.001  -0.893   0.451
     25.65  47.755  12.646   1.141  -1.029   0.572  -0.001  -0.891   0.455
     25.63  47.760  12.636   1.136  -1.039   0.571  -0.001  -0.888   0.459
     25.61  47.765  12.625   1.131  -1.050   0.571  -0.001  -0.886   0.463
     25.59  47.770  12.616   1.126  -1.059   0.572   0.032  -0.884   0.467
     25.57  47.775  12.605   1.121  -1.070   0.572  -0.001  -0.882   0.471
     25.55  47.779  12.595   1.116  -1.080   0.572  -0.001  -0.880   0.475
     25.53  47.784  12.584   1.110  -1.090   0.579   0.331  -0.878   0.479
     25.51  47.789  12.574   1.105  -1.100   0.594   0.779  -0.875   0.483
     25.49  47.794  12.562   1.099  -1.112   0.609   0.715  -0.873   0.488
     25.47  47.799  12.551   1.093  -1.123   0.623   0.737  -0.870   0.492
     25.46  47.803  12.540   1.088  -1.132   0.638   0.867  -0.868   0.496
     25.43  47.809  12.527   1.081  -1.145   0.653   0.681  -0.865   0.501
     25.41  47.814  12.515   1.074  -1.157   0.668   0.738  -0.863   0.506
     25.39  47.819  12.502   1.067  -1.169   0.683   0.734  -0.860   0.510
     25.37  47.824  12.489   1.060  -1.181   0.698   0.732  -0.857   0.515
     25.35  47.830  12.475   1.053  -1.193   0.713   0.732  -0.854   0.520
     25.33  47.834  12.462   1.046  -1.205   0.727   0.770  -0.851   0.525
     25.31  47.840  12.448   1.038  -1.218   0.742   0.731  -0.848   0.530
     25.29  47.845  12.434   1.030  -1.231   0.757   0.736  -0.845   0.535
     25.27  47.850  12.419   1.022  -1.244   0.772   0.731  -0.841   0.540
     25.25  47.856  12.404   1.013  -1.258   0.787   0.730  -0.838   0.546
     25.23  47.861  12.390   1.005  -1.271   0.801   0.767  -0.835   0.551
     25.21  47.866  12.374   0.996  -1.284   0.816   0.730  -0.831   0.556
     25.19  47.872  12.358   0.987  -1.299   0.831   0.726  -0.827   0.562
     25.17  47.877  12.342   0.977  -1.313   0.846   0.730  -0.823   0.567
     25.15  47.882  12.325   0.967  -1.327   0.860   0.731  -0.820   0.573
     25.13  47.887  12.309   0.958  -1.341   0.875   0.768  -0.816   0.578
     25.11  47.892  12.292   0.948  -1.356   0.890   0.728  -0.812   0.584
     25.09  47.898  12.274   0.937  -1.371   0.905   0.723  -0.807   0.590
     25.07  47.903  12.257   0.926  -1.386   0.919   0.731  -0.803   0.596
     25.05  47.907  12.239   0.915  -1.400   0.934   0.765  -0.799   0.602
     25.03  47.912  12.221   0.904  -1.416   0.949   0.730  -0.794   0.608
     25.01  47.917  12.202   0.892  -1.431   0.963   0.732  -0.789   0.614
     24.99  47.922  12.183   0.880  -1.447   0.978   0.728  -0.784   0.620
     24.97  47.927  12.163   0.868  -1.463   0.993   0.731  -0.780   0.626
     24.96  47.930  12.152   0.860  -1.472   1.008   1.209  -0.776   0.630
     24.93  47.936  12.124   0.843  -1.494   1.022   0.531  -0.769   0.639
     24.91  47.941  12.104   0.830  -1.511   1.037   0.731  -0.764   0.645
     24.89  47.946  12.084   0.817  -1.526   1.052   0.769  -0.759   0.651
     24.87  47.950  12.063   0.803  -1.543   1.067   0.733  -0.753   0.658
     24.85  47.955  12.041   0.789  -1.560   1.081   0.731  -0.748   0.664
     24.83  47.959  12.020   0.775  -1.577   1.096   0.730  -0.742   0.671
     24.81  47.964  11.998   0.760  -1.594   1.111   0.732  -0.736   0.677
     24.79  47.968  11.977   0.746  -1.610   1.126   0.767  -0.730   0.684
     24.77  47.972  11.954   0.731  -1.627   1.139   0.643  -0.724   0.690
     24.75  47.975  11.931   0.715  -1.644   1.138  -0.012  -0.717   0.697
     24.73  47.979  11.909   0.700  -1.661   1.138  -0.013  -0.711   0.703
     24.71  47.982  11.886   0.684  -1.678   1.138  -0.013  -0.704   0.710
     24.69  47.985  11.864   0.669  -1.693   1.138  -0.013  -0.698   0.716
     24.67  47.989  11.842   0.653  -1.710   1.134  -0.158  -0.692   0.722
     24.65  47.992  11.819   0.637  -1.726   1.134  -0.017  -0.685   0.728
     24.63  47.994  11.796   0.621  -1.743   1.134  -0.017  -0.679   0.735
     24.61  47.997  11.773   0.605  -1.759   1.133  -0.018  -0.672   0.741
     24.59  47.999  11.751   0.588  -1.774   1.133  -0.018  -0.665   0.747
     24.57  48.001  11.729   0.572  -1.789   1.140   0.351  -0.659   0.752
     24.55  48.003  11.706   0.555  -1.805   1.140  -0.010  -0.652   0.758
     24.53  48.004  11.683   0.538  -1.820   1.139  -0.010  -0.645   0.764
     24.51  48.005  11.661   0.521  -1.834   1.139  -0.010  -0.638   0.770
     24.49  48.006  11.637   0.503  -1.850   1.139  -0.010  -0.631   0.776
     24.47  48.007  11.614   0.486  -1.865   1.139  -0.017  -0.624   0.782
     24.46  48.007  11.596   0.471  -1.877   1.138  -0.011  -0.618   0.786
     24.43  48.008  11.570   0.451  -1.893   1.138  -0.010  -0.610   0.793
     24.41  48.008  11.547   0.433  -1.908   1.138  -0.011  -0.602   0.798
     24.39  48.008  11.524   0.415  -1.922   1.138  -0.011  -0.595   0.804
     24.37  48.008  11.501   0.397  -1.936   1.137  -0.036  -0.588   0.809
     24.35  48.008  11.478   0.379  -1.950   1.137  -0.012  -0.580   0.814
     24.33  48.007  11.455   0.361  -1.964   1.137  -0.012  -0.573   0.820
     24.31  48.007  11.433   0.343  -1.977   1.136  -0.012  -0.566   0.825
     24.29  48.006  11.410   0.324  -1.990   1.136  -0.012  -0.558   0.830
     24.27  48.005  11.387   0.306  -2.004   1.135  -0.056  -0.550   0.835
     24.25  48.004  11.364   0.287  -2.017   1.135  -0.014  -0.543   0.840
     24.23  48.002  11.343   0.269  -2.029   1.134  -0.014  -0.536   0.845
     24.21  48.001  11.320   0.250  -2.042   1.134  -0.014  -0.528   0.849
     24.19  47.999  11.297   0.231  -2.055   1.134  -0.015  -0.520   0.854
     24.17  47.997  11.274   0.212  -2.067   1.136   0.087  -0.512   0.859
     24.15  47.995  11.251   0.193  -2.080   1.135  -0.013  -0.504   0.863
     24.13  47.992  11.229   0.174  -2.092   1.135  -0.014  -0.497   0.868
     24.11  47.990  11.207   0.155  -2.103   1.135  -0.014  -0.489   0.872
     24.09  47.987  11.184   0.135  -2.115   1.134  -0.014  -0.481   0.877
     24.07  47.984  11.161   0.115  -2.127   1.136   0.083  -0.473   0.881
     24.05  47.981  11.139   0.096  -2.138   1.136  -0.013  -0.465   0.885
     24.03  47.977  11.117   0.076  -2.149   1.136  -0.013  -0.457   0.889
     24.01  47.974  11.094   0.056  -2.160   1.135  -0.013  -0.449   0.894
     23.99  47.969  11.072   0.036  -2.171   1.139   0.171  -0.441   0.898
     23.97  47.965  11.049   0.015  -2.181   1.139  -0.010  -0.432   0.902
     23.96  47.962  11.034   0.002  -2.188   1.138  -0.011  -0.427   0.904
     23.93  47.956  11.005  -0.025  -2.202   1.138  -0.010  -0.416   0.909
     23.91  47.951  10.982  -0.046  -2.212   1.138  -0.010  -0.408   0.913
     23.89  47.946  10.961  -0.066  -2.221   1.142   0.182  -0.400   0.917
     23.87  47.940  10.939  -0.087  -2.230   1.141  -0.007  -0.391   0.920
     23.85  47.935  10.916  -0.108  -2.239   1.141  -0.007  -0.383   0.924
     23.83  47.929  10.894  -0.129  -2.248   1.141  -0.007  -0.374   0.927
     23.81  47.922  10.872  -0.150  -2.257   1.145   0.170  -0.366   0.931
     23.79  47.915  10.850  -0.172  -2.266   1.145  -0.002  -0.357   0.934
     23.77  47.909  10.829  -0.192  -2.273   1.144  -0.003  -0.349   0.937
     23.75  47.902  10.807  -0.214  -2.282   1.144  -0.002  -0.340   0.940
     23.73  47.895  10.785  -0.236  -2.289   1.144  -0.000  -0.332   0.943
     23.71  47.887  10.763  -0.258  -2.297   1.149   0.245  -0.323   0.946
     23.69  47.879  10.742  -0.279  -2.304   1.149   0.001  -0.314   0.949
     23.67  47.871  10.720  -0.301  -2.311   1.149   0.001  -0.305   0.952
     23.65  47.863  10.698  -0.324  -2.318   1.149   0.001  -0.297   0.955
     23.63  47.855  10.678  -0.345  -2.324   1.149   0.001  -0.288   0.958
     23.61  47.846  10.656  -0.367  -2.330   1.151   0.083  -0.279   0.960
     23.59  47.836  10.634  -0.390  -2.337   1.151   0.006  -0.270   0.963
     23.57  47.828  10.614  -0.411  -2.342   1.151   0.006  -0.262   0.965
     23.55  47.818  10.593  -0.434  -2.348   1.152   0.006  -0.253   0.968
     23.53  47.808  10.572  -0.456  -2.353   1.152   0.007  -0.244   0.970
     23.51  47.799  10.551  -0.479  -2.358   1.152   0.034  -0.234   0.972
     23.49  47.788  10.530  -0.502  -2.363   1.153   0.010  -0.225   0.974
     23.47  47.778  10.509  -0.525  -2.368   1.153   0.010  -0.216   0.976
     23.46  47.770  10.493  -0.542  -2.372   1.153   0.010  -0.209   0.978
     23.43  47.757  10.468  -0.569  -2.377   1.153   0.011  -0.198   0.980
     23.41  47.746  10.448  -0.592  -2.381   1.154   0.028  -0.189   0.982
     23.39  47.735  10.427  -0.615  -2.385   1.154   0.012  -0.180   0.984
     23.37  47.724  10.408  -0.637  -2.388   1.154   0.012  -0.171   0.985
     23.35  47.713  10.388  -0.660  -2.392   1.154   0.013  -0.162   0.987
     23.33  47.701  10.368  -0.684  -2.395   1.155   0.013  -0.153   0.988
     23.31  47.689  10.348  -0.707  -2.398   1.154  -0.011  -0.143   0.990
     23.29  47.677  10.328  -0.729  -2.400   1.155   0.013  -0.134   0.991
     23.27  47.665  10.309  -0.752  -2.403   1.155   0.014  -0.125   0.992
     23.25  47.652  10.289  -0.775  -2.405   1.155   0.014  -0.116   0.993
     23.23  47.639  10.269  -0.799  -2.407   1.156   0.014  -0.106   0.994
     23.21  47.627  10.251  -0.821  -2.409   1.155  -0.024  -0.097   0.995
     23.19  47.614  10.231  -0.845  -2.411   1.155   0.014  -0.088   0.996
     23.17  47.600  10.212  -0.868  -2.412   1.156   0.015  -0.078   0.997
     23.15  47.587  10.194  -0.890  -2.413   1.156   0.015  -0.069   0.998
     23.13  47.574  10.175  -0.913  -2.414   1.156   0.015  -0.060   0.998
     23.11  47.560  10.156  -0.937  -2.415   1.155  -0.048  -0.051   0.999
     23.09  47.546  10.138  -0.960  -2.415   1.156   0.015  -0.041   0.999
     23.07  47.531  10.119  -0.984  -2.415   1.156   0.015  -0.032   0.999
     23.05  47.518  10.102  -1.006  -2.415   1.156   0.016  -0.023   1.000
     23.03  47.503  10.083  -1.029  -2.415   1.157   0.016  -0.014   1.000
     23.01  47.488  10.065  -1.052  -2.415   1.157   0.016  -0.004   1.000
     22.99  47.474  10.047  -1.076  -2.414   1.154  -0.163   0.005   1.000
     22.97  47.459  10.029  -1.099  -2.414   1.154   0.013   0.015   1.000
     22.96  47.449  10.018  -1.114  -2.413   1.154   0.012   0.021   1.000
     22.93  47.429   9.994  -1.145  -2.412   1.151  -0.103   0.033   0.999
     22.91  47.414   9.977  -1.167  -2.411   1.152   0.011   0.042   0.999
     22.89  47.398   9.960  -1.191  -2.409   1.152   0.011   0.052   0.999
     22.87  47.383   9.943  -1.214  -2.408   1.152   0.012   0.061   0.998
     22.85  47.368   9.927  -1.236  -2.406   1.152   0.012   0.070   0.998
     22.83  47.352   9.910  -1.259  -2.404   1.152   0.012   0.079   0.997
     22.81  47.337   9.894  -1.281  -2.402   1.149  -0.182   0.088   0.996
     22.79  47.320   9.876  -1.306  -2.399   1.149   0.009   0.098   0.995
     22.77  47.303   9.859  -1.329  -2.397   1.149   0.009   0.107   0.994
     22.75  47.288   9.844  -1.351  -2.394   1.149   0.009   0.116   0.993
     22.73  47.271   9.828  -1.374  -2.391   1.150   0.009   0.126   0.992
     22.71  47.255   9.811  -1.396  -2.388   1.146  -0.180   0.135   0.991
     22.69  47.238   9.795  -1.419  -2.385   1.146   0.005   0.144   0.990
     22.67  47.221   9.779  -1.442  -2.382   1.146   0.005   0.153   0.988
     22.65  47.205   9.764  -1.464  -2.378   1.146   0.005   0.162   0.987
     22.63  47.188   9.749  -1.487  -2.374   1.146   0.005   0.171   0.985
     22.61  47.171   9.733  -1.510  -2.371   1.142  -0.198   0.180   0.984
     22.59  47.154   9.718  -1.532  -2.367   1.142   0.000   0.190   0.982
     22.57  47.137   9.703  -1.555  -2.362   1.142   0.000   0.199   0.980
     22.55  47.120   9.688  -1.577  -2.358   1.142   0.000   0.207   0.978
     22.53  47.102   9.673  -1.599  -2.354   1.142   0.001   0.216   0.976
     22.51  47.085   9.659  -1.621  -2.349   1.142   0.000   0.225   0.974
     22.49  47.067   9.644  -1.644  -2.344   1.138  -0.200   0.235   0.972
     22.47  47.049   9.629  -1.667  -2.339   1.138  -0.005   0.244   0.970
     22.46  47.035   9.617  -1.685  -2.335   1.138  -0.005   0.251   0.968
     22.43  47.014   9.601  -1.711  -2.329   1.138  -0.005   0.261   0.965
     22.41  46.996   9.587  -1.733  -2.323   1.138  -0.005   0.270   0.963
     22.39  46.978   9.573  -1.755  -2.318   1.137  -0.056   0.279   0.960
     22.37  46.960   9.559  -1.777  -2.312   1.137  -0.007   0.288   0.958
     22.35  46.942   9.546  -1.798  -2.306   1.136  -0.007   0.296   0.955
     22.33  46.924   9.533  -1.820  -2.300   1.136  -0.007   0.305   0.952
     22.31  46.905   9.519  -1.842  -2.294   1.136  -0.007   0.314   0.950
     22.29  46.886   9.506  -1.864  -2.287   1.135  -0.058   0.322   0.947
     22.27  46.868   9.493  -1.886  -2.281   1.135  -0.008   0.331   0.944
     22.25  46.849   9.480  -1.908  -2.274   1.135  -0.008   0.340   0.941
     22.23  46.831   9.468  -1.929  -2.267   1.135  -0.008   0.348   0.938
     22.21  46.811   9.455  -1.950  -2.260   1.134  -0.008   0.356   0.934
     22.19  46.792   9.443  -1.972  -2.252   1.134  -0.014   0.365   0.931
     22.17  46.773   9.430  -1.994  -2.245   1.134  -0.010   0.374   0.928
     22.15  46.754   9.419  -2.014  -2.237   1.134  -0.010   0.382   0.924
     22.13  46.735   9.407  -2.036  -2.229   1.133  -0.010   0.390   0.921
     22.11  46.715   9.395  -2.057  -2.221   1.133  -0.010   0.399   0.917
     22.09  46.695   9.384  -2.079  -2.213   1.133  -0.010   0.407   0.913
     22.07  46.676   9.372  -2.100  -2.204   1.132  -0.070   0.415   0.910
     22.05  46.657   9.361  -2.120  -2.196   1.131  -0.013   0.423   0.906
     22.03  46.637   9.350  -2.141  -2.188   1.131  -0.013   0.432   0.902
     22.01  46.617   9.339  -2.162  -2.179   1.131  -0.013   0.440   0.898
     21.99  46.597   9.328  -2.183  -2.170   1.131  -0.014   0.448   0.894
     21.97  46.577   9.317  -2.204  -2.160   1.128  -0.124   0.456   0.890
     21.96  46.562   9.309  -2.220  -2.154   1.128  -0.017   0.462   0.887
     21.93  46.537   9.297  -2.245  -2.142   1.127  -0.016   0.472   0.882
     21.91  46.517   9.286  -2.265  -2.133   1.127  -0.017   0.480   0.877
     21.89  46.497   9.276  -2.286  -2.123   1.127  -0.016   0.488   0.873
     21.87  46.477   9.267  -2.305  -2.113   1.130   0.160   0.495   0.869
     21.85  46.456   9.257  -2.326  -2.103   1.130  -0.015   0.503   0.864
     21.83  46.435   9.248  -2.346  -2.092   1.129  -0.015   0.511   0.859
     21.81  46.415   9.239  -2.366  -2.082   1.129  -0.016   0.519   0.855
     21.79  46.394   9.230  -2.386  -2.071   1.129  -0.016   0.527   0.850
     21.77  46.373   9.221  -2.406  -2.060   1.128  -0.016   0.535   0.845
     21.75  46.353   9.212  -2.425  -2.050   1.128  -0.016   0.542   0.841
     21.73  46.332   9.204  -2.445  -2.038   1.128  -0.017   0.549   0.836
     21.71  46.312   9.195  -2.464  -2.028   1.127  -0.019   0.557   0.831
     21.69  46.290   9.186  -2.485  -2.017   1.123  -0.201   0.564   0.825
     21.67  46.270   9.176  -2.505  -2.006   1.114  -0.430   0.572   0.820
     21.65  46.250   9.168  -2.523  -1.996   1.114  -0.029   0.579   0.816
     21.63  46.229   9.159  -2.543  -1.985   1.113  -0.029   0.586   0.810
     21.61  46.209   9.151  -2.563  -1.974   1.113  -0.029   0.593   0.805
     21.59  46.188   9.142  -2.582  -1.963   1.112  -0.029   0.600   0.800
     21.57  46.167   9.134  -2.602  -1.952   1.111  -0.029   0.607   0.795
     21.55  46.146   9.125  -2.621  -1.941   1.111  -0.029   0.614   0.789
     21.53  46.126   9.118  -2.639  -1.930   1.110  -0.029   0.621   0.784
     21.51  46.105   9.110  -2.659  -1.918   1.110  -0.030   0.628   0.778
     21.49  46.084   9.102  -2.678  -1.907   1.109  -0.030   0.635   0.773
     21.47  46.063   9.094  -2.697  -1.895   1.108  -0.030   0.641   0.767
     21.46  46.050   9.089  -2.709  -1.887   1.108  -0.030   0.646   0.763
     21.43  46.022   9.079  -2.735  -1.872   1.107  -0.030   0.655   0.756
     21.41  46.002   9.072  -2.752  -1.860   1.107  -0.030   0.661   0.750
     21.39  45.980   9.065  -2.771  -1.848   1.106  -0.030   0.668   0.744
     21.37  45.959   9.057  -2.790  -1.836   1.106  -0.030   0.674   0.738
     21.35  45.938   9.050  -2.809  -1.823   1.105  -0.030   0.681   0.733
     21.33  45.918   9.044  -2.826  -1.812   1.104  -0.030   0.687   0.727
     21.31  45.896   9.037  -2.845  -1.799   1.104  -0.032   0.693   0.721
     21.29  45.875   9.030  -2.863  -1.786   1.103  -0.022   0.700   0.715
     21.27  45.854   9.024  -2.882  -1.774   1.105   0.090   0.706   0.708
     21.25  45.833   9.018  -2.899  -1.761   1.104  -0.033   0.712   0.703
     21.23  45.812   9.012  -2.917  -1.748   1.104  -0.033   0.718   0.696
     21.21  45.790   9.006  -2.935  -1.735   1.103  -0.034   0.724   0.690
     21.19  45.769   9.000  -2.953  -1.722   1.103  -0.028   0.730   0.684
     21.17  45.747   8.995  -2.970  -1.708   1.104   0.084   0.736   0.677
     21.15  45.726   8.989  -2.988  -1.694   1.103  -0.035   0.741   0.671
     21.13  45.705   8.984  -3.005  -1.681   1.103  -0.035   0.747   0.665
     21.11  45.685   8.979  -3.021  -1.668   1.102  -0.035   0.752   0.659
     21.09  45.662   8.974  -3.040  -1.654   1.101  -0.032   0.758   0.652
     21.07  45.641   8.968  -3.057  -1.641   1.098  -0.187   0.763   0.646
     21.05  45.620   8.963  -3.074  -1.627   1.097  -0.032   0.769   0.639
     21.03  45.598   8.958  -3.092  -1.614   1.097  -0.032   0.774   0.633
     21.01  45.577   8.952  -3.109  -1.600   1.096  -0.032   0.780   0.626
     20.99  45.555   8.946  -3.127  -1.587   1.095  -0.026   0.785   0.620
     20.97  45.534   8.941  -3.144  -1.574   1.092  -0.162   0.790   0.613
     20.96  45.517   8.936  -3.159  -1.563   1.092  -0.021   0.794   0.608
     20.93  45.492   8.929  -3.179  -1.548   1.091  -0.021   0.800   0.600
     20.91  45.471   8.924  -3.197  -1.535   1.091  -0.018   0.805   0.594
     20.89  45.450   8.918  -3.214  -1.522   1.091  -0.010   0.809   0.587
     20.87  45.429   8.912  -3.232  -1.509   1.090  -0.042   0.814   0.581
     20.85  45.409   8.906  -3.249  -1.497   1.090  -0.007   0.819   0.574
     20.83  45.388   8.901  -3.267  -1.484   1.090  -0.004   0.823   0.568
     20.81  45.366   8.895  -3.284  -1.471   1.090  -0.000   0.828   0.561
     20.79  45.345   8.889  -3.302  -1.458   1.090   0.002   0.832   0.554
     20.77  45.324   8.883  -3.320  -1.445   1.090   0.001   0.837   0.548
     20.75  45.303   8.877  -3.338  -1.432   1.090   0.007   0.841   0.541
     20.73  45.283   8.871  -3.355  -1.420   1.090   0.013   0.845   0.535
     20.71  45.262   8.864  -3.373  -1.407   1.091   0.020   0.849   0.529
     20.69  45.241   8.858  -3.391  -1.395   1.092   0.065   0.853   0.522
     20.67  45.220   8.851  -3.410  -1.383   1.095   0.164   0.857   0.515
     20.65  45.199   8.843  -3.428  -1.371   1.096   0.060   0.861   0.509
     20.63  45.179   8.837  -3.446  -1.359   1.098   0.066   0.864   0.503
     20.61  45.158   8.829  -3.464  -1.347   1.099   0.073   0.868   0.496
     20.59  45.137   8.822  -3.483  -1.335   1.101   0.081   0.872   0.490
     20.57  45.116   8.815  -3.502  -1.323   1.103   0.099   0.875   0.483
     20.55  45.095   8.807  -3.521  -1.312   1.105   0.099   0.879   0.477
     20.53  45.074   8.799  -3.540  -1.300   1.107   0.109   0.882   0.470
     20.51  45.054   8.791  -3.558  -1.289   1.109   0.122   0.886   0.464
     20.49  45.034   8.783  -3.578  -1.278   1.112   0.135   0.889   0.458
     20.47  45.013   8.774  -3.598  -1.267   1.119   0.345   0.892   0.451
     20.46  45.001   8.769  -3.609  -1.261   1.126   0.590   0.894   0.448
     20.43  44.971   8.757  -3.637  -1.245   1.126  -0.000   0.899   0.439
     20.41  44.950   8.748  -3.657  -1.234   1.130   0.189   0.902   0.432
     20.39  44.930   8.739  -3.676  -1.224   1.133   0.201   0.905   0.426
     20.37  44.909   8.730  -3.697  -1.213   1.137   0.188   0.908   0.420
     20.35  44.888   8.720  -3.717  -1.202   1.142   0.228   0.911   0.413
     20.33  44.867   8.711  -3.738  -1.192   1.147   0.243   0.913   0.407
     20.31  44.846   8.701  -3.758  -1.181   1.152   0.258   0.916   0.401
     20.29  44.826   8.691  -3.778  -1.171   1.157   0.272   0.919   0.395
     20.27  44.805   8.681  -3.799  -1.161   1.161   0.171   0.921   0.389
     20.25  44.784   8.671  -3.820  -1.151   1.167   0.302   0.924   0.382
     20.23  44.762   8.660  -3.842  -1.140   1.173   0.320   0.927   0.376
     20.21  44.741   8.650  -3.863  -1.130   1.175   0.100   0.929   0.370
     20.19  44.721   8.640  -3.884  -1.121   1.171  -0.242   0.931   0.364
     20.17  44.700   8.630  -3.905  -1.110   1.170  -0.043   0.934   0.358
     20.15  44.679   8.619  -3.926  -1.100   1.165  -0.243   0.936   0.352
     20.13  44.658   8.609  -3.947  -1.090   1.160  -0.242   0.938   0.346
     20.11  44.638   8.600  -3.967  -1.080   1.155  -0.241   0.940   0.340
     20.09  44.616   8.589  -3.989  -1.069   1.150  -0.240   0.942   0.334
     20.07  44.595   8.579  -4.009  -1.059   1.149  -0.044   0.945   0.328
     20.05  44.575   8.570  -4.029  -1.049   1.145  -0.240   0.946   0.323
     20.03  44.554   8.561  -4.049  -1.038   1.140  -0.239   0.948   0.317
     20.01  44.533   8.551  -4.070  -1.028   1.135  -0.238   0.950   0.311
     19.99  44.512   8.541  -4.090  -1.017   1.130  -0.236   0.952   0.305
     19.97  44.492   8.532  -4.110  -1.007   1.128  -0.128   0.954   0.299
     19.96  44.478   8.526  -4.123  -1.000   1.125  -0.237   0.955   0.296
     19.93  44.451   8.514  -4.150  -0.986   1.118  -0.235   0.958   0.288
     19.91  44.431   8.505  -4.169  -0.976   1.114  -0.233   0.959   0.283
     19.89  44.411   8.496  -4.189  -0.966   1.109  -0.232   0.961   0.277
     19.87  44.390   8.487  -4.209  -0.955   1.106  -0.153   0.962   0.272
     19.85  44.370   8.478  -4.228  -0.945   1.101  -0.231   0.964   0.266
     19.83  44.350   8.469  -4.248  -0.934   1.097  -0.229   0.965   0.261
     19.81  44.330   8.460  -4.266  -0.925   1.093  -0.227   0.967   0.255
     19.79  44.310   8.451  -4.286  -0.914   1.088  -0.225   0.968   0.250
     19.77  44.290   8.443  -4.305  -0.904   1.084  -0.182   0.970   0.245
     19.75  44.270   8.434  -4.324  -0.894   1.080  -0.223   0.971   0.239
     19.73  44.250   8.425  -4.343  -0.883   1.075  -0.221   0.972   0.234
     19.71  44.231   8.417  -4.361  -0.873   1.071  -0.219   0.973   0.229
     19.69  44.212   8.409  -4.380  -0.863   1.067  -0.217   0.975   0.224
     19.67  44.192   8.400  -4.399  -0.853   1.067   0.013   0.976   0.219
     19.65  44.172   8.392  -4.418  -0.842   1.063  -0.217   0.977   0.213
     19.63  44.152   8.384  -4.437  -0.832   1.058  -0.215   0.978   0.208
     19.61  44.133   8.375  -4.455  -0.822   1.054  -0.212   0.979   0.203
     19.59  44.114   8.368  -4.473  -0.812   1.050  -0.211   0.980   0.198
     19.57  44.095   8.359  -4.491  -0.802   1.046  -0.199   0.981   0.193
     19.55  44.075   8.351  -4.510  -0.792   1.042  -0.207   0.982   0.188
     19.53  44.056   8.343  -4.528  -0.782   1.038  -0.205   0.983   0.183
     19.51  44.038   8.335  -4.546  -0.772   1.034  -0.203   0.984   0.179
     19.49  44.018   8.327  -4.564  -0.762   1.030  -0.201   0.985   0.174
     19.47  43.999   8.319  -4.582  -0.751   1.026  -0.167   0.986   0.169
     19.46  43.985   8.313  -4.596  -0.744   1.023  -0.198   0.986   0.165
     19.43  43.962   8.303  -4.617  -0.732   1.018  -0.196   0.987   0.160
     19.41  43.943   8.296  -4.635  -0.722   1.015  -0.193   0.988   0.155
     19.39  43.924   8.288  -4.653  -0.712   1.011  -0.191   0.989   0.150
     19.37  43.906   8.280  -4.670  -0.703   1.008  -0.162   0.989   0.146
     19.35  43.888   8.272  -4.688  -0.693   1.004  -0.188   0.990   0.141
     19.33  43.869   8.264  -4.705  -0.683   1.000  -0.185   0.991   0.137
     19.32  43.852   8.257  -4.721  -0.674   0.997  -0.183   0.991   0.133
     19.29  43.832   8.249  -4.740  -0.664   0.993  -0.181   0.992   0.128
     19.27  43.814   8.241  -4.758  -0.654   0.990  -0.128   0.992   0.123
     19.25  43.795   8.233  -4.775  -0.644   0.987  -0.178   0.993   0.119
     19.23  43.778   8.226  -4.792  -0.635   0.983  -0.175   0.993   0.115
     19.21  43.760   8.218  -4.809  -0.626   0.980  -0.173   0.994   0.111
     19.19  43.742   8.211  -4.826  -0.616   0.976  -0.171   0.994   0.106
     19.17  43.724   8.203  -4.843  -0.607   0.973  -0.157   0.995   0.102
     19.15  43.706   8.195  -4.861  -0.597   0.970  -0.167   0.995   0.098
     19.13  43.688   8.188  -4.878  -0.588   0.966  -0.164   0.996   0.094
     19.11  43.670   8.180  -4.895  -0.579   0.963  -0.162   0.996   0.090
     19.09  43.653   8.173  -4.911  -0.570   0.960  -0.157   0.996   0.086
     19.07  43.635   8.165  -4.928  -0.561   0.955  -0.279   0.997   0.082
     19.05  43.618   8.158  -4.944  -0.552   0.952  -0.154   0.997   0.078
     19.03  43.601   8.150  -4.961  -0.543   0.948  -0.152   0.997   0.074
     19.01  43.583   8.142  -4.978  -0.534   0.945  -0.150   0.998   0.070
     18.99  43.566   8.135  -4.995  -0.525   0.942  -0.147   0.998   0.066
     18.97  43.548   8.127  -5.012  -0.516   0.939  -0.186   0.998   0.062
     18.96  43.534   8.121  -5.026  -0.508   0.936  -0.143   0.998   0.059
     18.93  43.514   8.112  -5.045  -0.498   0.933  -0.141   0.998   0.055
     18.91  43.498   8.105  -5.061  -0.490   0.930  -0.138   0.999   0.051
     18.89  43.481   8.097  -5.077  -0.481   0.928  -0.135   0.999   0.048
     18.87  43.464   8.089  -5.094  -0.473   0.924  -0.169   0.999   0.044
     18.85  43.447   8.082  -5.110  -0.464   0.922  -0.131   0.999   0.041
     18.83  43.430   8.074  -5.127  -0.456   0.919  -0.129   0.999   0.037
     18.81  43.414   8.067  -5.142  -0.448   0.917  -0.127   0.999   0.034
     18.79  43.397   8.059  -5.159  -0.439   0.914  -0.125   1.000   0.030
     18.77  43.380   8.051  -5.175  -0.431   0.927   0.631   1.000   0.027
     18.75  43.363   8.043  -5.192  -0.422   0.943   0.778   1.000   0.023
     18.73  43.346   8.035  -5.209  -0.414   0.959   0.868   1.000   0.020
     18.71  43.329   8.026  -5.227  -0.406   0.977   0.859   1.000   0.017
     18.69  43.311   8.017  -5.245  -0.397   0.992   0.762   1.000   0.013
     18.67  43.293   8.007  -5.264  -0.389   0.989  -0.127   1.000   0.010
     18.65  43.276   7.998  -5.281  -0.382   0.987  -0.114   1.000   0.007
     18.63  43.259   7.989  -5.299  -0.373   0.985  -0.111   1.000   0.004
     18.61  43.241   7.980  -5.317  -0.366   0.983  -0.109   1.000   0.001
     18.59  43.224   7.970  -5.336  -0.358   0.981  -0.106   1.000  -0.002
     18.57  43.206   7.961  -5.354  -0.350   0.979  -0.080   1.000  -0.005
     18.55  43.190   7.952  -5.371  -0.342   0.977  -0.103   1.000  -0.008
     18.53  43.173   7.942  -5.389  -0.335   0.975  -0.101   1.000  -0.011
     18.51  43.155   7.933  -5.407  -0.327   0.973  -0.098   1.000  -0.014
     18.49  43.138   7.924  -5.425  -0.319   0.970  -0.137   1.000  -0.016
     18.47  43.121   7.914  -5.443  -0.312   0.968  -0.094   1.000  -0.019
     18.46  43.107   7.906  -5.458  -0.306   0.967  -0.092   1.000  -0.021
     18.43  43.087   7.895  -5.479  -0.297   0.965  -0.090   1.000  -0.024
     18.41  43.071   7.886  -5.496  -0.290   0.963  -0.088   1.000  -0.027
     18.39  43.054   7.876  -5.514  -0.282   0.961  -0.086   1.000  -0.029
     18.37  43.037   7.867  -5.532  -0.275   0.960  -0.046   0.999  -0.032
     18.35  43.021   7.857  -5.550  -0.268   0.959  -0.083   0.999  -0.035
     18.33  43.004   7.848  -5.568  -0.261   0.957  -0.081   0.999  -0.037
     18.31  42.988   7.839  -5.585  -0.254   0.956  -0.079   0.999  -0.040
     18.29  42.971   7.829  -5.603  -0.247   0.954  -0.077   0.999  -0.042
     18.27  42.955   7.819  -5.620  -0.239   0.952  -0.084   0.999  -0.044
     18.25  42.938   7.810  -5.638  -0.232   0.951  -0.073   0.999  -0.047
     18.23  42.922   7.800  -5.656  -0.225   0.949  -0.071   0.999  -0.049
     18.21  42.906   7.791  -5.673  -0.219   0.948  -0.070   0.999  -0.051
     18.19  42.889   7.781  -5.691  -0.212   0.947  -0.068   0.999  -0.054
     18.17  42.873   7.771  -5.709  -0.205   0.945  -0.079   0.998  -0.056
     18.15  42.857   7.761  -5.727  -0.198   0.944  -0.064   0.998  -0.058
     18.13  42.841   7.752  -5.744  -0.192   0.943  -0.063   0.998  -0.060
     18.11  42.825   7.742  -5.762  -0.185   0.941  -0.061   0.998  -0.062
     18.09  42.808   7.732  -5.779  -0.178   0.940  -0.060   0.998  -0.064
     18.07  42.792   7.722  -5.797  -0.172   0.940  -0.032   0.998  -0.067
     18.05  42.776   7.712  -5.815  -0.165   0.938  -0.057   0.998  -0.069
     18.03  42.761   7.703  -5.832  -0.159   0.937  -0.056   0.998  -0.070
     18.01  42.745   7.693  -5.850  -0.152   0.936  -0.055   0.997  -0.072
     17.99  42.728   7.683  -5.868  -0.146   0.935  -0.083   0.997  -0.074
     17.97  42.712   7.673  -5.885  -0.140   0.934  -0.051   0.997  -0.076
     17.96  42.701   7.666  -5.898  -0.135   0.933  -0.050   0.997  -0.078
     17.93  42.681   7.653  -5.920  -0.127   0.932  -0.048   0.997  -0.080
     17.91  42.666   7.643  -5.938  -0.121   0.931  -0.047   0.997  -0.082
     17.89  42.650   7.633  -5.955  -0.115   0.930  -0.045   0.996  -0.084
     17.87  42.634   7.623  -5.973  -0.109   0.929  -0.034   0.996  -0.086
     17.85  42.618   7.613  -5.991  -0.102   0.928  -0.043   0.996  -0.087
     17.83  42.603   7.603  -6.007  -0.097   0.927  -0.042   0.996  -0.089
     17.81  42.588   7.593  -6.025  -0.091   0.927  -0.041   0.996  -0.091
     17.79  42.572   7.583  -6.043  -0.084   0.926  -0.040   0.996  -0.093
     17.77  42.556   7.573  -6.061  -0.078   0.925  -0.024   0.996  -0.094
     17.75  42.541   7.563  -6.078  -0.073   0.925  -0.038   0.995  -0.096
     17.73  42.525   7.553  -6.095  -0.067   0.924  -0.037   0.995  -0.098
     17.71  42.510   7.543  -6.113  -0.061   0.923  -0.036   0.995  -0.099
     17.69  42.494   7.533  -6.130  -0.055   0.922  -0.035   0.995  -0.101
     17.67  42.479   7.522  -6.148  -0.049   0.922  -0.009   0.995  -0.103
     17.65  42.464   7.512  -6.165  -0.043   0.921  -0.034   0.995  -0.104
     17.63  42.449   7.502  -6.183  -0.038   0.921  -0.033   0.994  -0.106
     17.61  42.433   7.492  -6.200  -0.032   0.920  -0.032   0.994  -0.107
     17.59  42.418   7.482  -6.218  -0.026   0.920  -0.031   0.994  -0.109
     17.57  42.402   7.471  -6.236  -0.020   0.919  -0.008   0.994  -0.111
     17.55  42.387   7.462  -6.252  -0.015   0.919  -0.030   0.994  -0.112
     17.53  42.372   7.451  -6.270  -0.009   0.918  -0.029   0.994  -0.114
     17.51  42.357   7.441  -6.288  -0.003   0.918  -0.028   0.993  -0.115
     17.49  42.341   7.430  -6.305   0.002   0.917  -0.027   0.993  -0.117
     17.47  42.326   7.420  -6.323   0.008   0.917   0.001   0.993  -0.118
     17.46  42.314   7.412  -6.337   0.013   0.917  -0.027   0.993  -0.119
     17.43  42.296   7.400  -6.358   0.019   0.916  -0.026   0.993  -0.121
     17.41  42.281   7.390  -6.375   0.024   0.916  -0.025   0.993  -0.122
     17.39  42.266   7.379  -6.392   0.030   0.915  -0.024   0.992  -0.124
     17.37  42.250   7.369  -6.410   0.036   0.915   0.002   0.992  -0.125
     17.35  42.235   7.358  -6.428   0.041   0.915  -0.024   0.992  -0.126
     17.33  42.220   7.348  -6.445   0.047   0.914  -0.023   0.992  -0.128
     17.31  42.205   7.338  -6.462   0.052   0.914  -0.022   0.992  -0.129
     17.29  42.190   7.328  -6.480   0.058   0.913  -0.022   0.991  -0.130
     17.27  42.175   7.317  -6.497   0.063   0.913   0.003   0.991  -0.131
     17.25  42.160   7.307  -6.515   0.068   0.913  -0.021   0.991  -0.133
     17.23  42.145   7.297  -6.532   0.074   0.913  -0.021   0.991  -0.134
     17.21  42.130   7.286  -6.549   0.079   0.912  -0.020   0.991  -0.135
     17.19  42.115   7.276  -6.567   0.084   0.912  -0.019   0.991  -0.136
     17.17  42.100   7.265  -6.584   0.090   0.912  -0.009   0.991  -0.137
     17.15  42.085   7.255  -6.602   0.095   0.911  -0.018   0.990  -0.139
     17.13  42.070   7.244  -6.619   0.101   0.911  -0.018   0.990  -0.140
     17.11  42.056   7.234  -6.636   0.106   0.911  -0.017   0.990  -0.141
     17.09  42.040   7.224  -6.654   0.111   0.910  -0.017   0.990  -0.142
     17.07  42.025   7.213  -6.672   0.116   0.910  -0.006   0.990  -0.143
     17.05  42.010   7.202  -6.689   0.122   0.910  -0.016   0.990  -0.145
     17.03  41.995   7.192  -6.707   0.127   0.909  -0.016   0.989  -0.146
     17.01  41.981   7.182  -6.723   0.132   0.909  -0.015   0.989  -0.147
     16.99  41.966   7.171  -6.741   0.137   0.909  -0.015   0.989  -0.148
     16.97  41.951   7.160  -6.759   0.142   0.909  -0.009   0.989  -0.149
     16.96  41.941   7.154  -6.770   0.146   0.908  -0.014   0.989  -0.150
     16.93  41.922   7.140  -6.793   0.152   0.908  -0.014   0.989  -0.151
     16.91  41.907   7.129  -6.811   0.157   0.908  -0.013   0.988  -0.152
     16.89  41.892   7.118  -6.828   0.163   0.908  -0.013   0.988  -0.153
     16.87  41.877   7.108  -6.846   0.168   0.907  -0.011   0.988  -0.154
     16.85  41.863   7.098  -6.863   0.173   0.907  -0.012   0.988  -0.155
     16.83  41.848   7.087  -6.880   0.178   0.907  -0.012   0.988  -0.156
     16.81  41.833   7.076  -6.898   0.183   0.907  -0.011   0.988  -0.157
     16.79  41.818   7.065  -6.916   0.188   0.906  -0.011   0.987  -0.158
     16.77  41.804   7.055  -6.933   0.192   0.906  -0.016   0.987  -0.159
     16.75  41.789   7.044  -6.950   0.197   0.906  -0.010   0.987  -0.160
     16.73  41.775   7.033  -6.968   0.202   0.906  -0.010   0.987  -0.161
     16.71  41.760   7.023  -6.985   0.207   0.906  -0.009   0.987  -0.162
     16.69  41.745   7.012  -7.003   0.212   0.905  -0.009   0.987  -0.163
     16.67  41.731   7.001  -7.020   0.217   0.905  -0.013   0.987  -0.163
     16.65  41.716   6.990  -7.038   0.222   0.905  -0.008   0.986  -0.164
     16.63  41.701   6.980  -7.055   0.227   0.905  -0.008   0.986  -0.165
     16.61  41.687   6.969  -7.072   0.231   0.905  -0.008   0.986  -0.166
     16.59  41.672   6.958  -7.090   0.236   0.914   0.430   0.986  -0.167
     16.57  41.657   6.947  -7.108   0.241   0.931   0.850   0.986  -0.168
     16.55  41.643   6.936  -7.126   0.246   0.949   0.936   0.986  -0.168
     16.53  41.627   6.924  -7.145   0.251   0.966   0.887   0.986  -0.169
     16.51  41.612   6.913  -7.163   0.256   0.984   0.937   0.985  -0.170
     16.49  41.595   6.900  -7.183   0.261   1.002   0.856   0.985  -0.171
     16.47  41.578   6.888  -7.203   0.267   1.021   0.895   0.985  -0.172
     16.46  41.566   6.878  -7.219   0.271   1.039   1.185   0.985  -0.172
     16.43  41.545   6.863  -7.243   0.277   1.057   0.751   0.985  -0.173
     16.41  41.528   6.850  -7.264   0.283   1.075   0.897   0.985  -0.174
     16.39  41.510   6.837  -7.286   0.288   1.093   0.895   0.985  -0.175
     16.37  41.492   6.823  -7.308   0.294   1.111   0.890   0.984  -0.176
     16.35  41.475   6.810  -7.329   0.300   1.129   0.940   0.984  -0.177
     16.33  41.457   6.796  -7.351   0.305   1.147   0.894   0.984  -0.177
     16.31  41.438   6.782  -7.374   0.311   1.165   0.893   0.984  -0.178
     16.29  41.419   6.767  -7.397   0.317   1.183   0.893   0.984  -0.179
     16.27  41.400   6.752  -7.420   0.323   1.201   0.892   0.984  -0.180
     16.25  41.380   6.737  -7.444   0.329   1.219   0.889   0.984  -0.181
     16.23  41.361   6.723  -7.467   0.335   1.237   0.939   0.983  -0.181
     16.21  41.341   6.708  -7.492   0.342   1.255   0.889   0.983  -0.182
     16.19  41.321   6.692  -7.517   0.348   1.273   0.888   0.983  -0.183
     16.17  41.300   6.676  -7.542   0.354   1.291   0.889   0.983  -0.184
     16.15  41.280   6.661  -7.566   0.360   1.309   0.934   0.983  -0.185
     16.13  41.259   6.644  -7.592   0.367   1.327   0.890   0.983  -0.185
     16.11  41.238   6.628  -7.619   0.373   1.345   0.889   0.983  -0.186
     16.09  41.216   6.611  -7.645   0.380   1.363   0.888   0.982  -0.187
     16.07  41.194   6.594  -7.672   0.387   1.381   0.886   0.982  -0.188
     16.05  41.172   6.576  -7.700   0.394   1.399   0.888   0.982  -0.189
     16.03  41.150   6.560  -7.726   0.400   1.417   0.936   0.982  -0.190
     16.01  41.128   6.542  -7.754   0.407   1.434   0.890   0.982  -0.190
     15.99  41.104   6.524  -7.783   0.414   1.452   0.887   0.982  -0.191
     15.97  41.081   6.505  -7.812   0.421   1.470   0.878   0.981  -0.192
     15.96  41.063   6.491  -7.834   0.426   1.488   1.182   0.981  -0.193
     15.93  41.034   6.469  -7.869   0.435   1.506   0.743   0.981  -0.194
     15.91  41.010   6.450  -7.899   0.442   1.524   0.889   0.981  -0.195
     15.89  40.986   6.431  -7.929   0.450   1.542   0.888   0.981  -0.196
     15.87  40.961   6.411  -7.960   0.457   1.560   0.887   0.980  -0.197
     15.85  40.936   6.392  -7.991   0.465   1.578   0.889   0.980  -0.198
     15.83  40.912   6.373  -8.020   0.472   1.596   0.934   0.980  -0.199
     15.81  40.886   6.352  -8.052   0.480   1.614   0.889   0.980  -0.200
     15.79  40.860   6.332  -8.084   0.487   1.632   0.889   0.980  -0.201
     15.77  40.834   6.311  -8.117   0.495   1.650   0.882   0.979  -0.202
     15.75  40.808   6.291  -8.149   0.503   1.668   0.891   0.979  -0.203
     15.73  40.782   6.271  -8.181   0.511   1.685   0.937   0.979  -0.205
     15.71  40.755   6.249  -8.214   0.519   1.703   0.890   0.979  -0.206
     15.69  40.728   6.228  -8.248   0.527   1.721   0.891   0.978  -0.207
     15.67  40.700   6.206  -8.282   0.535   1.739   0.882   0.978  -0.209
     15.65  40.672   6.184  -8.317   0.544   1.757   0.891   0.978  -0.210
     15.63  40.644   6.162  -8.351   0.552   1.775   0.892   0.977  -0.212
     15.61  40.617   6.141  -8.385   0.560   1.793   0.943   0.977  -0.213
     15.59  40.588   6.118  -8.421   0.569   1.811   0.884   0.977  -0.215
     15.57  40.559   6.095  -8.457   0.578   1.829   0.886   0.976  -0.216
     15.55  40.531   6.073  -8.491   0.586   1.847   0.943   0.976  -0.218
     15.53  40.501   6.050  -8.528   0.596   1.866   0.897   0.975  -0.220
     15.51  40.471   6.027  -8.565   0.605   1.884   0.896   0.975  -0.222
     15.49  40.441   6.003  -8.602   0.614   1.902   0.896   0.975  -0.224
     15.47  40.410   5.980  -8.640   0.624   1.920   0.878   0.974  -0.226
     15.46  40.388   5.963  -8.666   0.630   1.938   1.292   0.974  -0.228
     15.43  40.349   5.933  -8.714   0.643   1.956   0.724   0.973  -0.231
     15.41  40.317   5.909  -8.752   0.653   1.974   0.905   0.972  -0.233
     15.39  40.285   5.885  -8.791   0.663   1.992   0.893   0.972  -0.236
     15.37  40.253   5.860  -8.831   0.673   2.010   0.864   0.971  -0.239
     15.35  40.222   5.836  -8.869   0.683   2.028   0.935   0.970  -0.241
     15.33  40.189   5.812  -8.909   0.694   2.046   0.889   0.970  -0.244
     15.31  40.155   5.787  -8.949   0.705   2.064   0.887   0.969  -0.247
     15.29  40.121   5.762  -8.989   0.716   2.082   0.886   0.968  -0.251
     15.27  40.087   5.736  -9.030   0.727   2.099   0.873   0.967  -0.254
     15.25  40.055   5.712  -9.069   0.738   2.117   0.925   0.966  -0.257
     15.23  40.020   5.687  -9.111   0.749   2.135   0.877   0.965  -0.261
     15.21  39.985   5.662  -9.153   0.761   2.152   0.876   0.964  -0.265
     15.19  39.949   5.636  -9.195   0.774   2.170   0.874   0.963  -0.268
     15.17  39.915   5.612  -9.235   0.785   2.188   0.917   0.962  -0.272
     15.15  39.878   5.586  -9.278   0.798   2.205   0.866   0.961  -0.276
     15.13  39.841   5.560  -9.321   0.811   2.223   0.871   0.960  -0.281
     15.11  39.804   5.534  -9.364   0.825   2.240   0.867   0.959  -0.285
     15.09  39.767   5.509  -9.408   0.838   2.258   0.866   0.957  -0.290
     15.07  39.729   5.483  -9.452   0.852   2.276   0.882   0.956  -0.294
     15.05  39.692   5.458  -9.493   0.865   2.293   0.912   0.954  -0.299
     15.03  39.654   5.432  -9.538   0.880   2.310   0.854   0.953  -0.304
     15.01  39.615   5.406  -9.582   0.894   2.329   0.903   0.951  -0.309
     14.99  39.575   5.379  -9.627   0.909   2.348   0.943   0.950  -0.313
     14.97  39.535   5.353  -9.673   0.924   2.366   0.901   0.948  -0.318
     14.96  39.507   5.335  -9.705   0.935   2.384   1.272   0.947  -0.321
     14.93  39.456   5.302  -9.762   0.954   2.401   0.684   0.945  -0.327
     14.91  39.415   5.275  -9.808   0.970   2.418   0.858   0.943  -0.332
     14.89  39.374   5.249  -9.854   0.987   2.437   0.919   0.942  -0.336
     14.87  39.331   5.223  -9.901   1.004   2.455   0.913   0.940  -0.341
     14.85  39.291   5.198  -9.946   1.020   2.473   0.927   0.938  -0.345
     14.83  39.248   5.172  -9.993   1.037   2.491   0.857   0.937  -0.350
     14.81  39.205   5.145 -10.040   1.055   2.508   0.844   0.935  -0.355
     14.79  39.161   5.119 -10.088   1.073   2.525   0.843   0.933  -0.361
     14.77  39.117   5.093 -10.136   1.092   2.544   0.944   0.931  -0.366
     14.75  39.074   5.068 -10.182   1.110   2.561   0.889   0.929  -0.370
     14.73  39.029   5.042 -10.230   1.130   2.578   0.840   0.927  -0.376
     14.71  38.984   5.016 -10.279   1.149   2.595   0.837   0.924  -0.381
     14.69  38.938   4.991 -10.327   1.170   2.611   0.834   0.922  -0.387
     14.67  38.891   4.965 -10.376   1.190   2.629   0.845   0.919  -0.393
     14.65  38.846   4.941 -10.423   1.211   2.647   0.935   0.917  -0.399
     14.63  38.799   4.915 -10.472   1.232   2.669   1.123   0.915  -0.403
     14.61  38.751   4.890 -10.522   1.254   2.691   1.084   0.914  -0.406
     14.59  38.702   4.865 -10.572   1.277   2.711   0.993   0.913  -0.408
     14.57  38.654   4.839 -10.622   1.299   2.729   0.901   0.913  -0.408
     14.55  38.607   4.814 -10.670   1.321   2.748   0.945   0.913  -0.409
     14.53  38.557   4.788 -10.721   1.343   2.766   0.902   0.912  -0.409
     14.51  38.507   4.762 -10.773   1.367   2.784   0.900   0.912  -0.410
     14.49  38.457   4.736 -10.824   1.390   2.802   0.901   0.912  -0.411
     14.47  38.407   4.710 -10.876   1.413   2.820   0.899   0.912  -0.411
     14.46  38.369   4.690 -10.915   1.431   2.838   1.197   0.911  -0.412
     14.43  38.307   4.658 -10.978   1.459   2.857   0.752   0.911  -0.412
     14.41  38.256   4.631 -11.031   1.483   2.875   0.901   0.911  -0.413
     14.39  38.204   4.604 -11.084   1.508   2.893   0.898   0.910  -0.414
     14.37  38.151   4.577 -11.138   1.532   2.911   0.897   0.910  -0.414
     14.35  38.101   4.552 -11.189   1.555   2.929   0.947   0.910  -0.415
     14.33  38.049   4.524 -11.243   1.580   2.948   0.902   0.910  -0.415
     14.31  37.995   4.497 -11.298   1.605   2.966   0.900   0.909  -0.416
     14.29  37.942   4.469 -11.352   1.630   2.984   0.902   0.909  -0.417
     14.27  37.888   4.442 -11.407   1.655   3.000   0.799   0.909  -0.417
     14.25  37.834   4.414 -11.462   1.681   3.000  -0.000   0.908  -0.418
     14.23  37.783   4.388 -11.515   1.705   3.000   0.000   0.908  -0.419
     14.21  37.729   4.361 -11.569   1.730   3.000  -0.000   0.908  -0.419
     14.19  37.675   4.333 -11.624   1.755   3.000   0.000   0.908  -0.420
     14.17  37.621   4.306 -11.679   1.781   3.000  -0.000   0.907  -0.420
     14.15  37.567   4.278 -11.734   1.806   3.000  -0.000   0.907  -0.421
     14.13  37.516   4.252 -11.787   1.831   3.000   0.000   0.907  -0.422
     14.11  37.462   4.225 -11.842   1.856   3.000   0.000   0.906  -0.422
     14.09  37.408   4.198 -11.896   1.882   3.000  -0.000   0.906  -0.423
     14.07  37.354   4.170 -11.951   1.907   3.000  -0.000   0.906  -0.424
     14.05  37.300   4.143 -12.006   1.933   3.000   0.000   0.906  -0.424
     14.03  37.245   4.116 -12.061   1.959   3.000  -0.000   0.905  -0.425
     14.01  37.194   4.090 -12.113   1.983   3.000   0.000   0.905  -0.425
     13.99  37.140   4.063 -12.168   2.009   3.000   0.000   0.905  -0.426
     13.97  37.085   4.036 -12.223   2.035   3.000  -0.000   0.904  -0.427
     13.96  37.044   4.015 -12.265   2.055   3.000  -0.000   0.904  -0.427
     13.93  36.978   3.982 -12.332   2.087   3.000  -0.000   0.904  -0.428
     13.91  36.924   3.955 -12.386   2.113   3.000  -0.000   0.904  -0.429
     13.89  36.872   3.929 -12.438   2.137   3.000   0.000   0.903  -0.429
     13.87  36.818   3.903 -12.493   2.163   3.000   0.000   0.903  -0.430
     13.85  36.763   3.876 -12.548   2.189   3.000  -0.000   0.903  -0.430
     13.83  36.709   3.849 -12.602   2.216   3.000   0.000   0.902  -0.431
     13.81  36.655   3.822 -12.657   2.242   3.000  -0.000   0.902  -0.432
     13.79  36.603   3.797 -12.709   2.267   3.000   0.000   0.902  -0.432
     13.77  36.548   3.770 -12.764   2.293   3.000  -0.000   0.901  -0.433
     13.75  36.494   3.743 -12.818   2.319   3.000   0.000   0.901  -0.434
     13.73  36.440   3.717 -12.873   2.345   3.000  -0.000   0.901  -0.434
     13.71  36.388   3.691 -12.925   2.370   3.000   0.000   0.901  -0.435
     13.69  36.333   3.664 -12.980   2.397   3.000  -0.000   0.900  -0.435
     13.67  36.278   3.638 -13.035   2.424   3.000   0.000   0.900  -0.436
     13.65  36.224   3.611 -13.089   2.450   3.000  -0.000   0.900  -0.437
     13.63  36.172   3.586 -13.141   2.475   3.000   0.000   0.899  -0.437
     13.61  36.117   3.559 -13.196   2.502   3.000   0.000   0.899  -0.438
     13.59  36.064   3.534 -13.248   2.528   3.000  -0.000   0.899  -0.438
     13.57  36.008   3.507 -13.305   2.555   3.000   0.000   0.898  -0.439
     13.55  35.953   3.481 -13.359   2.582   3.000  -0.000   0.898  -0.440
     13.53  35.902   3.456 -13.411   2.607   3.000   0.000   0.898  -0.440
     13.51  35.847   3.429 -13.465   2.634   3.000  -0.000   0.898  -0.441
     13.49  35.792   3.403 -13.519   2.661   3.000   0.000   0.897  -0.442
     13.47  35.738   3.377 -13.574   2.687   3.000  -0.000   0.897  -0.442
     13.46  35.696   3.357 -13.615   2.708   3.000  -0.000   0.897  -0.443
     13.43  35.630   3.326 -13.681   2.740   3.000   0.000   0.896  -0.443
     13.41  35.575   3.300 -13.735   2.767   3.000  -0.000   0.896  -0.444
     13.39  35.520   3.274 -13.789   2.794   3.000   0.000   0.896  -0.445
     13.37  35.468   3.249 -13.841   2.820   3.000   0.000   0.895  -0.445
     13.35  35.414   3.223 -13.895   2.847   3.000  -0.000   0.895  -0.446
     13.33  35.359   3.197 -13.949   2.874   3.000   0.000   0.895  -0.447
     13.31  35.304   3.171 -14.004   2.901   3.000  -0.000   0.894  -0.447
     13.29  35.249   3.145 -14.058   2.928   3.000   0.000   0.894  -0.448
     13.27  35.197   3.121 -14.109   2.954   3.000  -0.000   0.894  -0.448
     13.25  35.142   3.095 -14.163   2.981   3.000  -0.000   0.894  -0.449
     13.23  35.087   3.069 -14.217   3.008   3.000   0.000   0.893  -0.450
     13.21  35.032   3.044 -14.272   3.036   3.000  -0.000   0.893  -0.450
     13.19  34.980   3.019 -14.323   3.062   3.000  -0.000   0.893  -0.451
     13.17  34.923   2.993 -14.379   3.090   3.000   0.000   0.892  -0.451
     13.15  34.871   2.968 -14.431   3.116   3.000   0.000   0.892  -0.452
     13.13  34.816   2.943 -14.485   3.144   3.000   0.000   0.892  -0.453
     13.11  34.761   2.918 -14.539   3.171   3.000  -0.000   0.891  -0.453
     13.09  34.706   2.892 -14.592   3.198   3.000  -0.000   0.891  -0.454
     13.07  34.651   2.867 -14.647   3.226   3.000   0.000   0.891  -0.455
     13.05  34.596   2.841 -14.700   3.254   3.000  -0.000   0.890  -0.455
     13.03  34.544   2.817 -14.751   3.280   3.000   0.000   0.890  -0.456
     13.01  34.489   2.792 -14.805   3.307   3.000   0.000   0.890  -0.456
     12.99  34.437   2.768 -14.857   3.334   3.000  -0.000   0.889  -0.457
     12.97  34.378   2.742 -14.913   3.363   3.000   0.000   0.889  -0.458
     12.96  34.340   2.724 -14.951   3.382   3.000   0.000   0.889  -0.458
     12.93  34.271   2.692 -15.019   3.417   3.000  -0.000   0.889  -0.459
     12.91  34.216   2.667 -15.072   3.445   3.000   0.000   0.888  -0.459
     12.89  34.161   2.642 -15.126   3.473   3.000  -0.000   0.888  -0.460
     12.87  34.105   2.617 -15.180   3.501   3.000   0.000   0.888  -0.461
     12.85  34.053   2.593 -15.231   3.527   3.000  -0.000   0.887  -0.461
     12.83  33.998   2.569 -15.285   3.555   3.000   0.000   0.887  -0.462
     12.81  33.942   2.544 -15.339   3.583   3.000  -0.000   0.887  -0.463
     12.79  33.887   2.519 -15.392   3.611   3.000   0.000   0.886  -0.463
     12.77  33.832   2.494 -15.446   3.640   3.000  -0.000   0.886  -0.464
     12.75  33.779   2.470 -15.497   3.666   3.000   0.000   0.886  -0.464
     12.73  33.724   2.446 -15.551   3.695   3.000  -0.000   0.885  -0.465
     12.71  33.669   2.421 -15.604   3.723   3.000   0.000   0.885  -0.466
     12.69  33.613   2.396 -15.658   3.751   3.000   0.000   0.885  -0.466
     12.67  33.558   2.372 -15.712   3.779   3.000  -0.000   0.884  -0.467
     12.65  33.505   2.348 -15.762   3.806   3.000   0.000   0.884  -0.467
     12.63  33.450   2.324 -15.816   3.834   3.000  -0.000   0.884  -0.468
     12.61  33.395   2.299 -15.869   3.863   3.000   0.000   0.883  -0.469
     12.59  33.339   2.275 -15.923   3.891   3.000  -0.000   0.883  -0.469
     12.57  33.284   2.250 -15.976   3.920   3.000  -0.000   0.883  -0.470
     12.55  33.228   2.226 -16.030   3.948   3.000  -0.000   0.882  -0.470
     12.53  33.176   2.203 -16.081   3.975   3.000   0.000   0.882  -0.471
     12.51  33.120   2.178 -16.134   4.004   3.000  -0.000   0.882  -0.472
     12.49  33.064   2.154 -16.188   4.033   3.000  -0.000   0.881  -0.472
     12.47  33.009   2.130 -16.241   4.061   3.000   0.000   0.881  -0.473
     12.46  32.967   2.111 -16.281   4.083   3.000   0.000   0.881  -0.473
     12.43  32.899   2.082 -16.346   4.118   3.000  -0.000   0.880  -0.474
     12.41  32.844   2.058 -16.400   4.147   3.000   0.000   0.880  -0.475
     12.39  32.791   2.035 -16.450   4.174   3.000   0.000   0.880  -0.475
     12.37  32.734   2.010 -16.505   4.203   3.000  -0.000   0.879  -0.476
     12.35  32.679   1.986 -16.558   4.232   3.000  -0.000   0.879  -0.477
     12.33  32.626   1.964 -16.608   4.260   3.000   0.000   0.879  -0.477
     12.31  32.570   1.940 -16.662   4.289   3.000  -0.000   0.879  -0.478
     12.29  32.514   1.916 -16.715   4.318   3.000   0.000   0.878  -0.478
     12.27  32.458   1.892 -16.768   4.347   3.000  -0.000   0.878  -0.479
     12.25  32.402   1.868 -16.822   4.376   3.000   0.000   0.878  -0.480
     12.23  32.350   1.845 -16.872   4.404   3.000  -0.000   0.877  -0.480
     12.21  32.294   1.822 -16.925   4.433   3.000  -0.000   0.877  -0.481
     12.19  32.238   1.798 -16.979   4.462   3.000   0.000   0.877  -0.481
     12.17  32.182   1.774 -17.032   4.491   3.000  -0.000   0.876  -0.482
     12.15  32.129   1.751 -17.082   4.519   3.000   0.000   0.876  -0.483
     12.13  32.073   1.728 -17.135   4.548   3.000  -0.000   0.876  -0.483
     12.11  32.018   1.704 -17.188   4.578   3.000  -0.000   0.875  -0.484
     12.09  31.962   1.681 -17.241   4.607   3.000   0.000   0.875  -0.484
     12.07  31.906   1.657 -17.294   4.636   3.000  -0.000   0.875  -0.485
     12.05  31.852   1.635 -17.345   4.664   3.000  -0.000   0.874  -0.486
     12.03  31.797   1.612 -17.398   4.694   3.000   0.000   0.874  -0.486
     12.01  31.741   1.588 -17.451   4.723   3.000   0.000   0.874  -0.487
     11.99  31.685   1.565 -17.503   4.753   3.000   0.000   0.873  -0.487
     11.97  31.629   1.542 -17.556   4.782   3.000  -0.000   0.873  -0.488
     11.96  31.590   1.525 -17.593   4.803   3.000   0.000   0.873  -0.488
     11.93  31.518   1.496 -17.661   4.841   3.000  -0.000   0.872  -0.489
     11.91  31.462   1.473 -17.713   4.871   3.000  -0.000   0.872  -0.490
     11.89  31.409   1.451 -17.764   4.899   3.000  -0.000   0.872  -0.490
     11.87  31.353   1.427 -17.816   4.929   3.000   0.000   0.871  -0.491
     11.85  31.297   1.404 -17.869   4.958   3.000  -0.000   0.871  -0.492
     11.83  31.241   1.381 -17.922   4.988   3.000   0.000   0.870  -0.492
     11.81  31.185   1.358 -17.975   5.018   3.000   0.000   0.870  -0.493
     11.79  31.131   1.336 -18.025   5.047   3.000   0.000   0.870  -0.493
     11.77  31.075   1.313 -18.078   5.077   3.000   0.000   0.869  -0.494
     11.75  31.019   1.291 -18.131   5.107   3.000   0.000   0.869  -0.495
     11.73  30.963   1.268 -18.183   5.137   3.000  -0.000   0.869  -0.495
     11.71  30.909   1.246 -18.234   5.165   3.000   0.000   0.869  -0.495
     11.69  30.853   1.223 -18.286   5.195   3.000  -0.000   0.869  -0.495
     11.67  30.797   1.200 -18.339   5.225   3.000   0.000   0.869  -0.495
     11.65  30.741   1.177 -18.391   5.255   3.000   0.000   0.869  -0.495
     11.63  30.685   1.154 -18.444   5.285   3.000  -0.000   0.869  -0.495
     11.61  30.632   1.133 -18.494   5.313   3.000   0.000   0.869  -0.495
     11.59  30.575   1.110 -18.547   5.344   3.000  -0.000   0.869  -0.495
     11.57  30.518   1.087 -18.601   5.374   3.000   0.000   0.869  -0.495
     11.55  30.465   1.065 -18.651   5.403   3.000  -0.000   0.869  -0.495
     11.53  30.409   1.042 -18.703   5.433   3.000   0.000   0.869  -0.495
     11.51  30.353   1.019 -18.756   5.463   3.000  -0.000   0.868  -0.496
     11.49  30.297   0.997 -18.808   5.493   3.000  -0.000   0.868  -0.496
     11.47  30.241   0.974 -18.861   5.523   3.000  -0.000   0.868  -0.497
     11.46  30.195   0.956 -18.903   5.547   3.000   0.000   0.867  -0.498
     11.43  30.131   0.930 -18.963   5.581   3.000  -0.000   0.867  -0.498
     11.41  30.075   0.907 -19.015   5.611   3.000   0.000   0.867  -0.499
     11.39  30.019   0.885 -19.068   5.642   3.000   0.000   0.866  -0.499
     11.37  29.963   0.862 -19.120   5.672   3.000  -0.000   0.866  -0.500
     11.35  29.906   0.840 -19.173   5.703   3.000   0.000   0.866  -0.501
     11.33  29.853   0.818 -19.223   5.731   3.000  -0.000   0.866  -0.501
     11.31  29.797   0.796 -19.275   5.762   3.000  -0.000   0.866  -0.501
     11.29  29.740   0.773 -19.328   5.792   3.000   0.000   0.866  -0.501
     11.27  29.684   0.751 -19.381   5.823   3.000  -0.000   0.866  -0.501
     11.25  29.630   0.729 -19.430   5.851   3.000  -0.000   0.866  -0.501
     11.23  29.574   0.707 -19.483   5.882   3.000   0.000   0.865  -0.501
     11.21  29.518   0.684 -19.535   5.912   3.000   0.000   0.865  -0.502
     11.19  29.461   0.662 -19.588   5.943   3.000  -0.000   0.865  -0.502
     11.17  29.405   0.640 -19.640   5.973   3.000  -0.000   0.864  -0.503
     11.15  29.351   0.619 -19.690   6.002   3.000   0.000   0.864  -0.504
     11.13  29.295   0.596 -19.742   6.033   3.000   0.000   0.864  -0.504
     11.11  29.239   0.574 -19.794   6.063   3.000  -0.000   0.863  -0.505
     11.09  29.182   0.552 -19.847   6.094   3.000   0.000   0.863  -0.505
     11.07  29.126   0.530 -19.899   6.124   3.000   0.000   0.863  -0.506
     11.05  29.070   0.508 -19.951   6.155   3.000   0.000   0.862  -0.507
     11.03  29.016   0.487 -20.001   6.184   3.000  -0.000   0.862  -0.507
     11.01  28.960   0.465 -20.053   6.215   3.000   0.000   0.861  -0.508
     10.99  28.903   0.443 -20.105   6.246   3.000   0.000   0.861  -0.508
     10.97  28.846   0.421 -20.158   6.277   3.000  -0.000   0.861  -0.509
     10.96  28.806   0.405 -20.194   6.299   3.000  -0.000   0.861  -0.509
     10.93  28.735   0.378 -20.260   6.338   3.000   0.000   0.860  -0.510
     10.91  28.678   0.356 -20.312   6.369   3.000  -0.000   0.860  -0.511
     10.89  28.622   0.334 -20.364   6.400   3.000   0.000   0.859  -0.511
     10.87  28.568   0.313 -20.414   6.429   3.000   0.000   0.859  -0.512
     10.85  28.512   0.292 -20.466   6.460   3.000  -0.000   0.859  -0.513
     10.83  28.455   0.270 -20.518   6.491   3.000   0.000   0.858  -0.513
     10.81  28.399   0.249 -20.570   6.522   3.000   0.000   0.858  -0.514
     10.79  28.342   0.227 -20.622   6.553   3.000  -0.000   0.858  -0.514
     10.77  28.288   0.206 -20.671   6.583   3.000  -0.000   0.857  -0.515
     10.75  28.231   0.185 -20.723   6.614   2.999  -0.044   0.857  -0.516
     10.73  28.175   0.164 -20.775   6.646   2.994  -0.266   0.856  -0.518
     10.71  28.119   0.143 -20.826   6.677   2.975  -0.904   0.855  -0.519
     10.69  28.063   0.122 -20.877   6.708   2.957  -0.905   0.853  -0.521
     10.67  28.007   0.101 -20.927   6.739   2.939  -0.904   0.852  -0.523
     10.65  27.955   0.082 -20.975   6.768   2.921  -0.956   0.851  -0.525
     10.63  27.900   0.062 -21.025   6.799   2.911  -0.499   0.850  -0.526
     10.61  27.844   0.042 -21.075   6.830   2.929   0.907   0.849  -0.528
     10.59  27.788   0.022 -21.125   6.862   2.947   0.904   0.848  -0.530
     10.57  27.731   0.001 -21.176   6.894   2.965   0.896   0.847  -0.532
     10.55  27.678  -0.018 -21.225   6.924   2.984   0.955   0.846  -0.534
     10.53  27.621  -0.038 -21.276   6.957   3.000   0.810   0.844  -0.536
     10.51  27.563  -0.058 -21.327   6.989   3.000  -0.000   0.843  -0.537
     10.49  27.506  -0.078 -21.378   7.022   3.000   0.000   0.842  -0.539
     10.47  27.449  -0.098 -21.429   7.055   3.000   0.000   0.841  -0.541
     10.46  27.400  -0.114 -21.472   7.083   3.000  -0.000   0.840  -0.542
     10.43  27.335  -0.137 -21.530   7.120   3.000   0.000   0.839  -0.544
     10.41  27.281  -0.155 -21.578   7.152   3.000   0.000   0.838  -0.546
     10.39  27.223  -0.174 -21.629   7.185   3.000  -0.000   0.837  -0.548
     10.37  27.166  -0.194 -21.679   7.218   3.000  -0.000   0.835  -0.550
     10.35  27.108  -0.213 -21.730   7.251   3.000   0.000   0.834  -0.551
     10.33  27.051  -0.232 -21.780   7.285   3.000  -0.000   0.833  -0.553
     10.31  26.993  -0.250 -21.830   7.318   3.000   0.000   0.832  -0.555
     10.29  26.939  -0.268 -21.878   7.350   3.000   0.000   0.831  -0.556
     10.27  26.881  -0.287 -21.928   7.384   3.000  -0.000   0.830  -0.558
     10.25  26.823  -0.305 -21.979   7.418   3.000   0.000   0.829  -0.560
     10.23  26.766  -0.324 -22.029   7.452   3.000  -0.000   0.827  -0.562
     10.21  26.708  -0.342 -22.079   7.486   3.000  -0.000   0.826  -0.563
     10.19  26.653  -0.359 -22.127   7.519   3.000   0.000   0.825  -0.565
     10.17  26.595  -0.377 -22.176   7.553   3.000   0.000   0.824  -0.567
     10.15  26.537  -0.395 -22.227   7.588   3.000  -0.003   0.823  -0.568
     10.13  26.479  -0.413 -22.276   7.622   3.000   0.003   0.822  -0.569
     10.11  26.424  -0.430 -22.324   7.655   3.000   0.000   0.822  -0.569
     10.09  26.366  -0.448 -22.373   7.690   3.000   0.000   0.822  -0.570
     10.07  26.308  -0.465 -22.423   7.724   3.000  -0.000   0.821  -0.570
     10.05  26.250  -0.483 -22.473   7.759   3.000  -0.000   0.821  -0.571
     10.03  26.192  -0.501 -22.523   7.794   3.000   0.000   0.821  -0.572
     10.01  26.137  -0.518 -22.570   7.826   3.000  -0.000   0.820  -0.572
      9.99  26.078  -0.535 -22.620   7.862   3.000  -0.000   0.820  -0.573
      9.97  26.020  -0.553 -22.670   7.897   3.000   0.000   0.819  -0.573
      9.96  25.982  -0.565 -22.703   7.919   3.000   0.000   0.819  -0.574
      9.93  25.905  -0.588 -22.769   7.966   3.000  -0.000   0.819  -0.574
      9.91  25.850  -0.604 -22.816   7.999   3.000   0.000   0.818  -0.575
      9.90  25.800  -0.619 -22.858   8.029   3.000   0.000   0.818  -0.575
      9.87  25.733  -0.639 -22.916   8.069   3.000  -0.000   0.817  -0.576
      9.85  25.674  -0.657 -22.965   8.104   3.000   0.000   0.817  -0.577
      9.83  25.619  -0.673 -23.012   8.137   3.000  -0.000   0.817  -0.577
      9.82  25.567  -0.688 -23.056   8.169   3.000   0.000   0.816  -0.578
      9.79  25.503  -0.707 -23.111   8.207   3.000  -0.000   0.816  -0.578
      9.77  25.445  -0.725 -23.160   8.242   3.000   0.000   0.815  -0.579
      9.75  25.387  -0.742 -23.210   8.278   3.000   0.002   0.815  -0.579
      9.73  25.332  -0.758 -23.257   8.311   3.000  -0.002   0.816  -0.579
      9.71  25.277  -0.774 -23.304   8.344   3.000  -0.000   0.816  -0.578
      9.69  25.216  -0.792 -23.355   8.381   3.000   0.000   0.816  -0.578
      9.67  25.158  -0.810 -23.405   8.416   3.000   0.000   0.817  -0.577
      9.65  25.100  -0.827 -23.454   8.450   3.000  -0.000   0.817  -0.576
      9.63  25.045  -0.843 -23.501   8.484   3.000   0.000   0.818  -0.576
      9.61  24.987  -0.861 -23.551   8.518   3.000  -0.000   0.818  -0.575
      9.59  24.929  -0.878 -23.600   8.553   3.000  -0.000   0.818  -0.575
      9.57  24.871  -0.896 -23.650   8.588   3.000   0.000   0.819  -0.574
      9.55  24.812  -0.913 -23.700   8.623   3.000  -0.000   0.819  -0.574
      9.53  24.757  -0.930 -23.747   8.656   3.000  -0.000   0.819  -0.573
      9.51  24.699  -0.948 -23.797   8.691   3.000  -0.000   0.820  -0.573
      9.49  24.641  -0.965 -23.846   8.725   3.000   0.000   0.820  -0.572
      9.47  24.583  -0.983 -23.896   8.760   3.000  -0.000   0.821  -0.571
      9.46  24.545  -0.995 -23.929   8.783   3.000   0.000   0.821  -0.571
      9.43  24.469  -1.018 -23.994   8.828   3.000  -0.000   0.821  -0.570
      9.41  24.411  -1.036 -24.044   8.863   3.000   0.000   0.822  -0.570
      9.39  24.356  -1.053 -24.092   8.896   3.000  -0.000   0.822  -0.569
      9.37  24.298  -1.071 -24.142   8.930   3.000  -0.000   0.823  -0.569
      9.35  24.239  -1.089 -24.192   8.965   3.000  -0.000   0.823  -0.568
      9.33  24.184  -1.106 -24.240   8.998   3.000   0.000   0.823  -0.567
      9.31  24.126  -1.124 -24.290   9.032   3.000  -0.000   0.824  -0.567
      9.29  24.068  -1.142 -24.340   9.067   3.000  -0.000   0.824  -0.566
      9.27  24.010  -1.160 -24.390   9.101   3.000   0.000   0.825  -0.566
      9.25  23.955  -1.178 -24.438   9.134   3.000   0.000   0.825  -0.565
      9.23  23.897  -1.196 -24.488   9.168   3.000   0.000   0.825  -0.565
      9.21  23.839  -1.214 -24.538   9.202   3.000  -0.000   0.826  -0.564
      9.19  23.781  -1.232 -24.588   9.236   3.000   0.000   0.826  -0.563
      9.17  23.723  -1.251 -24.638   9.271   3.000  -0.000   0.827  -0.563
      9.15  23.668  -1.268 -24.686   9.303   3.000   0.000   0.827  -0.562
      9.13  23.611  -1.286 -24.736   9.337   3.000  -0.000   0.827  -0.562
      9.11  23.553  -1.305 -24.786   9.371   3.000  -0.000   0.827  -0.562
      9.09  23.495  -1.323 -24.836   9.405   3.000  -0.000   0.827  -0.562
      9.07  23.437  -1.341 -24.886   9.439   3.000   0.000   0.827  -0.562
      9.05  23.383  -1.359 -24.934   9.472   3.000   0.000   0.827  -0.562
      9.03  23.325  -1.377 -24.984   9.506   3.000  -0.000   0.827  -0.562
      9.01  23.267  -1.395 -25.034   9.540   3.000   0.000   0.827  -0.562
      8.99  23.210  -1.414 -25.084   9.574   3.000  -0.000   0.827  -0.562
      8.97  23.152  -1.432 -25.134   9.608   3.000   0.000   0.827  -0.562
      8.96  23.103  -1.448 -25.177   9.637   3.000  -0.000   0.827  -0.562
      8.93  23.038  -1.468 -25.233   9.675   3.000  -0.000   0.827  -0.562
      8.91  22.980  -1.486 -25.283   9.709   3.000   0.000   0.827  -0.562
      8.89  22.923  -1.505 -25.333   9.743   3.000  -0.000   0.827  -0.562
      8.87  22.868  -1.522 -25.380   9.775   3.000   0.000   0.827  -0.562
      8.85  22.810  -1.540 -25.430   9.809   3.000  -0.000   0.827  -0.562
      8.83  22.753  -1.559 -25.480   9.843   3.000   0.000   0.827  -0.563
      8.81  22.695  -1.577 -25.530   9.877   3.000   0.000   0.826  -0.563
      8.79  22.637  -1.595 -25.580   9.911   3.000   0.000   0.826  -0.564
      8.77  22.582  -1.612 -25.628   9.944   3.001   0.026   0.825  -0.565
      8.75  22.524  -1.630 -25.678   9.978   3.001   0.001   0.824  -0.567
      8.73  22.466  -1.648 -25.728  10.013   3.000  -0.026   0.822  -0.570
      8.71  22.408  -1.666 -25.777  10.048   3.000  -0.000   0.820  -0.572
      8.69  22.350  -1.683 -25.827  10.082   3.007   0.351   0.818  -0.575
      8.67  22.292  -1.701 -25.877  10.118   3.016   0.451   0.816  -0.578
      8.65  22.236  -1.717 -25.924  10.152   3.025   0.460   0.813  -0.582
      8.63  22.177  -1.734 -25.974  10.188   3.041   0.766   0.811  -0.586
      8.61  22.117  -1.750 -26.024  10.224   3.058   0.868   0.808  -0.590
      8.59  22.063  -1.765 -26.069  10.257   3.076   0.968   0.805  -0.593
      8.57  21.999  -1.783 -26.122  10.297   3.093   0.815   0.802  -0.598
      8.55  21.937  -1.799 -26.173  10.335   3.111   0.862   0.799  -0.602
      8.53  21.879  -1.814 -26.221  10.372   3.129   0.915   0.796  -0.606
      8.51  21.818  -1.830 -26.271  10.411   3.146   0.873   0.793  -0.610
      8.49  21.756  -1.845 -26.322  10.450   3.164   0.872   0.789  -0.614
      8.47  21.693  -1.860 -26.372  10.489   3.181   0.870   0.786  -0.618
      8.46  21.645  -1.872 -26.411  10.520   3.198   1.120   0.784  -0.621
      8.43  21.568  -1.889 -26.472  10.569   3.214   0.644   0.779  -0.627
      8.41  21.508  -1.903 -26.520  10.609   3.231   0.877   0.775  -0.632
      8.39  21.443  -1.917 -26.572  10.651   3.248   0.819   0.771  -0.637
      8.37  21.378  -1.931 -26.623  10.694   3.265   0.832   0.767  -0.642
      8.35  21.313  -1.944 -26.673  10.737   3.282   0.829   0.763  -0.646
      8.33  21.250  -1.957 -26.722  10.778   3.299   0.875   0.759  -0.651
      8.31  21.185  -1.969 -26.772  10.822   3.315   0.833   0.755  -0.656
      8.29  21.119  -1.981 -26.823  10.866   3.332   0.834   0.751  -0.661
      8.27  21.052  -1.993 -26.873  10.911   3.349   0.833   0.747  -0.665
      8.25  20.985  -2.005 -26.924  10.957   3.366   0.833   0.742  -0.670
      8.23  20.921  -2.015 -26.972  11.001   3.383   0.879   0.738  -0.674
      8.21  20.853  -2.026 -27.022  11.047   3.400   0.836   0.734  -0.679
      8.19  20.785  -2.037 -27.072  11.094   3.416   0.834   0.730  -0.684
      8.17  20.716  -2.047 -27.123  11.142   3.433   0.832   0.725  -0.688
      8.15  20.648  -2.056 -27.173  11.190   3.449   0.803   0.721  -0.693
      8.13  20.578  -2.065 -27.223  11.239   3.464   0.718   0.716  -0.698
      8.11  20.512  -2.074 -27.270  11.286   3.480   0.838   0.711  -0.703
      8.09  20.442  -2.082 -27.320  11.336   3.496   0.792   0.705  -0.709
      8.07  20.371  -2.090 -27.370  11.387   3.512   0.786   0.700  -0.714
      8.05  20.300  -2.097 -27.419  11.438   3.528   0.794   0.695  -0.719
      8.03  20.232  -2.103 -27.466  11.487   3.544   0.834   0.690  -0.724
      8.01  20.161  -2.110 -27.515  11.540   3.560   0.793   0.684  -0.729
      7.99  20.089  -2.115 -27.565  11.593   3.576   0.791   0.679  -0.734
      7.97  20.016  -2.121 -27.614  11.647   3.592   0.789   0.673  -0.739
      7.96  19.968  -2.124 -27.646  11.682   3.609   1.268   0.670  -0.742
      7.93  19.872  -2.130 -27.709  11.754   3.627   0.691   0.664  -0.748
      7.91  19.799  -2.133 -27.758  11.809   3.644   0.823   0.659  -0.752
      7.89  19.725  -2.137 -27.806  11.865   3.660   0.823   0.655  -0.756
      7.87  19.651  -2.140 -27.855  11.922   3.677   0.824   0.650  -0.760
      7.85  19.580  -2.143 -27.900  11.976   3.694   0.870   0.645  -0.764
      7.83  19.506  -2.145 -27.948  12.033   3.710   0.824   0.641  -0.768
      7.81  19.431  -2.146 -27.996  12.091   3.727   0.825   0.636  -0.772
      7.79  19.355  -2.148 -28.044  12.150   3.743   0.823   0.631  -0.776
      7.77  19.279  -2.148 -28.091  12.209   3.761   0.865   0.627  -0.779
      7.75  19.203  -2.149 -28.139  12.269   3.781   1.009   0.624  -0.782
      7.73  19.130  -2.149 -28.184  12.325   3.799   0.936   0.622  -0.783
      7.71  19.053  -2.150 -28.232  12.386   3.817   0.904   0.620  -0.785
      7.69  18.975  -2.150 -28.280  12.447   3.836   0.904   0.618  -0.786
      7.67  18.898  -2.149 -28.328  12.508   3.854   0.904   0.616  -0.788
      7.65  18.823  -2.149 -28.373  12.567   3.872   0.948   0.614  -0.789
      7.63  18.745  -2.148 -28.421  12.629   3.890   0.906   0.612  -0.791
      7.61  18.666  -2.148 -28.470  12.692   3.909   0.905   0.610  -0.792
      7.59  18.586  -2.147 -28.518  12.755   3.927   0.905   0.608  -0.794
      7.57  18.507  -2.145 -28.566  12.818   3.937   0.508   0.607  -0.795
      7.55  18.428  -2.144 -28.614  12.881   3.919  -0.904   0.605  -0.796
      7.53  18.353  -2.143 -28.659  12.941   3.901  -0.948   0.603  -0.797
      7.51  18.275  -2.141 -28.706  13.003   3.882  -0.904   0.602  -0.799
      7.49  18.196  -2.139 -28.753  13.066   3.872  -0.497   0.600  -0.800
      7.47  18.118  -2.137 -28.800  13.129   3.891   0.903   0.598  -0.801
      7.46  18.058  -2.136 -28.836  13.177   3.909   1.191   0.597  -0.802
      7.43  17.961  -2.133 -28.893  13.254   3.927   0.741   0.595  -0.804
      7.41  17.882  -2.130 -28.940  13.318   3.945   0.905   0.593  -0.805
      7.39  17.806  -2.128 -28.985  13.380   3.962   0.849   0.591  -0.806
      7.37  17.726  -2.125 -29.033  13.444   3.962   0.000   0.590  -0.808
      7.35  17.646  -2.122 -29.080  13.509   3.962  -0.000   0.588  -0.809
      7.33  17.566  -2.119 -29.127  13.574   3.962   0.000   0.586  -0.810
      7.31  17.486  -2.115 -29.173  13.639   3.962   0.000   0.585  -0.811
      7.29  17.410  -2.112 -29.218  13.701   3.962  -0.000   0.583  -0.813
      7.27  17.330  -2.108 -29.264  13.766   3.962   0.000   0.581  -0.814
      7.25  17.250  -2.104 -29.311  13.831   3.962  -0.000   0.580  -0.815
      7.23  17.170  -2.100 -29.357  13.896   3.962  -0.000   0.578  -0.816
      7.21  17.090  -2.096 -29.403  13.962   3.962  -0.000   0.576  -0.817
      7.19  17.011  -2.092 -29.449  14.027   3.962   0.000   0.575  -0.818
      7.17  16.935  -2.087 -29.492  14.089   3.970   0.416   0.573  -0.820
      7.15  16.855  -2.083 -29.538  14.155   3.979   0.455   0.572  -0.821
      7.13  16.774  -2.078 -29.584  14.221   3.987   0.418   0.571  -0.821
      7.11  16.694  -2.073 -29.630  14.287   3.987  -0.000   0.570  -0.821
      7.09  16.614  -2.069 -29.676  14.354   3.987   0.000   0.570  -0.822
      7.07  16.533  -2.064 -29.722  14.420   3.987  -0.000   0.569  -0.822
      7.05  16.457  -2.059 -29.765  14.482   3.987   0.000   0.569  -0.822
      7.03  16.377  -2.054 -29.811  14.549   3.987   0.000   0.568  -0.823
      7.01  16.297  -2.049 -29.857  14.615   3.987  -0.000   0.568  -0.823
      6.99  16.216  -2.044 -29.902  14.681   3.987   0.000   0.567  -0.824
      6.97  16.136  -2.039 -29.948  14.747   3.987  -0.000   0.567  -0.824
      6.96  16.080  -2.035 -29.980  14.794   3.987   0.000   0.566  -0.824
      6.93  15.978  -2.028 -30.037  14.878   3.981  -0.244   0.565  -0.825
      6.91  15.898  -2.023 -30.083  14.944   3.963  -0.905   0.565  -0.825
      6.89  15.823  -2.018 -30.125  15.007   3.944  -0.952   0.564  -0.826
      6.87  15.744  -2.013 -30.170  15.072   3.926  -0.906   0.564  -0.826
      6.85  15.665  -2.007 -30.214  15.137   3.908  -0.905   0.563  -0.826
      6.83  15.587  -2.002 -30.258  15.202   3.890  -0.906   0.563  -0.827
      6.81  15.509  -1.996 -30.302  15.266   3.871  -0.907   0.562  -0.827
      6.79  15.431  -1.991 -30.346  15.331   3.853  -0.905   0.561  -0.828
      6.77  15.354  -1.986 -30.389  15.395   3.835  -0.902   0.561  -0.828
      6.75  15.281  -1.980 -30.430  15.455   3.817  -0.954   0.560  -0.828
      6.73  15.205  -1.975 -30.473  15.519   3.807  -0.492   0.560  -0.829
      6.71  15.128  -1.969 -30.516  15.583   3.825   0.904   0.559  -0.829
      6.69  15.050  -1.963 -30.560  15.647   3.843   0.904   0.559  -0.829
      6.67  14.973  -1.958 -30.603  15.712   3.861   0.907   0.558  -0.830
      6.65  14.898  -1.952 -30.645  15.774   3.880   0.952   0.557  -0.830
      6.63  14.820  -1.946 -30.689  15.839   3.898   0.901   0.557  -0.831
      6.61  14.741  -1.940 -30.733  15.905   3.916   0.904   0.556  -0.831
      6.59  14.662  -1.934 -30.777  15.971   3.935   0.905   0.555  -0.832
      6.57  14.582  -1.928 -30.821  16.038   3.953   0.904   0.555  -0.832
      6.55  14.506  -1.922 -30.863  16.101   3.971   0.952   0.554  -0.832
      6.53  14.426  -1.915 -30.908  16.168   3.987   0.802   0.554  -0.833
      6.51  14.345  -1.909 -30.952  16.235   3.987   0.000   0.553  -0.833
      6.49  14.265  -1.902 -30.997  16.302   3.987  -0.000   0.553  -0.833
      6.47  14.185  -1.896 -31.041  16.369   3.987   0.000   0.552  -0.834
      6.46  14.125  -1.891 -31.075  16.420   3.987  -0.000   0.552  -0.834
      6.43  14.026  -1.882 -31.129  16.502   3.987   0.000   0.551  -0.835
      6.41  13.946  -1.876 -31.173  16.570   3.987   0.000   0.550  -0.835
      6.39  13.870  -1.869 -31.215  16.633   3.987  -0.000   0.550  -0.835
      6.37  13.790  -1.862 -31.260  16.701   3.987  -0.000   0.549  -0.836
      6.35  13.710  -1.856 -31.304  16.768   3.987   0.000   0.549  -0.836
      6.33  13.630  -1.849 -31.348  16.835   3.983  -0.213   0.548  -0.837
      6.31  13.550  -1.842 -31.391  16.902   3.965  -0.904   0.547  -0.837
      6.29  13.471  -1.835 -31.435  16.968   3.946  -0.904   0.547  -0.837
      6.27  13.396  -1.828 -31.476  17.031   3.928  -0.951   0.546  -0.838
      6.25  13.317  -1.821 -31.519  17.098   3.910  -0.904   0.546  -0.838
      6.23  13.239  -1.814 -31.562  17.163   3.892  -0.903   0.545  -0.838
      6.21  13.161  -1.807 -31.604  17.229   3.874  -0.901   0.545  -0.839
      6.19  13.084  -1.800 -31.647  17.294   3.855  -0.903   0.544  -0.839
      6.17  13.010  -1.793 -31.687  17.356   3.837  -0.950   0.543  -0.839
      6.15  12.934  -1.786 -31.729  17.421   3.819  -0.904   0.543  -0.840
      6.13  12.857  -1.779 -31.770  17.485   3.809  -0.493   0.542  -0.840
      6.11  12.780  -1.771 -31.812  17.550   3.827   0.903   0.542  -0.841
      6.09  12.703  -1.764 -31.854  17.615   3.845   0.905   0.541  -0.841
      6.07  12.626  -1.757 -31.896  17.681   3.864   0.903   0.540  -0.841
      6.05  12.551  -1.750 -31.936  17.744   3.882   0.949   0.540  -0.842
      6.03  12.473  -1.742 -31.979  17.810   3.900   0.903   0.539  -0.842
      6.01  12.395  -1.734 -32.021  17.877   3.918   0.904   0.539  -0.843
      5.99  12.315  -1.726 -32.064  17.944   3.937   0.903   0.538  -0.843
      5.97  12.236  -1.719 -32.107  18.011   3.955   0.903   0.537  -0.843
      5.96  12.172  -1.712 -32.142  18.065   3.973   1.126   0.537  -0.844
      5.93  12.081  -1.703 -32.191  18.143   3.984   0.474   0.536  -0.844
      5.91  12.001  -1.695 -32.234  18.210   3.968  -0.787   0.536  -0.844
      5.89  11.922  -1.687 -32.276  18.278   3.952  -0.789   0.535  -0.845
      5.87  11.843  -1.679 -32.319  18.345   3.936  -0.789   0.534  -0.845
      5.85  11.764  -1.670 -32.361  18.411   3.920  -0.789   0.534  -0.846
      5.83  11.686  -1.662 -32.403  18.478   3.904  -0.789   0.533  -0.846
      5.81  11.608  -1.654 -32.444  18.544   3.889  -0.789   0.532  -0.847
      5.79  11.534  -1.646 -32.484  18.607   3.873  -0.828   0.531  -0.847
      5.77  11.457  -1.638 -32.525  18.673   3.857  -0.789   0.530  -0.848
      5.75  11.380  -1.629 -32.566  18.739   3.841  -0.790   0.529  -0.848
      5.73  11.303  -1.621 -32.607  18.804   3.825  -0.811   0.528  -0.849
      5.71  11.231  -1.613 -32.645  18.866   3.806  -0.943   0.526  -0.850
      5.69  11.152  -1.604 -32.687  18.934   3.788  -0.864   0.524  -0.851
      5.67  11.076  -1.595 -32.727  18.999   3.770  -0.894   0.523  -0.852
      5.65  11.005  -1.586 -32.764  19.060   3.752  -0.942   0.521  -0.853
      5.63  10.930  -1.577 -32.803  19.125   3.734  -0.895   0.520  -0.854
      5.61  10.856  -1.568 -32.842  19.189   3.716  -0.895   0.518  -0.855
      5.59  10.782  -1.559 -32.881  19.253   3.698  -0.895   0.516  -0.856
      5.57  10.708  -1.550 -32.919  19.316   3.680  -0.894   0.515  -0.857
      5.55  10.635  -1.540 -32.957  19.380   3.662  -0.896   0.513  -0.858
      5.53  10.565  -1.531 -32.993  19.440   3.652  -0.537   0.511  -0.859
      5.51  10.492  -1.521 -33.030  19.504   3.669   0.865   0.510  -0.860
      5.49  10.418  -1.512 -33.068  19.568   3.687   0.866   0.508  -0.862
      5.47  10.344  -1.501 -33.106  19.632   3.704   0.865   0.506  -0.863
      5.46  10.295  -1.495 -33.131  19.675   3.722   1.319   0.505  -0.863
      5.43  10.198  -1.481 -33.180  19.760   3.739   0.667   0.503  -0.865
      5.41  10.123  -1.470 -33.218  19.825   3.757   0.869   0.501  -0.866
      5.39  10.048  -1.459 -33.256  19.891   3.774   0.866   0.499  -0.867
      5.37   9.972  -1.448 -33.294  19.957   3.791   0.864   0.497  -0.868
      5.35   9.896  -1.437 -33.332  20.024   3.809   0.866   0.496  -0.869
      5.33   9.820  -1.425 -33.370  20.091   3.819   0.506   0.494  -0.869
      5.31   9.748  -1.414 -33.406  20.154   3.802  -0.882   0.493  -0.870
      5.29   9.673  -1.403 -33.443  20.221   3.785  -0.835   0.491  -0.871
      5.27   9.597  -1.391 -33.481  20.287   3.769  -0.834   0.489  -0.872
      5.25   9.523  -1.379 -33.518  20.353   3.752  -0.835   0.488  -0.873
      5.23   9.448  -1.367 -33.554  20.419   3.735  -0.837   0.486  -0.874
      5.21   9.374  -1.355 -33.591  20.485   3.718  -0.833   0.485  -0.874
      5.19   9.304  -1.344 -33.625  20.547   3.701  -0.882   0.484  -0.875
      5.17   9.231  -1.332 -33.661  20.612   3.684  -0.832   0.482  -0.876
      5.15   9.157  -1.320 -33.697  20.677   3.667  -0.830   0.481  -0.877
      5.13   9.084  -1.308 -33.732  20.742   3.659  -0.436   0.480  -0.877
      5.11   9.015  -1.296 -33.766  20.804   3.677   0.953   0.480  -0.877
      5.09   8.940  -1.283 -33.802  20.871   3.695   0.889   0.479  -0.878
      5.07   8.866  -1.271 -33.838  20.937   3.713   0.904   0.478  -0.878
      5.05   8.795  -1.259 -33.873  21.000   3.732   0.951   0.478  -0.878
      5.03   8.721  -1.246 -33.909  21.066   3.750   0.905   0.477  -0.879
      5.01   8.646  -1.233 -33.945  21.133   3.768   0.904   0.477  -0.879
      4.99   8.570  -1.220 -33.981  21.200   3.786   0.905   0.476  -0.879
      4.97   8.495  -1.207 -34.018  21.268   3.805   0.905   0.475  -0.880
      4.96   8.441  -1.198 -34.044  21.315   3.823   1.287   0.475  -0.880
      4.93   8.345  -1.181 -34.090  21.401   3.833   0.391   0.474  -0.880
      4.91   8.269  -1.168 -34.126  21.469   3.815  -0.904   0.474  -0.881
      4.89   8.194  -1.155 -34.163  21.537   3.796  -0.903   0.473  -0.881
      4.87   8.119  -1.141 -34.199  21.604   3.778  -0.903   0.472  -0.881
      4.85   8.048  -1.129 -34.233  21.667   3.760  -0.955   0.472  -0.882
      4.83   7.973  -1.116 -34.268  21.734   3.742  -0.901   0.471  -0.882
      4.81   7.899  -1.102 -34.304  21.801   3.723  -0.902   0.471  -0.882
      4.79   7.825  -1.089 -34.339  21.867   3.705  -0.903   0.470  -0.883
      4.77   7.755  -1.077 -34.372  21.929   3.687  -0.950   0.469  -0.883
      4.75   7.683  -1.064 -34.407  21.995   3.669  -0.904   0.469  -0.883
      4.73   7.610  -1.050 -34.441  22.060   3.650  -0.905   0.468  -0.884
      4.71   7.538  -1.037 -34.476  22.125   3.632  -0.903   0.468  -0.884
      4.69   7.466  -1.024 -34.510  22.189   3.614  -0.905   0.467  -0.884
      4.67   7.395  -1.011 -34.544  22.254   3.596  -0.905   0.467  -0.884
      4.65   7.328  -0.999 -34.576  22.314   3.577  -0.956   0.466  -0.885
      4.63   7.257  -0.986 -34.609  22.378   3.561  -0.803   0.465  -0.885
      4.61   7.186  -0.973 -34.642  22.441   3.561   0.000   0.465  -0.885
      4.59   7.116  -0.960 -34.676  22.505   3.561  -0.000   0.464  -0.886
      4.57   7.045  -0.947 -34.709  22.568   3.554  -0.333   0.464  -0.886
      4.55   6.975  -0.933 -34.742  22.632   3.539  -0.784   0.463  -0.886
      4.53   6.909  -0.921 -34.773  22.691   3.523  -0.827   0.463  -0.887
      4.51   6.839  -0.908 -34.806  22.754   3.507  -0.781   0.462  -0.887
      4.49   6.770  -0.895 -34.839  22.817   3.491  -0.783   0.462  -0.887
      4.47   6.701  -0.882 -34.871  22.879   3.475  -0.783   0.461  -0.887
      4.46   6.646  -0.871 -34.897  22.929   3.459  -0.977   0.461  -0.887
      4.43   6.567  -0.856 -34.934  23.000   3.444  -0.681   0.461  -0.888
      4.41   6.499  -0.843 -34.966  23.062   3.426  -0.875   0.460  -0.888
      4.39   6.431  -0.830 -34.997  23.123   3.408  -0.873   0.460  -0.888
      4.37   6.364  -0.818 -35.029  23.184   3.391  -0.875   0.460  -0.888
      4.35   6.300  -0.805 -35.059  23.241   3.373  -0.923   0.459  -0.888
      4.33   6.234  -0.793 -35.090  23.301   3.355  -0.877   0.459  -0.888
      4.31   6.168  -0.780 -35.121  23.361   3.339  -0.822   0.459  -0.888
      4.29   6.102  -0.767 -35.151  23.421   3.322  -0.821   0.459  -0.889
      4.27   6.036  -0.755 -35.182  23.480   3.305  -0.821   0.458  -0.889
      4.25   5.974  -0.743 -35.211  23.536   3.289  -0.865   0.458  -0.889
      4.23   5.909  -0.730 -35.241  23.595   3.272  -0.820   0.458  -0.889
      4.21   5.845  -0.718 -35.271  23.653   3.256  -0.822   0.458  -0.889
      4.19   5.780  -0.705 -35.301  23.712   3.239  -0.820   0.458  -0.889
      4.17   5.716  -0.693 -35.331  23.770   3.223  -0.819   0.458  -0.889
      4.15   5.656  -0.681 -35.359  23.824   3.206  -0.861   0.458  -0.889
      4.13   5.593  -0.669 -35.389  23.882   3.189  -0.822   0.458  -0.889
      4.11   5.530  -0.657 -35.418  23.939   3.171  -0.891   0.459  -0.888
      4.09   5.467  -0.645 -35.448  23.995   3.153  -0.892   0.460  -0.888
      4.07   5.405  -0.633 -35.477  24.051   3.135  -0.890   0.461  -0.888
      4.05   5.346  -0.622 -35.504  24.104   3.117  -0.937   0.461  -0.887
      4.03   5.285  -0.611 -35.533  24.160   3.099  -0.892   0.462  -0.887
      4.01   5.224  -0.599 -35.562  24.215   3.082  -0.881   0.463  -0.886
      3.99   5.163  -0.588 -35.591  24.270   3.064  -0.877   0.464  -0.886
      3.97   5.102  -0.577 -35.619  24.324   3.046  -0.879   0.464  -0.886
      3.96   5.060  -0.569 -35.639  24.362   3.028  -1.252   0.465  -0.885
      3.93   4.985  -0.555 -35.675  24.430   3.011  -0.702   0.466  -0.885
      3.91   4.926  -0.544 -35.703  24.483   2.993  -0.890   0.467  -0.885
      3.89   4.866  -0.533 -35.731  24.537   2.975  -0.884   0.467  -0.884
      3.87   4.808  -0.523 -35.759  24.589   2.957  -0.891   0.468  -0.884
      3.85   4.752  -0.513 -35.785  24.639   2.939  -0.940   0.469  -0.883
      3.83   4.694  -0.502 -35.813  24.691   2.921  -0.891   0.470  -0.883
      3.81   4.637  -0.492 -35.841  24.743   2.903  -0.881   0.470  -0.883
      3.79   4.579  -0.482 -35.868  24.794   2.885  -0.880   0.471  -0.882
      3.77   4.522  -0.472 -35.895  24.845   2.868  -0.880   0.472  -0.882
      3.75   4.466  -0.462 -35.923  24.896   2.850  -0.881   0.473  -0.881
      3.73   4.412  -0.452 -35.948  24.943   2.832  -0.930   0.473  -0.881
      3.71   4.356  -0.443 -35.975  24.994   2.814  -0.887   0.474  -0.880
      3.69   4.301  -0.433 -36.002  25.043   2.796  -0.889   0.475  -0.880
      3.67   4.245  -0.423 -36.029  25.093   2.778  -0.888   0.476  -0.880
      3.65   4.190  -0.414 -36.055  25.142   2.760  -0.887   0.477  -0.879
      3.63   4.138  -0.405 -36.080  25.188   2.742  -0.939   0.477  -0.879
      3.61   4.084  -0.396 -36.107  25.236   2.724  -0.890   0.478  -0.878
      3.59   4.030  -0.387 -36.133  25.284   2.706  -0.889   0.479  -0.878
      3.57   3.977  -0.378 -36.159  25.332   2.688  -0.890   0.480  -0.877
      3.55   3.926  -0.370 -36.183  25.377   2.670  -0.936   0.480  -0.877
      3.53   3.873  -0.361 -36.209  25.424   2.652  -0.881   0.481  -0.877
      3.51   3.820  -0.352 -36.235  25.471   2.634  -0.886   0.482  -0.876
      3.49   3.768  -0.343 -36.261  25.517   2.617  -0.890   0.483  -0.876
      3.47   3.717  -0.335 -36.286  25.563   2.599  -0.890   0.484  -0.875
      3.46   3.680  -0.329 -36.304  25.595   2.581  -1.266   0.484  -0.875
      3.43   3.617  -0.319 -36.335  25.651   2.563  -0.711   0.485  -0.874
      3.41   3.566  -0.311 -36.360  25.696   2.545  -0.889   0.486  -0.874
      3.39   3.515  -0.303 -36.385  25.741   2.527  -0.890   0.487  -0.874
      3.37   3.465  -0.295 -36.410  25.785   2.509  -0.887   0.488  -0.873
      3.35   3.418  -0.287 -36.433  25.827   2.491  -0.935   0.488  -0.873
      3.33   3.369  -0.280 -36.457  25.870   2.473  -0.891   0.489  -0.872
      3.31   3.320  -0.272 -36.482  25.914   2.455  -0.890   0.490  -0.872
      3.29   3.271  -0.264 -36.506  25.956   2.437  -0.889   0.491  -0.871
      3.27   3.223  -0.257 -36.530  25.999   2.419  -0.890   0.492  -0.871
      3.25   3.177  -0.250 -36.552  26.039   2.401  -0.933   0.492  -0.870
      3.23   3.130  -0.243 -36.576  26.081   2.383  -0.889   0.493  -0.870
      3.21   3.082  -0.236 -36.600  26.123   2.365  -0.886   0.494  -0.869
      3.19   3.036  -0.229 -36.623  26.164   2.347  -0.889   0.495  -0.869
      3.17   2.989  -0.222 -36.647  26.205   2.329  -0.889   0.496  -0.868
      3.15   2.945  -0.215 -36.669  26.243   2.311  -0.950   0.497  -0.868
      3.13   2.899  -0.209 -36.692  26.283   2.293  -0.920   0.499  -0.867
      3.11   2.854  -0.202 -36.715  26.323   2.275  -0.887   0.501  -0.866
      3.09   2.809  -0.196 -36.738  26.363   2.257  -0.882   0.503  -0.864
      3.07   2.764  -0.190 -36.761  26.402   2.239  -0.887   0.505  -0.863
      3.05   2.721  -0.184 -36.782  26.438   2.221  -0.933   0.506  -0.862
      3.03   2.677  -0.178 -36.805  26.477   2.203  -0.886   0.508  -0.861
      3.01   2.636  -0.172 -36.826  26.513   2.185  -0.932   0.510  -0.860
      2.99   2.590  -0.167 -36.850  26.552   2.167  -0.851   0.512  -0.859
      2.97   2.547  -0.161 -36.872  26.589   2.149  -0.889   0.514  -0.858
      2.96   2.524  -0.158 -36.884  26.610   2.131  -1.597   0.515  -0.857
      2.93   2.464  -0.151 -36.915  26.661   2.113  -0.635   0.517  -0.856
      2.91   2.422  -0.146 -36.937  26.697   2.095  -0.886   0.519  -0.855
      2.89   2.381  -0.141 -36.959  26.733   2.078  -0.887   0.521  -0.854
      2.87   2.339  -0.136 -36.981  26.768   2.060  -0.886   0.523  -0.853
      2.85   2.300  -0.131 -37.001  26.802   2.042  -0.934   0.524  -0.852
      2.83   2.260  -0.127 -37.023  26.837   2.024  -0.888   0.526  -0.851
      2.81   2.220  -0.122 -37.044  26.871   2.006  -0.889   0.528  -0.850
      2.79   2.180  -0.118 -37.065  26.905   1.988  -0.886   0.529  -0.848
      2.77   2.140  -0.114 -37.087  26.939   1.970  -0.887   0.531  -0.847
      2.75   2.103  -0.110 -37.106  26.970   1.952  -0.935   0.532  -0.847
      2.73   2.064  -0.106 -37.127  27.003   1.934  -0.887   0.534  -0.845
      2.71   2.026  -0.102 -37.148  27.036   1.916  -0.888   0.536  -0.844
      2.69   1.987  -0.098 -37.169  27.069   1.898  -0.886   0.537  -0.843
      2.67   1.950  -0.094 -37.189  27.101   1.880  -0.887   0.539  -0.842
      2.65   1.914  -0.091 -37.208  27.131   1.862  -0.931   0.540  -0.842
      2.63   1.877  -0.087 -37.229  27.162   1.845  -0.888   0.542  -0.841
      2.61   1.840  -0.084 -37.249  27.193   1.827  -0.888   0.543  -0.840
      2.59   1.804  -0.081 -37.269  27.224   1.809  -0.889   0.545  -0.839
      2.57   1.768  -0.078 -37.288  27.254   1.791  -0.887   0.546  -0.838
      2.55   1.734  -0.075 -37.307  27.282   1.773  -0.931   0.548  -0.837
      2.53   1.698  -0.072 -37.326  27.312   1.755  -0.889   0.549  -0.836
      2.51   1.663  -0.069 -37.346  27.341   1.737  -0.883   0.550  -0.835
      2.49   1.629  -0.066 -37.365  27.370   1.719  -0.889   0.552  -0.834
      2.47   1.595  -0.063 -37.384  27.399   1.701  -0.888   0.553  -0.833
      2.46   1.573  -0.061 -37.396  27.417   1.683  -1.365   0.554  -0.832
      2.43   1.529  -0.058 -37.421  27.454   1.665  -0.681   0.556  -0.831
      2.41   1.496  -0.055 -37.439  27.481   1.647  -0.887   0.557  -0.830
      2.39   1.463  -0.053 -37.457  27.509   1.629  -0.889   0.559  -0.829
      2.37   1.430  -0.051 -37.476  27.536   1.612  -0.888   0.560  -0.829
      2.35   1.400  -0.049 -37.493  27.561   1.594  -0.934   0.561  -0.828
      2.33   1.368  -0.046 -37.511  27.587   1.576  -0.888   0.562  -0.827
      2.31   1.337  -0.044 -37.528  27.613   1.558  -0.888   0.564  -0.826
      2.29   1.306  -0.042 -37.546  27.639   1.540  -0.887   0.565  -0.825
      2.27   1.275  -0.040 -37.563  27.664   1.522  -0.887   0.566  -0.824
      2.25   1.246  -0.038 -37.580  27.688   1.504  -0.932   0.567  -0.824
      2.23   1.216  -0.036 -37.597  27.713   1.486  -0.888   0.568  -0.823
      2.21   1.187  -0.035 -37.614  27.737   1.468  -0.886   0.570  -0.822
      2.19   1.157  -0.033 -37.630  27.761   1.450  -0.889   0.571  -0.821
      2.17   1.129  -0.031 -37.647  27.785   1.432  -0.886   0.572  -0.820
      2.15   1.101  -0.030 -37.663  27.807   1.414  -0.935   0.573  -0.820
      2.13   1.073  -0.028 -37.679  27.830   1.396  -0.903   0.574  -0.819
      2.11   1.046  -0.027 -37.695  27.853   1.378  -0.889   0.576  -0.818
      2.09   1.018  -0.025 -37.711  27.875   1.360  -0.881   0.577  -0.817
      2.07   0.991  -0.024 -37.726  27.898   1.342  -0.887   0.578  -0.816
      2.05   0.966  -0.023 -37.741  27.918   1.324  -0.935   0.579  -0.815
      2.03   0.939  -0.022 -37.756  27.940   1.307  -0.888   0.581  -0.814
      2.01   0.913  -0.020 -37.772  27.961   1.289  -0.887   0.582  -0.813
      1.99   0.888  -0.019 -37.786  27.982   1.271  -0.889   0.583  -0.812
      1.97   0.862  -0.018 -37.801  28.002   1.253  -0.889   0.584  -0.812
      1.96   0.846  -0.017 -37.811  28.015   1.235  -1.359   0.585  -0.811
      1.93   0.813  -0.016 -37.830  28.042   1.217  -0.658   0.586  -0.810
      1.91   0.789  -0.015 -37.844  28.062   1.199  -0.888   0.587  -0.809
      1.89   0.767  -0.014 -37.857  28.080   1.181  -0.937   0.588  -0.809
      1.87   0.743  -0.013 -37.871  28.099   1.163  -0.889   0.589  -0.808
      1.85   0.720  -0.013 -37.885  28.117   1.145  -0.889   0.590  -0.808
      1.83   0.697  -0.012 -37.898  28.136   1.128  -0.888   0.591  -0.807
      1.81   0.675  -0.011 -37.912  28.154   1.110  -0.887   0.592  -0.806
      1.79   0.654  -0.010 -37.924  28.171   1.092  -0.937   0.592  -0.806
      1.77   0.632  -0.010 -37.937  28.188   1.074  -0.888   0.593  -0.805
      1.75   0.611  -0.009 -37.949  28.205   1.056  -0.888   0.594  -0.804
      1.73   0.590  -0.009 -37.962  28.222   1.038  -0.890   0.595  -0.804
      1.71   0.570  -0.008 -37.974  28.239   1.020  -0.888   0.596  -0.803
      1.69   0.550  -0.007 -37.986  28.255   1.002  -0.901   0.597  -0.803
      1.67   0.530  -0.007 -37.998  28.271   0.984  -0.887   0.597  -0.802
      1.65   0.510  -0.006 -38.010  28.286   0.966  -0.888   0.598  -0.801
      1.63   0.492  -0.006 -38.020  28.301   0.948  -0.938   0.599  -0.801
      1.61   0.473  -0.006 -38.032  28.316   0.930  -0.887   0.599  -0.800
      1.59   0.455  -0.005 -38.043  28.331   0.912  -0.885   0.600  -0.800
      1.57   0.437  -0.005 -38.054  28.345   0.894  -0.888   0.601  -0.799
      1.55   0.420  -0.004 -38.064  28.358   0.877  -0.934   0.602  -0.799
      1.53   0.403  -0.004 -38.074  28.372   0.859  -0.884   0.602  -0.798
      1.51   0.386  -0.004 -38.085  28.386   0.841  -0.889   0.603  -0.798
      1.49   0.369  -0.003 -38.095  28.399   0.823  -0.889   0.604  -0.797
      1.47   0.353  -0.003 -38.104  28.412   0.805  -0.889   0.604  -0.797
      1.46   0.341  -0.003 -38.112  28.422   0.787  -1.177   0.605  -0.797
      1.43   0.322  -0.003 -38.123  28.437   0.769  -0.722   0.605  -0.796
      1.41   0.307  -0.002 -38.132  28.448   0.751  -0.933   0.606  -0.796
      1.39   0.292  -0.002 -38.141  28.460   0.733  -0.889   0.606  -0.795
      1.37   0.278  -0.002 -38.150  28.472   0.715  -0.888   0.607  -0.795
      1.35   0.264  -0.002 -38.158  28.483   0.697  -0.887   0.608  -0.794
      1.33   0.250  -0.002 -38.167  28.494   0.679  -0.889   0.608  -0.794
      1.31   0.237  -0.001 -38.175  28.504   0.661  -0.889   0.609  -0.793
      1.29   0.225  -0.001 -38.182  28.514   0.644  -0.936   0.609  -0.793
      1.27   0.212  -0.001 -38.190  28.524   0.626  -0.888   0.610  -0.793
      1.25   0.200  -0.001 -38.197  28.534   0.608  -0.886   0.610  -0.792
      1.23   0.188  -0.001 -38.205  28.543   0.590  -0.891   0.611  -0.792
      1.21   0.176  -0.001 -38.212  28.552   0.572  -0.890   0.611  -0.792
      1.19   0.165  -0.001 -38.218  28.561   0.554  -0.889   0.611  -0.791
      1.17   0.155  -0.001 -38.225  28.569   0.536  -0.936   0.612  -0.791
      1.15   0.144  -0.001 -38.231  28.577   0.518  -0.889   0.612  -0.791
      1.13   0.134  -0.000 -38.237  28.585   0.500  -0.894   0.613  -0.790
      1.09   0.115  -0.000 -38.249  28.600   0.473  -0.667   0.613  -0.790
      1.05   0.098  -0.000 -38.260  28.614   0.437  -0.906   0.614  -0.789
      1.01   0.082  -0.000 -38.270  28.627   0.401  -0.893   0.615  -0.789
      0.97   0.067  -0.000 -38.279  28.638   0.366  -0.889   0.616  -0.788
      0.93   0.054  -0.000 -38.287  28.649   0.326  -0.993   0.616  -0.788
      0.89   0.042  -0.000 -38.294  28.658   0.294  -0.804   0.617  -0.787
      0.85   0.032  -0.000 -38.300  28.666   0.258  -0.905   0.617  -0.787
      0.79   0.019  -0.000 -38.308  28.676   0.213  -0.744   0.617  -0.787
      0.71   0.007  -0.000 -38.316  28.686   0.150  -0.787   0.618  -0.786


==> images/approach/run2_2017-03-17-10-45-54_001_sparse.txt <==
time rx ry ru rv
     40.96  -0.000  -0.000  -1.000  -0.000
     31.19   0.999   0.076  -1.000  -0.006
     25.87   1.191  -0.913  -0.913   0.409
     24.63   0.621  -1.743  -0.679   0.735
     23.73  -0.236  -2.289  -0.332   0.943
     22.85  -1.236  -2.406   0.070   0.998
     21.96  -2.220  -2.154   0.462   0.887
     21.05  -3.074  -1.627   0.769   0.639
     20.15  -3.926  -1.100   0.936   0.352
     19.21  -4.809  -0.626   0.994   0.111
     18.15  -5.727  -0.198   0.998  -0.058
     17.05  -6.689   0.122   0.990  -0.145
     16.07  -7.672   0.387   0.982  -0.188
     15.46  -8.666   0.630   0.974  -0.228
     14.99  -9.627   0.909   0.950  -0.313
     14.59 -10.572   1.277   0.913  -0.408
     14.23 -11.515   1.705   0.908  -0.419
     13.89 -12.438   2.137   0.903  -0.429
     13.55 -13.359   2.582   0.898  -0.440
     13.21 -14.272   3.036   0.893  -0.450
     12.87 -15.180   3.501   0.888  -0.461
     12.53 -16.081   3.975   0.882  -0.471
     12.19 -16.979   4.462   0.877  -0.481
     11.85 -17.869   4.958   0.871  -0.492
     11.51 -18.756   5.463   0.868  -0.496
     11.17 -19.640   5.973   0.864  -0.503
     10.83 -20.518   6.491   0.858  -0.513
     10.49 -21.378   7.022   0.842  -0.539
     10.15 -22.227   7.588   0.823  -0.568
      9.82 -23.056   8.169   0.816  -0.578
      9.47 -23.896   8.760   0.821  -0.571
      9.13 -24.736   9.337   0.827  -0.562
      8.79 -25.580   9.911   0.826  -0.564
      8.46 -26.411  10.520   0.784  -0.621
      8.15 -27.173  11.190   0.721  -0.693
      7.87 -27.855  11.922   0.650  -0.760
      7.59 -28.518  12.755   0.608  -0.794
      7.33 -29.127  13.574   0.586  -0.810
      7.07 -29.722  14.420   0.569  -0.822
      6.81 -30.302  15.266   0.562  -0.827
      6.55 -30.863  16.101   0.554  -0.832
      6.29 -31.435  16.968   0.547  -0.837
      6.03 -31.979  17.810   0.539  -0.842
      5.77 -32.525  18.673   0.530  -0.848
      5.49 -33.068  19.568   0.508  -0.862
      5.21 -33.591  20.485   0.485  -0.874
      4.93 -34.090  21.401   0.474  -0.880
      4.65 -34.576  22.314   0.466  -0.885
      4.35 -35.059  23.241   0.459  -0.888
      4.03 -35.533  24.160   0.462  -0.887
      3.69 -36.002  25.043   0.475  -0.880
      3.29 -36.506  25.956   0.491  -0.871
      2.83 -37.023  26.837   0.526  -0.851
      2.25 -37.580  27.688   0.567  -0.824
      1.31 -38.175  28.504   0.609  -0.793


==> images/approach/testing/arena_test_2017-03-15-11-23-16_001.txt <==
time x y rx ry velocity
     -0.01   0.000   0.000 -49.191  11.264   0.000
     34.45   0.107  -0.000 -49.087  11.240   0.003
     34.65   0.212  -0.001 -48.985  11.216   0.527
     34.81   0.322  -0.002 -48.877  11.190   0.688
     34.95   0.437  -0.004 -48.765  11.163   0.822
     35.07   0.550  -0.007 -48.656  11.135   0.939
     35.17   0.654  -0.010 -48.556  11.109   1.038
     35.27   0.767  -0.014 -48.446  11.080   1.129
     35.37   0.888  -0.018 -48.329  11.049   1.219
     35.45   0.992  -0.022 -48.229  11.022   1.300
     35.53   1.103  -0.027 -48.122  10.993   1.373
     35.61   1.217  -0.033 -48.012  10.962   1.444
     35.69   1.338  -0.040 -47.895  10.928   1.515
     35.77   1.464  -0.047 -47.773  10.893   1.587
     35.83   1.564  -0.054 -47.678  10.864   1.650
     35.89   1.665  -0.061 -47.581  10.835   1.704
     35.95   1.772  -0.069 -47.479  10.803   1.758
     36.01   1.879  -0.078 -47.376  10.771   1.813
     36.07   1.991  -0.087 -47.269  10.737   1.867
     36.13   2.105  -0.097 -47.160  10.702   1.920
     36.19   2.224  -0.108 -47.046  10.665   1.975
     36.25   2.344  -0.120 -46.932  10.627   2.029
     36.31   2.476  -0.133 -46.806  10.584   2.085
     36.37   2.598  -0.146 -46.690  10.545   2.140
     36.43   2.728  -0.160 -46.567  10.502   2.193
     36.49   2.861  -0.175 -46.440  10.458   2.248
     36.55   2.999  -0.191 -46.309  10.412   2.302
     36.61   3.140  -0.208 -46.176  10.364   2.357
     36.67   3.282  -0.226 -46.041  10.315   2.411
     36.73   3.431  -0.245 -45.900  10.263   2.466
     36.79   3.579  -0.265 -45.760  10.211   2.521
     36.83   3.682  -0.279 -45.663  10.174   2.566
     36.87   3.783  -0.294 -45.567  10.138   2.603
     36.91   3.889  -0.309 -45.468  10.099   2.639
     36.95   3.996  -0.324 -45.367  10.060   2.676
     36.99   4.102  -0.340 -45.267  10.021   2.712
     37.03   4.211  -0.357 -45.164   9.981   2.748
     37.07   4.320  -0.374 -45.062   9.940   2.784
     37.11   4.433  -0.392 -44.956   9.898   2.821
     37.15   4.546  -0.411 -44.849   9.854   2.857
     37.19   4.659  -0.429 -44.743   9.811   2.894
     37.23   4.776  -0.449 -44.634   9.766   2.929
     37.27   4.891  -0.468 -44.526   9.721   2.965
     37.31   5.010  -0.489 -44.414   9.675   3.001
     37.35   5.131  -0.509 -44.301   9.628   3.037
     37.39   5.251  -0.530 -44.188   9.581   3.072
     37.43   5.375  -0.552 -44.073   9.532   3.108
     37.47   5.498  -0.574 -43.958   9.483   3.144
     37.51   5.623  -0.597 -43.841   9.434   3.180
     37.55   5.748  -0.619 -43.724   9.384   3.216
     37.59   5.876  -0.643 -43.605   9.333   3.252
     37.63   6.006  -0.667 -43.483   9.280   3.287
     37.67   6.138  -0.691 -43.360   9.227   3.323
     37.71   6.268  -0.716 -43.238   9.174   3.359
     37.75   6.403  -0.741 -43.113   9.119   3.395
     37.79   6.539  -0.768 -42.986   9.064   3.430
     37.83   6.674  -0.794 -42.859   9.008   3.463
     37.87   6.810  -0.820 -42.733   8.952   3.503
     37.91   6.951  -0.848 -42.602   8.894   3.538
     37.95   7.089  -0.875 -42.474   8.837   3.574
     37.99   7.233  -0.904 -42.340   8.777   3.610
     38.03   7.373  -0.932 -42.209   8.718   3.646
     38.07   7.518  -0.961 -42.074   8.657   3.639
     38.11   7.660  -0.990 -41.942   8.597   3.609
     38.15   7.799  -1.019 -41.813   8.539   3.591
     38.19   7.943  -1.048 -41.679   8.479   3.623
     38.23   8.084  -1.076 -41.547   8.419   3.658
     38.27   8.242  -1.108 -41.400   8.353   3.694
     38.31   8.377  -1.135 -41.275   8.297   3.729
     38.35   8.522  -1.164 -41.140   8.237   3.763
     38.39   8.673  -1.194 -41.000   8.174   3.798
     38.43   8.825  -1.223 -40.858   8.111   3.834
     38.47   8.974  -1.253 -40.719   8.050   3.869
     38.51   9.129  -1.283 -40.574   7.986   3.904
     38.55   9.281  -1.312 -40.433   7.924   3.925
     38.59   9.435  -1.342 -40.289   7.860   3.893
     38.63   9.589  -1.371 -40.146   7.798   3.856
     38.67   9.739  -1.399 -40.006   7.737   3.866
     38.71   9.890  -1.427 -39.865   7.676   3.902
     38.75  10.047  -1.457 -39.719   7.613   3.938
     38.79  10.205  -1.486 -39.571   7.549   3.974
     38.83  10.362  -1.514 -39.424   7.486   3.987
     38.87  10.517  -1.543 -39.279   7.424   3.987
     38.91  10.677  -1.571 -39.130   7.361   3.987
     38.95  10.831  -1.599 -38.986   7.300   3.979
     38.99  10.988  -1.627 -38.839   7.238   3.944
     39.03  11.139  -1.653 -38.697   7.178   3.907
     39.07  11.295  -1.681 -38.551   7.117   3.917
     39.11  11.449  -1.707 -38.407   7.057   3.953
     39.15  11.608  -1.734 -38.258   6.995   3.984
     39.19  11.762  -1.761 -38.113   6.935   3.987
     39.23  11.921  -1.787 -37.965   6.874   3.987
     39.27  12.080  -1.814 -37.815   6.813   3.987
     39.31  12.247  -1.842 -37.659   6.748   3.987
     39.35  12.394  -1.866 -37.520   6.692   3.987
     39.39  12.550  -1.891 -37.375   6.633   3.987
     39.43  12.708  -1.917 -37.225   6.573   3.987
     39.47  12.867  -1.942 -37.076   6.513   3.962
     39.51  13.020  -1.967 -36.932   6.455   3.925
     39.55  13.176  -1.991 -36.786   6.396   3.903
     39.59  13.332  -2.015 -36.640   6.338   3.935
     39.63  13.486  -2.039 -36.494   6.281   3.972
     39.67  13.645  -2.063 -36.345   6.222   3.962
     39.71  13.801  -2.087 -36.198   6.164   3.925
     39.75  13.952  -2.110 -36.056   6.108   3.903
     39.79  14.110  -2.133 -35.907   6.051   3.935
     39.83  14.267  -2.156 -35.759   5.993   3.972
     39.87  14.422  -2.179 -35.613   5.937   3.987
     39.91  14.581  -2.202 -35.463   5.879   3.987
     39.95  14.740  -2.224 -35.313   5.822   3.979
     39.99  14.896  -2.247 -35.165   5.765   3.944
     40.03  15.049  -2.268 -35.021   5.711   3.907
     40.07  15.207  -2.290 -34.872   5.654   3.917
     40.11  15.361  -2.311 -34.726   5.599   3.954
     40.15  15.522  -2.333 -34.575   5.543   3.984
     40.19  15.676  -2.353 -34.429   5.488   3.987
     40.23  15.836  -2.375 -34.278   5.432   3.987
     40.27  15.995  -2.395 -34.127   5.376   3.962
     40.31  16.154  -2.416 -33.977   5.321   3.925
     40.35  16.303  -2.435 -33.836   5.269   3.903
     40.39  16.461  -2.455 -33.686   5.214   3.935
     40.43  16.616  -2.475 -33.539   5.161   3.972
     40.47  16.776  -2.495 -33.388   5.106   3.987
     40.51  16.936  -2.514 -33.236   5.051   3.987
     40.55  17.092  -2.533 -33.088   4.998   3.979
     40.59  17.248  -2.552 -32.941   4.946   3.944
     40.63  17.404  -2.570 -32.792   4.893   3.907
     40.67  17.561  -2.589 -32.643   4.840   3.917
     40.71  17.716  -2.607 -32.496   4.788   3.954
     40.75  17.876  -2.625 -32.344   4.735   3.984
     40.79  18.032  -2.642 -32.196   4.683   3.987
     40.83  18.193  -2.660 -32.043   4.630   3.987
     40.87  18.349  -2.678 -31.894   4.578   3.987
     40.91  18.510  -2.695 -31.742   4.526   3.987
     40.95  18.669  -2.712 -31.590   4.473   3.987
     40.99  18.826  -2.729 -31.441   4.423   3.987
     41.03  18.986  -2.745 -31.289   4.371   3.987
     41.07  19.142  -2.761 -31.140   4.321   3.962
     41.11  19.298  -2.777 -30.991   4.271   3.927
     41.15  19.454  -2.791 -30.842   4.222   3.891
     41.19  19.608  -2.805 -30.695   4.174   3.855
     41.23  19.762  -2.818 -30.548   4.127   3.819
     41.27  19.911  -2.830 -30.406   4.082   3.784
     41.31  20.069  -2.843 -30.255   4.036   3.748
     41.35  20.207  -2.853 -30.122   3.995   3.712
     41.39  20.355  -2.863 -29.980   3.952   3.677
     41.43  20.502  -2.872 -29.839   3.911   3.641
     41.47  20.645  -2.880 -29.701   3.870   3.606
     41.51  20.786  -2.888 -29.565   3.832   3.571
     41.55  20.928  -2.895 -29.428   3.793   3.535
     41.59  21.069  -2.902 -29.293   3.756   3.499
     41.63  21.205  -2.907 -29.161   3.720   3.463
     41.67  21.344  -2.912 -29.027   3.684   3.428
     41.71  21.478  -2.917 -28.897   3.650   3.392
     41.75  21.614  -2.922 -28.766   3.615   3.357
     41.79  21.745  -2.926 -28.639   3.582   3.321
     41.83  21.878  -2.930 -28.510   3.548   3.286
     41.87  22.006  -2.933 -28.386   3.517   3.250
     41.91  22.136  -2.937 -28.260   3.484   3.215
     41.95  22.265  -2.940 -28.135   3.453   3.179
     41.99  22.388  -2.943 -28.015   3.422   3.143
     42.03  22.514  -2.946 -27.893   3.392   3.108
     42.07  22.635  -2.948 -27.776   3.363   3.076
     42.11  22.759  -2.950 -27.656   3.333   3.044
     42.15  22.877  -2.953 -27.541   3.304   3.013
     42.19  22.999  -2.955 -27.423   3.275   3.000
     42.23  23.117  -2.958 -27.308   3.246   3.000
     42.27  23.239  -2.960 -27.190   3.217   3.000
     42.31  23.360  -2.962 -27.072   3.188   3.000
     42.35  23.479  -2.965 -26.957   3.159   3.000
     42.39  23.597  -2.967 -26.842   3.131   3.000
     42.43  23.718  -2.969 -26.724   3.102   3.000
     42.47  23.840  -2.971 -26.606   3.073   3.000
     42.51  23.958  -2.973 -26.491   3.045   3.000
     42.55  24.079  -2.974 -26.373   3.016   3.000
     42.59  24.197  -2.976 -26.259   2.989   3.000
     42.63  24.318  -2.977 -26.141   2.961   3.000
     42.67  24.439  -2.978 -26.024   2.933   3.000
     42.71  24.557  -2.979 -25.909   2.906   3.000
     42.75  24.678  -2.980 -25.791   2.878   3.000
     42.79  24.797  -2.980 -25.675   2.851   3.000
     42.83  24.918  -2.981 -25.557   2.824   3.000
     42.87  25.037  -2.981 -25.441   2.797   3.000
     42.91  25.158  -2.981 -25.323   2.770   3.000
     42.95  25.279  -2.981 -25.205   2.743   3.000
     42.99  25.398  -2.982 -25.090   2.716   3.000
     43.03  25.519  -2.982 -24.972   2.689   3.000
     43.07  25.637  -2.982 -24.857   2.663   3.000
     43.11  25.758  -2.981 -24.738   2.637   3.000
     43.15  25.879  -2.981 -24.620   2.610   3.000
     43.19  25.997  -2.981 -24.505   2.584   3.000
     43.23  26.118  -2.981 -24.387   2.557   3.000
     43.27  26.239  -2.981 -24.269   2.530   3.000
     43.31  26.364  -2.981 -24.147   2.503   3.000
     43.35  26.480  -2.980 -24.034   2.477   3.000
     43.39  26.597  -2.979 -23.920   2.452   3.000
     43.43  26.718  -2.979 -23.801   2.426   3.000
     43.47  26.839  -2.978 -23.683   2.400   3.000
     43.51  26.958  -2.977 -23.568   2.375   3.000
     43.55  27.078  -2.976 -23.450   2.349   3.000
     43.59  27.200  -2.975 -23.331   2.323   3.000
     43.63  27.318  -2.974 -23.216   2.297   3.000
     43.67  27.439  -2.973 -23.098   2.271   3.000
     43.71  27.557  -2.972 -22.982   2.246   3.000
     43.75  27.678  -2.971 -22.864   2.220   3.000
     43.79  27.798  -2.970 -22.747   2.194   3.000
     43.83  27.918  -2.969 -22.629   2.169   3.000
     43.87  28.040  -2.968 -22.511   2.143   3.000
     43.91  28.159  -2.967 -22.394   2.117   3.000
     43.95  28.277  -2.966 -22.279   2.092   3.000
     43.99  28.398  -2.965 -22.161   2.066   3.000
     44.03  28.519  -2.964 -22.043   2.040   3.000
     44.07  28.637  -2.964 -21.927   2.015   3.000
     44.11  28.758  -2.963 -21.809   1.989   3.000
     44.15  28.879  -2.962 -21.691   1.963   3.000
     44.19  28.997  -2.961 -21.575   1.937   3.000
     44.23  29.118  -2.959 -21.457   1.912   3.000
     44.27  29.237  -2.958 -21.341   1.887   3.000
     44.31  29.361  -2.956 -21.220   1.861   3.000
     44.35  29.479  -2.955 -21.104   1.836   3.000
     44.39  29.598  -2.953 -20.988   1.812   3.000
     44.43  29.718  -2.951 -20.870   1.787   3.000
     44.47  29.836  -2.948 -20.754   1.763   3.000
     44.51  29.959  -2.946 -20.634   1.738   3.000
     44.55  30.077  -2.943 -20.519   1.714   3.000
     44.59  30.198  -2.941 -20.400   1.690   3.000
     44.63  30.319  -2.938 -20.281   1.666   3.000
     44.67  30.437  -2.935 -20.166   1.643   3.000
     44.71  30.558  -2.932 -20.047   1.619   3.000
     44.75  30.679  -2.928 -19.928   1.595   3.000
     44.79  30.797  -2.925 -19.812   1.573   3.000
     44.83  30.916  -2.921 -19.695   1.550   3.000
     44.87  31.037  -2.917 -19.576   1.527   3.000
     44.91  31.157  -2.913 -19.459   1.504   3.000
     44.95  31.278  -2.909 -19.340   1.481   3.000
     44.99  31.397  -2.906 -19.224   1.458   3.000
     45.03  31.518  -2.902 -19.105   1.435   3.000
     45.07  31.639  -2.898 -18.986   1.412   3.000
     45.11  31.757  -2.894 -18.870   1.390   3.000
     45.15  31.877  -2.890 -18.751   1.367   3.000
     45.19  31.996  -2.885 -18.634   1.345   3.000
     45.23  32.117  -2.881 -18.515   1.322   3.000
     45.27  32.238  -2.876 -18.396   1.300   3.000
     45.31  32.358  -2.871 -18.278   1.278   3.000
     45.35  32.476  -2.866 -18.162   1.257   3.000
     45.39  32.601  -2.861 -18.040   1.234   3.000
     45.43  32.716  -2.856 -17.926   1.214   3.000
     45.47  32.837  -2.850 -17.807   1.192   3.000
     45.51  32.955  -2.844 -17.691   1.172   3.000
     45.55  33.076  -2.838 -17.572   1.151   3.000
     45.59  33.197  -2.832 -17.452   1.130   3.000
     45.63  33.315  -2.826 -17.336   1.109   3.000
     45.67  33.436  -2.820 -17.217   1.089   3.000
     45.71  33.570  -2.813 -17.084   1.066   3.000
     45.75  33.676  -2.807 -16.979   1.048   3.000
     45.79  33.795  -2.801 -16.862   1.027   3.000
     45.83  33.916  -2.795 -16.743   1.007   3.000
     45.87  34.034  -2.788 -16.626   0.987   3.000
     45.91  34.154  -2.782 -16.507   0.966   3.000
     45.95  34.275  -2.775 -16.388   0.946   3.000
     45.99  34.393  -2.768 -16.271   0.926   3.000
     46.03  34.514  -2.761 -16.152   0.907   3.000
     46.07  34.632  -2.754 -16.035   0.887   3.000
     46.11  34.753  -2.747 -15.916   0.867   3.000
     46.15  34.874  -2.740 -15.796   0.848   3.000
     46.19  34.992  -2.732 -15.679   0.828   3.000
     46.23  35.113  -2.725 -15.560   0.809   3.000
     46.27  35.231  -2.718 -15.443   0.790   3.000
     46.31  35.357  -2.709 -15.319   0.770   3.000
     46.35  35.471  -2.702 -15.205   0.752   3.000
     46.39  35.593  -2.694 -15.085   0.733   3.000
     46.43  35.710  -2.685 -14.969   0.715   3.000
     46.47  35.831  -2.677 -14.849   0.696   3.000
     46.51  35.952  -2.669 -14.729   0.677   3.000
     46.55  36.070  -2.660 -14.612   0.659   3.000
     46.59  36.191  -2.652 -14.493   0.641   3.000
     46.63  36.310  -2.643 -14.375   0.623   3.000
     46.67  36.431  -2.634 -14.255   0.605   3.000
     46.71  36.548  -2.625 -14.138   0.587   3.000
     46.75  36.669  -2.616 -14.018   0.569   3.000
     46.79  36.790  -2.607 -13.899   0.552   3.000
     46.83  36.909  -2.597 -13.781   0.535   3.000
     46.87  37.026  -2.588 -13.664   0.518   3.000
     46.91  37.146  -2.578 -13.545   0.501   3.000
     46.95  37.267  -2.568 -13.425   0.484   3.000
     46.99  37.385  -2.558 -13.307   0.467   3.000
     47.03  37.506  -2.548 -13.187   0.450   3.000
     47.07  37.627  -2.538 -13.067   0.433   3.000
     47.11  37.744  -2.528 -12.951   0.417   3.000
     47.15  37.865  -2.518 -12.831   0.400   3.000
     47.19  37.983  -2.508 -12.713   0.383   3.000
     47.23  38.104  -2.497 -12.593   0.367   3.000
     47.27  38.225  -2.487 -12.473   0.350   3.000
     47.31  38.349  -2.475 -12.349   0.333   3.000
     47.35  38.464  -2.465 -12.235   0.318   3.000
     47.39  38.581  -2.454 -12.118   0.302   3.000
     47.43  38.702  -2.443 -11.998   0.287   3.000
     47.47  38.823  -2.432 -11.878   0.271   3.000
     47.51  38.941  -2.420 -11.760   0.256   3.000
     47.55  39.062  -2.408 -11.640   0.240   3.000
     47.59  39.179  -2.397 -11.523   0.226   3.000
     47.63  39.299  -2.385 -11.403   0.211   3.000
     47.67  39.417  -2.373 -11.285   0.196   3.000
     47.71  39.538  -2.361 -11.165   0.181   3.000
     47.75  39.658  -2.348 -11.045   0.166   2.996
     47.79  39.776  -2.336 -10.928   0.152   2.988
     47.83  39.895  -2.324 -10.809   0.138   2.988
     47.87  40.013  -2.312 -10.690   0.123   2.963
     47.91  40.128  -2.299 -10.575   0.110   2.926
     47.95  40.244  -2.287 -10.460   0.096   2.890
     47.99  40.359  -2.274 -10.345   0.083   2.853
     48.03  40.469  -2.262 -10.235   0.071   2.816
     48.07  40.580  -2.250 -10.124   0.058   2.780
     48.11  40.688  -2.237 -10.016   0.046   2.744
     48.15  40.796  -2.225  -9.908   0.034   2.707
     48.19  40.901  -2.213  -9.803   0.023   2.671
     48.23  41.007  -2.200  -9.697   0.011   2.634
     48.27  41.111  -2.188  -9.592   0.000   2.597
     48.31  41.212  -2.175  -9.491  -0.010   2.561
     48.35  41.313  -2.163  -9.390  -0.020   2.524
     48.41  41.460  -2.145  -9.243  -0.035   2.478
     48.47  41.603  -2.127  -9.099  -0.049   2.424
     48.53  41.745  -2.108  -8.957  -0.063   2.369
     48.59  41.884  -2.090  -8.817  -0.076   2.314
     48.65  42.017  -2.072  -8.683  -0.088   2.259
     48.71  42.147  -2.054  -8.553  -0.100   2.205
     48.77  42.276  -2.037  -8.423  -0.111   2.150
     48.83  42.401  -2.019  -8.298  -0.122   2.095
     48.89  42.521  -2.002  -8.176  -0.131   2.041
     48.95  42.640  -1.985  -8.056  -0.141   1.986
     49.01  42.754  -1.968  -7.942  -0.150   1.931
     49.07  42.866  -1.951  -7.829  -0.158   1.876
     49.13  42.973  -1.929  -7.720  -0.161   1.822
     49.19  43.076  -1.907  -7.614  -0.162   1.768
     49.25  43.177  -1.883  -7.510  -0.162   1.714
     49.33  43.305  -1.853  -7.379  -0.160   1.652
     49.41  43.427  -1.822  -7.253  -0.158   1.580
     49.49  43.544  -1.791  -7.132  -0.153   1.509
     49.57  43.655  -1.760  -7.017  -0.148   1.438
     49.65  43.760  -1.729  -6.908  -0.141   1.368
     49.73  43.860  -1.698  -6.804  -0.132   1.297
     49.83  43.975  -1.660  -6.683  -0.121   1.219
     49.93  44.082  -1.622  -6.570  -0.107   1.134
     50.03  44.180  -1.585  -6.466  -0.093   1.050
     50.15  44.288  -1.542  -6.352  -0.075   0.965
     50.27  44.392  -1.497  -6.240  -0.055   0.941
     50.39  44.496  -1.451  -6.128  -0.033   0.951
     50.51  44.600  -1.402  -6.017  -0.009   0.960
     50.63  44.705  -1.352  -5.903   0.018   0.971
     50.75  44.810  -1.299  -5.788   0.045   0.981
     50.87  44.915  -1.245  -5.674   0.075   0.983
     50.99  45.010  -1.190  -5.569   0.108   0.922
     51.11  45.106  -1.134  -5.463   0.141   0.925
     51.23  45.203  -1.076  -5.355   0.176   0.939
     51.35  45.301  -1.017  -5.247   0.212   0.956
     51.47  45.401  -0.955  -5.136   0.250   0.975
     51.59  45.503  -0.891  -5.023   0.289   0.997
     51.69  45.588  -0.836  -4.927   0.324   1.019
     51.79  45.676  -0.779  -4.829   0.360   1.042
     51.89  45.765  -0.721  -4.729   0.397   1.065
     51.99  45.856  -0.662  -4.627   0.435   1.088
     52.09  45.949  -0.601  -4.522   0.473   1.113
     52.19  46.045  -0.539  -4.416   0.512   1.139
     52.29  46.142  -0.476  -4.307   0.552   1.166
     52.39  46.238  -0.410  -4.199   0.595   1.154
     52.49  46.328  -0.342  -4.096   0.642   1.126
     52.59  46.412  -0.270  -3.998   0.693   1.107
     52.69  46.492  -0.196  -3.904   0.748   1.095
     52.79  46.568  -0.118  -3.812   0.807   1.090
     52.89  46.640  -0.036  -3.723   0.870   1.091
     52.99  46.711   0.048  -3.636   0.937   1.097
     53.09  46.779   0.135  -3.550   1.006   1.106
     53.19  46.848   0.223  -3.464   1.077   1.117
     53.29  46.916   0.313  -3.377   1.149   1.128
     53.39  46.984   0.404  -3.290   1.223   1.141
     53.49  47.054   0.495  -3.202   1.297   1.152
     53.59  47.125   0.588  -3.112   1.371   1.168
     53.69  47.199   0.683  -3.019   1.448   1.184
     53.79  47.272   0.776  -2.927   1.521   1.197
     53.89  47.349   0.870  -2.832   1.596   1.210
     53.99  47.428   0.962  -2.734   1.668   1.219
     54.09  47.511   1.053  -2.633   1.739   1.229
     54.19  47.597   1.143  -2.529   1.808   1.241
     54.27  47.667   1.216  -2.445   1.863   1.261
     54.35  47.740   1.285  -2.358   1.914   1.254
     54.45  47.834   1.366  -2.248   1.972   1.249
     54.55  47.932   1.443  -2.135   2.026   1.251
     54.65  48.034   1.516  -2.020   2.074   1.250
     54.75  48.139   1.584  -1.903   2.117   1.247
     54.83  48.225   1.634  -1.807   2.147   1.246
     54.93  48.334   1.693  -1.688   2.180   1.246
     55.01  48.425   1.737  -1.590   2.203   1.248
     55.11  48.539   1.787  -1.467   2.226   1.249
     55.21  48.655   1.832  -1.344   2.244   1.249
     55.31  48.778   1.873  -1.215   2.257   1.250
     55.41  48.895   1.906  -1.094   2.263   1.251
     55.51  49.016   1.935  -0.969   2.264   1.250
     55.61  49.139   1.957  -0.845   2.259   1.248
     55.71  49.262   1.973  -0.721   2.247   1.245
     55.81  49.387   1.983  -0.597   2.229   1.241
     55.91  49.510   1.986  -0.476   2.204   1.238
     56.01  49.633   1.982  -0.357   2.173   1.233
     56.11  49.755   1.971  -0.241   2.136   1.225
     56.21  49.875   1.953  -0.128   2.091   1.217
     56.31  49.995   1.927  -0.017   2.040   1.210
     56.41  50.110   1.896   0.089   1.984   1.206
     56.51  50.224   1.859   0.192   1.922   1.205
     56.61  50.337   1.817   0.293   1.856   1.204
     56.71  50.448   1.769   0.390   1.785   1.203
     56.81  50.555   1.716   0.483   1.709   1.200
     56.91  50.660   1.658   0.572   1.629   1.199
     57.01  50.762   1.594   0.657   1.545   1.199
     57.11  50.860   1.526   0.738   1.457   1.197
     57.21  50.954   1.453   0.813   1.364   1.192
     57.31  51.045   1.372   0.884   1.265   1.188
     57.41  51.129   1.298   0.950   1.174   1.143
     57.51  51.207   1.225   1.009   1.085   1.070
     57.63  51.288   1.138   1.068   0.983   0.989
     57.75  51.355   1.054   1.116   0.886   0.902
     57.89  51.421   0.962   1.159   0.782   0.806
     58.05  51.480   0.867   1.196   0.676   0.696
     58.23  51.532   0.775   1.226   0.574   0.593
     58.41  51.581   0.681   1.253   0.472   0.583
     58.59  51.626   0.586   1.276   0.370   0.584
     58.79  51.668   0.488   1.296   0.265   0.533
     59.07  51.704   0.394   1.310   0.165   0.360
     61.11  51.626   0.329   1.219   0.119   0.050
     61.63  51.525   0.304   1.115   0.117   0.200
     62.15  51.424   0.280   1.011   0.116   0.200
     62.65  51.327   0.254   0.911   0.113   0.200
     63.17  51.227   0.227   0.807   0.108   0.200
     63.69  51.127   0.198   0.703   0.102   0.200
     64.21  51.028   0.169   0.600   0.096   0.200
     64.73  50.928   0.137   0.496   0.087   0.200
     65.25  50.830   0.104   0.393   0.076   0.200
     65.75  50.736   0.070   0.294   0.064   0.200
     66.25  50.643   0.033   0.195   0.048   0.200
     66.77  50.551  -0.008   0.096   0.029   0.193
     67.93  50.464  -0.058  -0.000  -0.000   0.087


==> images/approach/testing/arena_test_2017-03-15-11-39-58_001.txt <==
time x y rx ry velocity
     -0.00   0.000   0.000 -49.946  10.439   0.000
      1.05   0.107  -0.000 -49.839  10.430   0.101
      1.25   0.212  -0.001 -49.734  10.421   0.527
      1.41   0.322  -0.003 -49.625  10.411   0.688
      1.55   0.437  -0.005 -49.510  10.399   0.819
      1.69   0.545  -0.008 -49.403  10.387   0.777
      1.85   0.648  -0.011 -49.301  10.376   0.643
      2.07   0.752  -0.016 -49.197  10.363   0.473
      6.39   0.853  -0.020 -49.097  10.350   0.023
      6.69   0.954  -0.026 -48.996  10.337   0.339
      6.87   1.054  -0.031 -48.897  10.323   0.554
      7.03   1.167  -0.038 -48.786  10.307   0.706
      7.15   1.267  -0.045 -48.687  10.292   0.833
      7.27   1.379  -0.053 -48.576  10.276   0.941
      7.37   1.484  -0.061 -48.471  10.259   1.041
      7.47   1.596  -0.069 -48.360  10.242   1.132
      7.57   1.718  -0.079 -48.239  10.222   1.222
      7.65   1.822  -0.088 -48.137  10.205   1.304
      7.73   1.931  -0.097 -48.028  10.187   1.377
      7.81   2.047  -0.108 -47.914  10.167   1.449
      7.89   2.168  -0.119 -47.794  10.146   1.521
      7.97   2.294  -0.132 -47.669  10.123   1.594
      8.05   2.428  -0.146 -47.537  10.099   1.666
      8.11   2.530  -0.156 -47.436  10.080   1.730
      8.17   2.638  -0.168 -47.330  10.060   1.784
      8.23   2.747  -0.180 -47.222  10.039   1.839
      8.29   2.859  -0.193 -47.112  10.017   1.893
      8.35   2.976  -0.207 -46.996   9.994   1.947
      8.41   3.095  -0.221 -46.879   9.970   2.001
      8.47   3.217  -0.237 -46.758   9.945   2.056
      8.53   3.343  -0.253 -46.634   9.919   2.110
      8.59   3.471  -0.270 -46.507   9.891   2.165
      8.65   3.602  -0.288 -46.378   9.863   2.219
      8.71   3.737  -0.307 -46.245   9.833   2.273
      8.77   3.877  -0.327 -46.108   9.802   2.327
      8.83   4.017  -0.348 -45.969   9.770   2.382
      8.89   4.163  -0.370 -45.825   9.736   2.435
      8.95   4.309  -0.393 -45.682   9.701   2.488
      8.99   4.416  -0.411 -45.576   9.675   2.532
      9.05   4.563  -0.436 -45.432   9.639   2.577
      9.09   4.665  -0.454 -45.332   9.613   2.622
      9.13   4.770  -0.472 -45.228   9.585   2.658
      9.17   4.875  -0.491 -45.126   9.558   2.695
      9.21   4.982  -0.511 -45.021   9.530   2.731
      9.25   5.092  -0.531 -44.913   9.501   2.767
      9.29   5.203  -0.552 -44.804   9.471   2.803
      9.33   5.313  -0.573 -44.696   9.442   2.839
      9.37   5.427  -0.594 -44.584   9.411   2.875
      9.41   5.539  -0.616 -44.473   9.381   2.911
      9.45   5.657  -0.639 -44.358   9.348   2.947
      9.49   5.773  -0.662 -44.244   9.316   2.983
      9.53   5.892  -0.686 -44.127   9.282   3.020
      9.57   6.011  -0.711 -44.011   9.248   3.056
      9.61   6.132  -0.736 -43.892   9.213   3.091
      9.65   6.256  -0.762 -43.771   9.177   3.127
      9.69   6.378  -0.788 -43.651   9.142   3.163
      9.73   6.504  -0.815 -43.527   9.105   3.198
      9.77   6.633  -0.843 -43.402   9.067   3.234
      9.81   6.760  -0.870 -43.277   9.029   3.269
      9.85   6.887  -0.898 -43.153   8.991   3.304
      9.89   7.019  -0.927 -43.024   8.951   3.340
      9.93   7.149  -0.956 -42.897   8.912   3.376
      9.97   7.283  -0.986 -42.765   8.872   3.412
     10.01   7.418  -1.017 -42.633   8.830   3.448
     10.05   7.552  -1.047 -42.502   8.789   3.484
     10.09   7.690  -1.079 -42.367   8.747   3.519
     10.13   7.830  -1.111 -42.230   8.703   3.556
     10.17   7.967  -1.143 -42.096   8.661   3.564
     10.21   8.107  -1.175 -41.959   8.617   3.561
     10.25   8.247  -1.208 -41.822   8.574   3.561
     10.29   8.385  -1.240 -41.687   8.531   3.561
     10.33   8.522  -1.271 -41.553   8.488   3.561
     10.37   8.663  -1.304 -41.415   8.444   3.561
     10.41   8.800  -1.336 -41.281   8.402   3.561
     10.45   8.940  -1.368 -41.144   8.358   3.561
     10.49   9.077  -1.400 -41.010   8.315   3.561
     10.53   9.218  -1.433 -40.873   8.272   3.561
     10.57   9.354  -1.464 -40.739   8.229   3.561
     10.61   9.494  -1.497 -40.602   8.185   3.561
     10.65   9.634  -1.529 -40.465   8.142   3.561
     10.69   9.771  -1.561 -40.331   8.100   3.561
     10.73   9.911  -1.593 -40.194   8.056   3.561
     10.77  10.053  -1.625 -40.055   8.013   3.586
     10.81  10.192  -1.657 -39.919   7.970   3.623
     10.85  10.336  -1.689 -39.778   7.926   3.659
     10.89  10.478  -1.721 -39.639   7.883   3.696
     10.93  10.625  -1.753 -39.495   7.839   3.732
     10.97  10.774  -1.786 -39.350   7.794   3.769
     11.01  10.921  -1.819 -39.205   7.750   3.806
     11.05  11.069  -1.851 -39.061   7.706   3.842
     11.09  11.222  -1.884 -38.911   7.661   3.879
     11.13  11.376  -1.917 -38.760   7.615   3.915
     11.17  11.529  -1.950 -38.610   7.571   3.951
     11.21  11.686  -1.983 -38.456   7.525   3.983
     11.25  11.843  -2.017 -38.302   7.479   3.979
     11.29  11.998  -2.049 -38.151   7.434   3.944
     11.33  12.148  -2.080 -38.004   7.391   3.907
     11.37  12.313  -2.114 -37.842   7.344   3.918
     11.41  12.459  -2.144 -37.699   7.302   3.954
     11.45  12.613  -2.175 -37.548   7.259   3.976
     11.50  12.782  -2.210 -37.382   7.211   3.943
     11.53  12.921  -2.237 -37.246   7.172   3.906
     11.57  13.075  -2.268 -37.095   7.129   3.917
     11.61  13.231  -2.299 -36.941   7.086   3.954
     11.65  13.386  -2.329 -36.790   7.043   3.984
     11.69  13.544  -2.360 -36.634   7.000   3.987
     11.73  13.699  -2.390 -36.483   6.958   3.987
     11.77  13.861  -2.421 -36.324   6.914   3.987
     11.81  14.011  -2.450 -36.176   6.873   3.987
     11.85  14.169  -2.480 -36.021   6.831   3.983
     11.89  14.327  -2.509 -35.867   6.789   3.966
     11.93  14.480  -2.537 -35.716   6.749   3.962
     11.97  14.639  -2.565 -35.559   6.708   3.936
     12.00  14.739  -2.582 -35.462   6.683   3.909
     12.03  14.868  -2.604 -35.335   6.650   3.880
     12.07  15.018  -2.629 -35.187   6.614   3.847
     12.11  15.170  -2.654 -35.038   6.576   3.814
     12.15  15.318  -2.678 -34.892   6.541   3.793
     12.19  15.469  -2.703 -34.744   6.504   3.823
     12.23  15.623  -2.727 -34.592   6.468   3.857
     12.27  15.775  -2.751 -34.442   6.432   3.846
     12.31  15.923  -2.774 -34.297   6.397   3.811
     12.35  16.073  -2.797 -34.148   6.362   3.775
     12.39  16.223  -2.819 -34.001   6.328   3.740
     12.43  16.367  -2.841 -33.859   6.294   3.705
     12.47  16.517  -2.863 -33.712   6.260   3.669
     12.51  16.657  -2.884 -33.573   6.228   3.636
     12.55  16.802  -2.905 -33.431   6.196   3.613
     12.59  16.947  -2.925 -33.288   6.164   3.645
     12.63  17.092  -2.946 -33.145   6.131   3.682
     12.67  17.237  -2.967 -33.002   6.099   3.718
     12.71  17.387  -2.987 -32.854   6.067   3.754
     12.75  17.538  -3.008 -32.705   6.034   3.791
     12.79  17.689  -3.029 -32.556   6.001   3.827
     12.83  17.840  -3.050 -32.407   5.968   3.863
     12.87  17.998  -3.071 -32.252   5.935   3.900
     12.91  18.153  -3.091 -32.099   5.902   3.936
     12.95  18.308  -3.112 -31.946   5.869   3.972
     12.99  18.468  -3.132 -31.788   5.835   3.987
     13.03  18.628  -3.153 -31.631   5.802   3.987
     13.07  18.783  -3.173 -31.478   5.770   3.987
     13.11  18.943  -3.193 -31.320   5.737   3.987
     13.15  19.103  -3.213 -31.162   5.704   3.979
     13.19  19.257  -3.232 -31.010   5.673   3.943
     13.23  19.414  -3.251 -30.855   5.642   3.907
     13.27  19.566  -3.269 -30.705   5.611   3.870
     13.31  19.719  -3.287 -30.553   5.581   3.834
     13.35  19.868  -3.304 -30.407   5.552   3.798
     13.39  20.020  -3.322 -30.257   5.522   3.763
     13.43  20.165  -3.339 -30.113   5.493   3.729
     13.47  20.314  -3.358 -29.966   5.463   3.694
     13.51  20.458  -3.376 -29.824   5.433   3.661
     13.55  20.603  -3.395 -29.681   5.403   3.626
     13.59  20.743  -3.414 -29.543   5.373   3.592
     13.63  20.886  -3.433 -29.402   5.342   3.557
     13.67  21.029  -3.453 -29.262   5.310   3.523
     13.71  21.165  -3.473 -29.127   5.280   3.488
     13.75  21.300  -3.493 -28.994   5.249   3.454
     13.79  21.435  -3.514 -28.861   5.217   3.420
     13.83  21.568  -3.534 -28.730   5.186   3.386
     13.87  21.702  -3.556 -28.599   5.154   3.351
     13.91  21.831  -3.577 -28.472   5.122   3.317
     13.95  21.962  -3.599 -28.343   5.090   3.282
     14.00  22.111  -3.625 -28.197   5.053   3.247
     14.03  22.218  -3.643 -28.092   5.025   3.212
     14.07  22.347  -3.667 -27.965   4.992   3.179
     14.11  22.466  -3.688 -27.848   4.960   3.145
     14.15  22.589  -3.712 -27.727   4.927   3.111
     14.19  22.708  -3.734 -27.610   4.895   3.077
     14.23  22.829  -3.758 -27.492   4.862   3.042
     14.27  22.948  -3.782 -27.375   4.828   3.008
     14.31  23.064  -3.806 -27.261   4.795   3.000
     14.35  23.180  -3.830 -27.148   4.762   3.000
     14.39  23.298  -3.855 -27.032   4.728   3.000
     14.43  23.417  -3.881 -26.915   4.693   3.000
     14.47  23.537  -3.906 -26.798   4.658   3.000
     14.51  23.651  -3.931 -26.687   4.624   3.000
     14.55  23.769  -3.957 -26.571   4.589   3.000
     14.60  23.895  -3.984 -26.447   4.551   3.000
     14.63  24.002  -4.008 -26.342   4.519   3.000
     14.67  24.121  -4.034 -26.225   4.483   3.000
     14.71  24.237  -4.060 -26.112   4.448   3.000
     14.75  24.352  -4.086 -26.000   4.413   3.000
     14.79  24.471  -4.113 -25.883   4.376   3.000
     14.83  24.586  -4.139 -25.770   4.341   3.000
     14.87  24.705  -4.166 -25.654   4.304   3.000
     14.91  24.821  -4.193 -25.540   4.269   3.000
     14.95  24.939  -4.220 -25.425   4.232   3.000
     14.99  25.056  -4.248 -25.312   4.195   3.000
     15.03  25.173  -4.275 -25.196   4.158   3.000
     15.07  25.291  -4.303 -25.081   4.121   3.000
     15.11  25.407  -4.331 -24.968   4.085   3.000
     15.15  25.522  -4.358 -24.856   4.048   3.000
     15.19  25.639  -4.386 -24.741   4.010   3.000
     15.23  25.757  -4.415 -24.625   3.972   3.000
     15.27  25.873  -4.443 -24.513   3.935   3.000
     15.31  25.987  -4.471 -24.400   3.898   3.000
     15.35  26.105  -4.500 -24.285   3.860   3.000
     15.39  26.223  -4.528 -24.170   3.822   3.000
     15.43  26.338  -4.556 -24.058   3.785   3.000
     15.47  26.458  -4.586 -23.940   3.746   3.000
     15.51  26.571  -4.613 -23.830   3.710   3.000
     15.55  26.690  -4.642 -23.714   3.671   3.000
     15.59  26.805  -4.670 -23.602   3.634   3.000
     15.63  26.923  -4.699 -23.487   3.596   3.000
     15.67  27.040  -4.727 -23.372   3.558   3.000
     15.71  27.155  -4.755 -23.260   3.521   3.000
     15.75  27.273  -4.784 -23.145   3.483   3.000
     15.79  27.388  -4.812 -23.032   3.446   3.000
     15.83  27.506  -4.840 -22.917   3.408   3.000
     15.87  27.621  -4.869 -22.804   3.371   3.000
     15.91  27.739  -4.897 -22.689   3.333   3.000
     15.95  27.854  -4.925 -22.576   3.296   3.000
     16.00  27.981  -4.956 -22.452   3.254   3.000
     16.03  28.087  -4.982 -22.349   3.220   3.000
     16.07  28.205  -5.011 -22.233   3.182   3.000
     16.11  28.319  -5.038 -22.121   3.146   3.000
     16.15  28.437  -5.066 -22.007   3.108   3.000
     16.19  28.554  -5.094 -21.892   3.071   3.000
     16.23  28.670  -5.122 -21.778   3.034   3.000
     16.27  28.788  -5.150 -21.663   2.997   3.000
     16.31  28.903  -5.177 -21.551   2.961   3.000
     16.35  29.021  -5.205 -21.436   2.923   3.000
     16.39  29.139  -5.232 -21.320   2.886   3.000
     16.43  29.256  -5.260 -21.206   2.850   3.000
     16.47  29.371  -5.286 -21.093   2.814   3.000
     16.51  29.488  -5.313 -20.978   2.777   3.000
     16.55  29.606  -5.340 -20.863   2.741   3.000
     16.59  29.724  -5.367 -20.748   2.705   3.000
     16.63  29.840  -5.393 -20.635   2.670   3.000
     16.67  29.958  -5.420 -20.519   2.634   3.000
     16.71  30.074  -5.445 -20.406   2.599   3.000
     16.75  30.192  -5.471 -20.290   2.564   3.000
     16.79  30.310  -5.496 -20.175   2.530   3.000
     16.83  30.428  -5.520 -20.058   2.496   3.000
     16.87  30.544  -5.544 -19.945   2.463   3.000
     16.91  30.663  -5.567 -19.828   2.430   3.000
     16.95  30.779  -5.590 -19.714   2.398   3.000
     16.99  30.898  -5.613 -19.597   2.366   3.000
     17.03  31.015  -5.634 -19.482   2.335   3.000
     17.07  31.135  -5.656 -19.365   2.304   3.000
     17.11  31.251  -5.677 -19.250   2.274   3.000
     17.15  31.371  -5.697 -19.133   2.244   3.000
     17.19  31.488  -5.717 -19.018   2.215   3.000
     17.23  31.607  -5.737 -18.901   2.186   3.000
     17.27  31.728  -5.756 -18.781   2.157   3.000
     17.31  31.845  -5.774 -18.666   2.129   3.000
     17.35  31.962  -5.792 -18.552   2.102   2.992
     17.39  32.081  -5.809 -18.434   2.075   2.956
     17.43  32.195  -5.826 -18.321   2.050   2.920
     17.47  32.310  -5.842 -18.208   2.025   2.883
     17.51  32.422  -5.856 -18.098   2.001   2.847
     17.55  32.534  -5.871 -17.987   1.978   2.810
     17.59  32.643  -5.885 -17.879   1.955   2.774
     17.63  32.753  -5.898 -17.771   1.933   2.737
     17.67  32.861  -5.910 -17.665   1.912   2.746
     17.71  32.972  -5.923 -17.555   1.890   2.777
     17.75  33.085  -5.936 -17.443   1.868   2.809
     17.79  33.196  -5.949 -17.333   1.847   2.842
     17.83  33.312  -5.962 -17.220   1.825   2.873
     17.87  33.427  -5.975 -17.105   1.802   2.906
     17.91  33.542  -5.988 -16.992   1.780   2.938
     17.95  33.662  -6.001 -16.874   1.758   2.969
     18.00  33.791  -6.015 -16.746   1.733   2.996
     18.03  33.899  -6.027 -16.639   1.712   3.000
     18.07  34.019  -6.040 -16.520   1.690   3.000
     18.11  34.137  -6.052 -16.404   1.668   3.000
     18.15  34.257  -6.065 -16.285   1.646   3.000
     18.19  34.378  -6.078 -16.166   1.624   3.000
     18.23  34.495  -6.090 -16.050   1.602   3.000
     18.27  34.616  -6.102 -15.930   1.580   3.000
     18.31  34.734  -6.113 -15.814   1.559   3.000
     18.35  34.854  -6.125 -15.695   1.538   3.000
     18.39  34.975  -6.137 -15.575   1.517   3.000
     18.43  35.093  -6.148 -15.459   1.496   3.000
     18.47  35.215  -6.160 -15.338   1.475   3.000
     18.51  35.332  -6.170 -15.223   1.455   3.000
     18.55  35.452  -6.181 -15.104   1.434   3.000
     18.59  35.571  -6.192 -14.985   1.414   3.000
     18.63  35.689  -6.202 -14.869   1.394   3.000
     18.67  35.811  -6.213 -14.749   1.374   3.000
     18.71  35.928  -6.223 -14.632   1.354   3.000
     18.75  36.049  -6.233 -14.513   1.334   3.000
     18.79  36.168  -6.243 -14.395   1.315   3.000
     18.83  36.289  -6.253 -14.275   1.296   3.000
     18.87  36.410  -6.263 -14.155   1.276   3.000
     18.91  36.528  -6.272 -14.038   1.258   3.000
     18.95  36.649  -6.281 -13.919   1.239   3.000
     19.00  36.777  -6.291 -13.791   1.218   3.000
     19.03  36.888  -6.300 -13.682   1.201   3.000
     19.07  37.010  -6.309 -13.561   1.182   3.000
     19.11  37.125  -6.317 -13.447   1.164   3.000
     19.15  37.245  -6.326 -13.328   1.146   3.000
     19.19  37.367  -6.335 -13.207   1.127   3.000
     19.23  37.485  -6.344 -13.090   1.109   3.000
     19.27  37.607  -6.353 -12.970   1.090   3.000
     19.31  37.725  -6.361 -12.853   1.072   3.000
     19.35  37.846  -6.370 -12.733   1.054   3.000
     19.39  37.964  -6.378 -12.616   1.037   3.000
     19.43  38.084  -6.386 -12.496   1.019   3.000
     19.47  38.202  -6.394 -12.379   1.002   3.000
     19.51  38.322  -6.402 -12.260   0.984   3.000
     19.55  38.443  -6.409 -12.141   0.967   3.000
     19.59  38.564  -6.417 -12.021   0.950   3.000
     19.63  38.682  -6.424 -11.904   0.933   3.000
     19.67  38.803  -6.431 -11.784   0.916   3.000
     19.71  38.921  -6.438 -11.667   0.900   3.000
     19.75  39.042  -6.445 -11.547   0.883   3.000
     19.79  39.161  -6.452 -11.428   0.866   3.000
     19.83  39.282  -6.459 -11.308   0.850   3.000
     19.87  39.400  -6.466 -11.192   0.834   2.975
     19.91  39.518  -6.472 -11.074   0.818   2.938
     19.95  39.633  -6.478 -10.960   0.803   2.902
     20.00  39.761  -6.485 -10.833   0.786   2.865
     20.03  39.861  -6.490 -10.734   0.773   2.828
     20.07  39.973  -6.495 -10.623   0.759   2.793
     20.11  40.083  -6.500 -10.513   0.745   2.756
     20.15  40.192  -6.505 -10.405   0.731   2.720
     20.19  40.298  -6.510 -10.299   0.718   2.683
     20.23  40.405  -6.515 -10.193   0.704   2.646
     20.27  40.508  -6.519 -10.091   0.692   2.610
     20.31  40.611  -6.523  -9.988   0.679   2.573
     20.35  40.714  -6.527  -9.887   0.667   2.537
     20.41  40.863  -6.533  -9.738   0.650   2.491
     20.47  41.008  -6.538  -9.594   0.633   2.436
     20.53  41.152  -6.542  -9.451   0.617   2.382
     20.59  41.291  -6.546  -9.313   0.602   2.327
     20.65  41.426  -6.550  -9.178   0.587   2.272
     20.71  41.560  -6.553  -9.045   0.573   2.217
     20.77  41.689  -6.556  -8.917   0.560   2.163
     20.83  41.816  -6.559  -8.790   0.547   2.108
     20.89  41.939  -6.561  -8.668   0.535   2.054
     20.95  42.060  -6.563  -8.548   0.524   2.002
     21.01  42.176  -6.563  -8.432   0.514   1.950
     21.07  42.291  -6.563  -8.317   0.505   1.896
     21.13  42.401  -6.562  -8.207   0.497   1.842
     21.19  42.508  -6.561  -8.101   0.490   1.788
     21.25  42.613  -6.559  -7.996   0.483   1.734
     21.33  42.745  -6.555  -7.864   0.476   1.670
     21.41  42.873  -6.551  -7.736   0.470   1.599
     21.50  43.001  -6.546  -7.608   0.465   1.525
     21.57  43.113  -6.541  -7.496   0.461   1.453
     21.65  43.222  -6.531  -7.387   0.462   1.388
     21.73  43.328  -6.516  -7.280   0.468   1.320
     21.83  43.450  -6.499  -7.157   0.476   1.245
     21.93  43.565  -6.481  -7.041   0.484   1.163
     22.03  43.672  -6.465  -6.933   0.492   1.082
     22.13  43.771  -6.449  -6.832   0.500   1.002
     22.25  43.881  -6.430  -6.722   0.510   0.927
     22.37  43.989  -6.411  -6.612   0.520   0.916
     22.49  44.100  -6.391  -6.500   0.532   0.921
     22.61  44.206  -6.370  -6.393   0.544   0.926
     22.73  44.316  -6.348  -6.282   0.557   0.931
     22.85  44.426  -6.324  -6.170   0.572   0.937
     22.98  44.541  -6.299  -6.054   0.588   0.944
     23.09  44.648  -6.274  -5.944   0.604   0.950
     23.21  44.759  -6.248  -5.832   0.621   0.957
     23.33  44.872  -6.221  -5.717   0.639   0.965
     23.45  44.986  -6.194  -5.602   0.657   0.973
     23.57  45.100  -6.166  -5.485   0.676   0.981
     23.69  45.214  -6.137  -5.369   0.695   0.982
     23.81  45.321  -6.105  -5.260   0.719   0.921
     23.93  45.426  -6.072  -5.153   0.743   0.927
     24.05  45.535  -6.038  -5.042   0.768   0.944
     24.17  45.645  -6.002  -4.929   0.796   0.963
     24.29  45.756  -5.964  -4.815   0.824   0.986
     24.39  45.852  -5.931  -4.717   0.850   1.010
     24.50  45.955  -5.894  -4.612   0.878   1.033
     24.61  46.068  -5.854  -4.495   0.909   1.057
     24.71  46.170  -5.817  -4.391   0.937   1.081
     24.81  46.275  -5.780  -4.284   0.966   1.110
     24.91  46.382  -5.742  -4.174   0.996   1.137
     25.01  46.491  -5.704  -4.062   1.025   1.160
     25.11  46.601  -5.665  -3.949   1.054   1.167
     25.21  46.707  -5.622  -3.840   1.089   1.137
     25.31  46.808  -5.576  -3.735   1.127   1.116
     25.41  46.907  -5.526  -3.633   1.168   1.103
     25.51  47.003  -5.474  -3.533   1.213   1.094
     25.61  47.097  -5.418  -3.435   1.261   1.090
     25.71  47.188  -5.357  -3.339   1.314   1.092
     25.81  47.278  -5.293  -3.244   1.371   1.106
     25.91  47.364  -5.222  -3.153   1.435   1.123
     26.01  47.451  -5.149  -3.061   1.501   1.130
     26.11  47.539  -5.077  -2.967   1.565   1.138
     26.21  47.629  -5.007  -2.872   1.628   1.145
     26.31  47.722  -4.937  -2.774   1.690   1.153
     26.41  47.816  -4.869  -2.674   1.750   1.163
     26.51  47.912  -4.802  -2.574   1.809   1.174
     26.61  48.011  -4.736  -2.469   1.868   1.184
     26.71  48.111  -4.672  -2.365   1.923   1.192
     26.81  48.214  -4.611  -2.257   1.976   1.199
     26.91  48.319  -4.552  -2.147   2.026   1.205
     27.00  48.410  -4.506  -2.053   2.064   1.206
     27.09  48.515  -4.459  -1.944   2.103   1.206
     27.19  48.627  -4.413  -1.829   2.140   1.209
     27.29  48.741  -4.371  -1.713   2.172   1.212
     27.39  48.856  -4.334  -1.594   2.200   1.216
     27.50  48.979  -4.300  -1.469   2.224   1.218
     27.58  49.078  -4.276  -1.369   2.240   1.222
     27.67  49.189  -4.254  -1.256   2.254   1.226
     27.77  49.310  -4.234  -1.134   2.264   1.228
     27.87  49.432  -4.219  -1.011   2.269   1.233
     27.97  49.555  -4.209  -0.888   2.269   1.235
     28.07  49.679  -4.205  -0.764   2.263   1.235
     28.17  49.803  -4.206  -0.641   2.252   1.234
     28.27  49.926  -4.214  -0.519   2.234   1.232
     28.37  50.048  -4.228  -0.398   2.210   1.230
     28.47  50.168  -4.249  -0.280   2.180   1.225
     28.57  50.287  -4.276  -0.163   2.143   1.219
     28.67  50.403  -4.310  -0.050   2.101   1.213
     28.77  50.517  -4.350   0.060   2.051   1.208
     28.87  50.629  -4.396   0.168   1.997   1.203
     28.97  50.737  -4.448   0.271   1.936   1.200
     29.07  50.843  -4.505   0.372   1.871   1.197
     29.17  50.944  -4.566   0.468   1.801   1.197
     29.27  51.044  -4.633   0.563   1.727   1.200
     29.37  51.142  -4.704   0.654   1.648   1.200
     29.47  51.237  -4.780   0.743   1.565   1.201
     29.57  51.325  -4.859   0.825   1.479   1.199
     29.67  51.409  -4.942   0.902   1.389   1.195
     29.77  51.489  -5.031   0.974   1.295   1.191
     29.87  51.564  -5.124   1.041   1.196   1.184
     29.97  51.634  -5.211   1.104   1.103   1.130
     30.07  51.697  -5.298   1.160   1.012   1.057
     30.19  51.758  -5.397   1.213   0.908   0.976
     30.31  51.809  -5.491   1.256   0.811   0.888
     30.45  51.856  -5.591   1.295   0.707   0.793
     30.61  51.898  -5.692   1.328   0.603   0.683
     30.79  51.933  -5.792   1.355   0.501   0.588
     30.97  51.965  -5.892   1.379   0.398   0.583
     31.17  51.992  -5.993   1.398   0.296   0.519
     31.47  52.014  -6.090   1.413   0.196   0.336
     33.49  51.922  -6.136   1.317   0.158   0.051
     34.00  51.822  -6.147   1.216   0.155   0.200
     34.51  51.720  -6.159   1.114   0.152   0.200
     35.03  51.617  -6.173   1.010   0.146   0.200
     35.55  51.514  -6.188   0.906   0.140   0.200
     36.05  51.415  -6.203   0.806   0.132   0.200
     36.57  51.312  -6.220   0.703   0.123   0.200
     37.09  51.210  -6.237   0.599   0.114   0.200
     37.59  51.111  -6.255   0.499   0.105   0.200
     38.11  51.009  -6.274   0.396   0.094   0.200
     38.63  50.908  -6.296   0.293   0.080   0.200
     39.15  50.807  -6.323   0.191   0.061   0.200
     39.71  50.711  -6.354   0.093   0.038   0.180
     43.45  50.622  -6.399  -0.000  -0.000   0.027


==> images/approach/testing/arena_test_2017-03-15-11-39-58_005.txt <==
time x y rx ry velocity
     -0.00   0.000   0.000 -49.625   9.904   0.000
      4.66   0.106  -0.000 -49.520   9.890   0.023
      4.86   0.212  -0.001 -49.415   9.877   0.527
      5.02   0.322  -0.002 -49.306   9.862   0.688
      5.16   0.437  -0.004 -49.192   9.846   0.823
      5.28   0.550  -0.007 -49.081   9.829   0.939
      5.38   0.653  -0.010 -48.978   9.813   1.038
      5.48   0.767  -0.014 -48.866   9.795   1.128
      5.58   0.888  -0.019 -48.746   9.776   1.218
      5.66   0.991  -0.023 -48.644   9.758   1.298
      5.74   1.101  -0.029 -48.536   9.740   1.370
      5.82   1.217  -0.035 -48.422   9.719   1.441
      5.90   1.338  -0.043 -48.303   9.697   1.514
      5.98   1.464  -0.051 -48.179   9.673   1.585
      6.04   1.563  -0.058 -48.081   9.653   1.648
      6.10   1.664  -0.066 -47.982   9.633   1.702
      6.16   1.769  -0.075 -47.879   9.612   1.755
      6.22   1.876  -0.084 -47.773   9.589   1.809
      6.28   1.988  -0.095 -47.664   9.565   1.863
      6.34   2.103  -0.106 -47.551   9.539   1.917
      6.40   2.220  -0.118 -47.437   9.513   1.970
      6.46   2.342  -0.132 -47.317   9.485   2.024
      6.52   2.464  -0.146 -47.197   9.455   2.078
      6.58   2.592  -0.161 -47.072   9.424   2.132
      6.64   2.722  -0.178 -46.946   9.392   2.186
      6.70   2.854  -0.196 -46.817   9.358   2.240
      6.76   2.991  -0.215 -46.683   9.322   2.295
      6.82   3.130  -0.235 -46.548   9.285   2.348
      6.88   3.274  -0.257 -46.408   9.245   2.403
      6.94   3.418  -0.279 -46.267   9.205   2.458
      6.98   3.518  -0.296 -46.170   9.177   2.502
      7.02   3.619  -0.312 -46.072   9.148   2.538
      7.06   3.720  -0.329 -45.975   9.118   2.574
      7.10   3.824  -0.348 -45.873   9.087   2.611
      7.14   3.927  -0.366 -45.773   9.057   2.648
      7.18   4.034  -0.385 -45.670   9.024   2.683
      7.22   4.141  -0.405 -45.566   8.991   2.719
      7.26   4.248  -0.425 -45.462   8.959   2.755
      7.30   4.358  -0.446 -45.355   8.924   2.791
      7.34   4.468  -0.467 -45.249   8.890   2.828
      7.38   4.582  -0.489 -45.139   8.854   2.864
      7.42   4.696  -0.512 -45.028   8.817   2.901
      7.46   4.810  -0.535 -44.918   8.780   2.937
      7.50   4.927  -0.559 -44.804   8.742   2.973
      7.54   5.043  -0.583 -44.692   8.703   3.010
      7.58   5.164  -0.609 -44.575   8.663   3.046
      7.62   5.283  -0.634 -44.461   8.623   3.081
      7.66   5.406  -0.661 -44.342   8.581   3.117
      7.70   5.530  -0.688 -44.222   8.539   3.151
      7.74   5.655  -0.716 -44.101   8.496   3.186
      7.78   5.779  -0.744 -43.982   8.453   3.221
      7.82   5.907  -0.772 -43.858   8.409   3.255
      7.86   6.033  -0.801 -43.736   8.365   3.290
      7.90   6.164  -0.831 -43.610   8.319   3.325
      7.94   6.296  -0.862 -43.483   8.273   3.359
      7.98   6.427  -0.892 -43.357   8.227   3.394
      8.02   6.561  -0.923 -43.228   8.179   3.428
      8.06   6.697  -0.955 -43.097   8.130   3.463
      8.10   6.831  -0.987 -42.968   8.082   3.498
      8.14   6.970  -1.020 -42.834   8.032   3.532
      8.18   7.109  -1.054 -42.701   7.982   3.557
      8.22   7.248  -1.087 -42.567   7.932   3.561
      8.26   7.384  -1.120 -42.435   7.882   3.561
      8.30   7.524  -1.153 -42.301   7.832   3.561
      8.34   7.660  -1.186 -42.169   7.782   3.561
      8.38   7.800  -1.220 -42.035   7.732   3.561
      8.42   7.940  -1.253 -41.900   7.681   3.561
      8.46   8.077  -1.286 -41.769   7.632   3.561
      8.50   8.216  -1.320 -41.634   7.581   3.561
      8.54   8.356  -1.353 -41.500   7.531   3.561
      8.58   8.492  -1.386 -41.368   7.481   3.561
      8.62   8.632  -1.420 -41.234   7.431   3.561
      8.66   8.768  -1.452 -41.103   7.382   3.561
      8.70   8.908  -1.486 -40.968   7.331   3.561
      8.74   9.047  -1.519 -40.835   7.281   3.561
      8.78   9.184  -1.552 -40.702   7.231   3.561
      8.82   9.324  -1.586 -40.567   7.181   3.561
      8.86   9.464  -1.619 -40.433   7.130   3.561
      8.90   9.600  -1.652 -40.302   7.081   3.561
      8.94   9.740  -1.686 -40.167   7.030   3.561
      8.98   9.877  -1.719 -40.036   6.981   3.561
      9.02  10.017  -1.752 -39.901   6.930   3.561
      9.06  10.157  -1.786 -39.766   6.880   3.561
      9.10  10.293  -1.819 -39.635   6.830   3.561
      9.14  10.433  -1.852 -39.500   6.780   3.561
      9.18  10.570  -1.885 -39.368   6.730   3.585
      9.22  10.710  -1.919 -39.233   6.680   3.621
      9.26  10.856  -1.953 -39.092   6.627   3.657
      9.30  10.998  -1.987 -38.956   6.576   3.692
      9.34  11.145  -2.022 -38.815   6.524   3.727
      9.38  11.287  -2.055 -38.677   6.473   3.718
      9.42  11.432  -2.089 -38.538   6.422   3.683
      9.46  11.576  -2.122 -38.399   6.371   3.662
      9.50  11.718  -2.155 -38.262   6.321   3.694
      9.54  11.865  -2.189 -38.121   6.269   3.730
      9.58  12.010  -2.222 -37.981   6.218   3.766
      9.62  12.160  -2.256 -37.836   6.166   3.802
      9.66  12.307  -2.289 -37.694   6.115   3.838
      9.70  12.460  -2.323 -37.547   6.062   3.874
      9.74  12.610  -2.357 -37.402   6.010   3.910
      9.78  12.766  -2.391 -37.252   5.957   3.947
      9.82  12.923  -2.426 -37.100   5.903   3.980
      9.86  13.080  -2.460 -36.949   5.850   3.979
      9.90  13.232  -2.493 -36.802   5.799   3.943
      9.94  13.386  -2.527 -36.653   5.746   3.907
      9.98  13.536  -2.559 -36.508   5.696   3.870
     10.02  13.688  -2.591 -36.361   5.645   3.834
     10.06  13.834  -2.622 -36.219   5.597   3.812
     10.10  13.986  -2.654 -36.073   5.546   3.844
     10.14  14.140  -2.686 -35.924   5.496   3.881
     10.18  14.290  -2.717 -35.779   5.446   3.870
     10.22  14.448  -2.749 -35.626   5.395   3.834
     10.26  14.587  -2.777 -35.491   5.349   3.812
     10.30  14.740  -2.808 -35.344   5.300   3.844
     10.34  14.893  -2.839 -35.196   5.250   3.881
     10.38  15.044  -2.869 -35.049   5.202   3.917
     10.42  15.201  -2.900 -34.898   5.152   3.954
     10.46  15.355  -2.931 -34.749   5.103   3.984
     10.50  15.514  -2.962 -34.594   5.052   3.987
     10.54  15.669  -2.992 -34.445   5.004   3.987
     10.58  15.827  -3.022 -34.292   4.954   3.987
     10.62  15.985  -3.052 -34.139   4.905   3.987
     10.66  16.139  -3.081 -33.989   4.856   3.987
     10.70  16.297  -3.111 -33.836   4.807   3.987
     10.74  16.452  -3.140 -33.685   4.760   3.987
     10.78  16.611  -3.169 -33.532   4.711   3.987
     10.82  16.769  -3.199 -33.378   4.663   3.987
     10.86  16.923  -3.227 -33.229   4.616   3.987
     10.90  17.081  -3.255 -33.075   4.568   3.987
     10.94  17.237  -3.283 -32.924   4.521   3.987
     10.98  17.395  -3.311 -32.771   4.473   3.987
     11.02  17.554  -3.339 -32.617   4.426   3.987
     11.06  17.709  -3.367 -32.466   4.380   3.987
     11.10  17.867  -3.394 -32.312   4.333   3.987
     11.14  18.023  -3.421 -32.161   4.287   3.987
     11.18  18.182  -3.448 -32.007   4.241   3.987
     11.22  18.339  -3.475 -31.854   4.195   3.987
     11.26  18.494  -3.501 -31.704   4.150   3.979
     11.30  18.650  -3.527 -31.552   4.105   3.944
     11.34  18.806  -3.553 -31.400   4.060   3.907
     11.38  18.958  -3.578 -31.253   4.017   3.871
     11.42  19.111  -3.602 -31.104   3.973   3.834
     11.46  19.259  -3.626 -30.960   3.931   3.797
     11.50  19.409  -3.650 -30.814   3.889   3.761
     11.54  19.554  -3.673 -30.673   3.848   3.724
     11.58  19.701  -3.696 -30.530   3.808   3.688
     11.62  19.844  -3.717 -30.391   3.769   3.653
     11.66  19.988  -3.739 -30.251   3.730   3.618
     11.70  20.131  -3.759 -30.111   3.692   3.583
     11.74  20.271  -3.779 -29.975   3.655   3.547
     11.78  20.411  -3.798 -29.838   3.619   3.512
     11.82  20.547  -3.816 -29.706   3.584   3.477
     11.86  20.685  -3.833 -29.571   3.550   3.442
     11.90  20.821  -3.850 -29.438   3.517   3.406
     11.94  20.953  -3.866 -29.308   3.485   3.371
     11.98  21.087  -3.881 -29.177   3.453   3.336
     12.02  21.216  -3.895 -29.051   3.423   3.300
     12.06  21.347  -3.909 -28.923   3.393   3.265
     12.10  21.477  -3.923 -28.796   3.364   3.230
     12.14  21.602  -3.935 -28.673   3.336   3.195
     12.18  21.729  -3.947 -28.548   3.309   3.160
     12.22  21.854  -3.958 -28.425   3.282   3.124
     12.26  21.976  -3.968 -28.306   3.257   3.089
     12.30  22.099  -3.978 -28.185   3.232   3.054
     12.34  22.217  -3.988 -28.069   3.208   3.019
     12.38  22.338  -3.997 -27.950   3.184   3.000
     12.42  22.459  -4.005 -27.831   3.161   3.000
     12.46  22.577  -4.013 -27.715   3.139   3.000
     12.50  22.698  -4.020 -27.596   3.117   3.000
     12.54  22.816  -4.027 -27.480   3.095   3.000
     12.58  22.938  -4.033 -27.360   3.074   3.000
     12.62  23.056  -4.039 -27.243   3.054   3.000
     12.66  23.177  -4.044 -27.124   3.034   3.000
     12.70  23.298  -4.049 -27.004   3.014   3.000
     12.74  23.416  -4.054 -26.887   2.994   3.000
     12.78  23.537  -4.059 -26.769   2.974   3.000
     12.82  23.657  -4.064 -26.649   2.954   3.000
     12.86  23.775  -4.069 -26.533   2.935   3.000
     12.90  23.896  -4.074 -26.413   2.915   3.000
     12.94  24.017  -4.080 -26.294   2.895   3.000
     12.98  24.135  -4.085 -26.177   2.875   3.000
     13.02  24.257  -4.090 -26.058   2.855   3.000
     13.06  24.375  -4.095 -25.941   2.836   3.000
     13.10  24.496  -4.100 -25.822   2.816   3.000
     13.14  24.617  -4.105 -25.702   2.796   3.000
     13.18  24.735  -4.110 -25.586   2.776   3.000
     13.22  24.856  -4.115 -25.466   2.756   3.000
     13.26  24.974  -4.120 -25.350   2.737   3.000
     13.30  25.095  -4.125 -25.230   2.717   3.000
     13.34  25.216  -4.130 -25.111   2.697   3.000
     13.38  25.334  -4.135 -24.994   2.677   3.000
     13.42  25.453  -4.140 -24.877   2.657   3.000
     13.46  25.575  -4.146 -24.756   2.637   3.000
     13.50  25.694  -4.152 -24.639   2.617   3.000
     13.54  25.815  -4.157 -24.520   2.596   3.000
     13.58  25.932  -4.163 -24.404   2.576   3.000
     13.62  26.053  -4.169 -24.284   2.555   3.000
     13.66  26.175  -4.175 -24.165   2.534   3.000
     13.70  26.293  -4.181 -24.048   2.514   3.000
     13.74  26.413  -4.187 -23.930   2.493   3.000
     13.78  26.534  -4.193 -23.811   2.472   3.000
     13.82  26.655  -4.199 -23.692   2.451   3.000
     13.86  26.773  -4.204 -23.575   2.431   3.000
     13.90  26.893  -4.210 -23.456   2.410   3.000
     13.94  27.014  -4.217 -23.337   2.389   3.000
     13.98  27.132  -4.223 -23.221   2.368   3.000
     14.02  27.253  -4.229 -23.101   2.347   3.000
     14.06  27.371  -4.236 -22.985   2.326   3.000
     14.10  27.492  -4.243 -22.866   2.304   3.000
     14.14  27.613  -4.250 -22.746   2.282   3.000
     14.18  27.731  -4.257 -22.630   2.261   3.000
     14.22  27.853  -4.265 -22.511   2.238   3.000
     14.26  27.971  -4.272 -22.395   2.216   3.000
     14.30  28.092  -4.280 -22.275   2.194   3.000
     14.34  28.209  -4.287 -22.159   2.172   3.000
     14.38  28.331  -4.295 -22.040   2.149   3.000
     14.42  28.451  -4.304 -21.921   2.126   3.000
     14.46  28.571  -4.312 -21.804   2.103   3.000
     14.50  28.689  -4.320 -21.688   2.080   3.000
     14.54  28.810  -4.329 -21.569   2.056   3.000
     14.58  28.928  -4.338 -21.453   2.033   3.000
     14.62  29.049  -4.347 -21.333   2.009   3.000
     14.66  29.167  -4.356 -21.218   1.986   3.000
     14.70  29.288  -4.365 -21.099   1.961   3.000
     14.74  29.409  -4.375 -20.980   1.937   3.000
     14.78  29.527  -4.384 -20.864   1.914   3.000
     14.82  29.648  -4.393 -20.745   1.890   3.000
     14.86  29.767  -4.402 -20.628   1.866   3.000
     14.90  29.885  -4.411 -20.512   1.842   3.000
     14.94  30.006  -4.420 -20.393   1.818   3.000
     14.98  30.124  -4.430 -20.277   1.795   3.000
     15.02  30.245  -4.439 -20.158   1.771   3.000
     15.06  30.366  -4.448 -20.040   1.746   3.000
     15.10  30.483  -4.457 -19.924   1.723   3.000
     15.14  30.604  -4.467 -19.805   1.698   3.000
     15.18  30.725  -4.477 -19.686   1.674   3.000
     15.22  30.844  -4.486 -19.569   1.649   3.000
     15.26  30.962  -4.496 -19.454   1.625   3.000
     15.30  31.083  -4.506 -19.335   1.600   3.000
     15.34  31.203  -4.516 -19.217   1.575   3.000
     15.38  31.321  -4.526 -19.101   1.551   3.000
     15.42  31.442  -4.536 -18.982   1.526   3.000
     15.46  31.560  -4.546 -18.867   1.502   3.000
     15.50  31.680  -4.556 -18.748   1.477   3.000
     15.54  31.801  -4.566 -18.630   1.452   3.000
     15.58  31.918  -4.576 -18.514   1.428   3.000
     15.62  32.039  -4.586 -18.396   1.403   3.000
     15.66  32.160  -4.597 -18.277   1.378   3.000
     15.70  32.277  -4.606 -18.162   1.354   3.000
     15.74  32.396  -4.616 -18.045   1.329   3.000
     15.78  32.517  -4.626 -17.926   1.304   3.000
     15.82  32.636  -4.636 -17.810   1.280   3.000
     15.86  32.756  -4.647 -17.691   1.255   3.000
     15.90  32.877  -4.657 -17.573   1.230   3.000
     15.94  32.995  -4.666 -17.457   1.206   3.000
     15.98  33.116  -4.677 -17.339   1.181   3.000
     16.02  33.233  -4.686 -17.223   1.156   3.000
     16.06  33.354  -4.697 -17.104   1.131   3.000
     16.10  33.475  -4.707 -16.986   1.106   3.000
     16.14  33.594  -4.717 -16.869   1.082   3.000
     16.18  33.715  -4.727 -16.751   1.057   3.000
     16.22  33.834  -4.737 -16.634   1.032   3.000
     16.26  33.952  -4.747 -16.517   1.008   3.000
     16.30  34.073  -4.757 -16.399   0.983   3.000
     16.34  34.191  -4.767 -16.283   0.959   3.000
     16.38  34.311  -4.777 -16.164   0.934   3.000
     16.42  34.432  -4.787 -16.046   0.909   3.000
     16.46  34.550  -4.797 -15.930   0.885   3.000
     16.50  34.670  -4.807 -15.812   0.860   3.000
     16.54  34.788  -4.817 -15.696   0.835   3.000
     16.58  34.908  -4.827 -15.579   0.811   3.000
     16.62  35.028  -4.837 -15.460   0.786   3.000
     16.66  35.149  -4.847 -15.342   0.761   3.000
     16.70  35.267  -4.857 -15.226   0.737   3.000
     16.74  35.389  -4.867 -15.106   0.712   3.000
     16.78  35.507  -4.876 -14.990   0.688   3.000
     16.82  35.627  -4.886 -14.872   0.664   3.000
     16.86  35.745  -4.895 -14.756   0.640   3.000
     16.90  35.866  -4.904 -14.637   0.616   3.000
     16.94  35.986  -4.913 -14.519   0.592   3.000
     16.98  36.104  -4.922 -14.404   0.569   3.000
     17.02  36.225  -4.931 -14.285   0.545   3.000
     17.06  36.345  -4.940 -14.166   0.521   3.000
     17.10  36.463  -4.949 -14.050   0.498   3.000
     17.14  36.584  -4.958 -13.932   0.474   3.000
     17.18  36.703  -4.966 -13.815   0.451   3.000
     17.22  36.824  -4.975 -13.695   0.427   3.000
     17.26  36.943  -4.984 -13.578   0.404   3.000
     17.30  37.061  -4.992 -13.462   0.381   3.000
     17.34  37.184  -5.001 -13.342   0.358   3.000
     17.38  37.302  -5.009 -13.226   0.335   3.000
     17.42  37.422  -5.017 -13.107   0.312   3.000
     17.46  37.541  -5.025 -12.990   0.289   3.000
     17.50  37.662  -5.033 -12.871   0.266   3.000
     17.54  37.782  -5.041 -12.753   0.243   3.000
     17.58  37.901  -5.049 -12.636   0.221   3.000
     17.62  38.021  -5.057 -12.517   0.198   3.000
     17.66  38.139  -5.065 -12.401   0.176   3.000
     17.70  38.260  -5.072 -12.283   0.154   3.000
     17.74  38.381  -5.080 -12.163   0.132   3.000
     17.78  38.498  -5.087 -12.048   0.110   3.000
     17.82  38.619  -5.094 -11.929   0.088   3.000
     17.86  38.740  -5.101 -11.809   0.066   3.000
     17.90  38.858  -5.107 -11.693   0.045   3.000
     17.94  38.979  -5.114 -11.574   0.024   3.000
     17.98  39.096  -5.120 -11.458   0.003   2.975
     18.02  39.215  -5.126 -11.341  -0.017   2.952
     18.06  39.334  -5.132 -11.224  -0.038   2.944
     18.10  39.448  -5.138 -11.111  -0.058   2.908
     18.14  39.566  -5.143 -10.995  -0.078   2.871
     18.18  39.679  -5.148 -10.884  -0.097   2.835
     18.22  39.790  -5.153 -10.774  -0.115   2.798
     18.26  39.899  -5.158 -10.667  -0.133   2.762
     18.30  40.009  -5.163 -10.558  -0.151   2.726
     18.34  40.114  -5.167 -10.454  -0.169   2.689
     18.38  40.221  -5.171 -10.348  -0.186   2.652
     18.42  40.327  -5.175 -10.244  -0.203   2.616
     18.46  40.430  -5.179 -10.142  -0.219   2.579
     18.50  40.530  -5.182 -10.043  -0.235   2.543
     18.54  40.632  -5.185  -9.942  -0.251   2.506
     18.60  40.779  -5.190  -9.797  -0.273   2.463
     18.66  40.922  -5.193  -9.655  -0.295   2.412
     18.72  41.066  -5.196  -9.513  -0.315   2.359
     18.78  41.204  -5.198  -9.376  -0.334   2.306
     18.84  41.338  -5.199  -9.243  -0.351   2.253
     18.90  41.472  -5.198  -9.110  -0.367   2.200
     18.96  41.600  -5.197  -8.983  -0.382   2.146
     19.02  41.724  -5.196  -8.859  -0.396   2.093
     19.08  41.848  -5.193  -8.737  -0.408   2.039
     19.14  41.966  -5.189  -8.619  -0.419   1.986
     19.20  42.083  -5.185  -8.503  -0.430   1.931
     19.26  42.194  -5.181  -8.391  -0.439   1.878
     19.32  42.305  -5.175  -8.281  -0.447   1.824
     19.38  42.410  -5.169  -8.176  -0.454   1.770
     19.44  42.512  -5.163  -8.073  -0.461   1.716
     19.50  42.613  -5.156  -7.973  -0.466   1.662
     19.58  42.740  -5.147  -7.846  -0.473   1.599
     19.66  42.861  -5.132  -7.724  -0.473   1.528
     19.74  42.977  -5.114  -7.606  -0.469   1.458
     19.82  43.086  -5.095  -7.495  -0.464   1.387
     19.90  43.190  -5.076  -7.390  -0.457   1.316
     20.00  43.311  -5.051  -7.267  -0.448   1.238
     20.10  43.424  -5.026  -7.152  -0.437   1.152
     20.20  43.527  -5.002  -7.046  -0.426   1.067
     20.32  43.641  -4.975  -6.931  -0.413   0.967
     20.44  43.740  -4.952  -6.829  -0.403   0.859
     20.58  43.842  -4.929  -6.725  -0.392   0.744
     20.72  43.946  -4.896  -6.618  -0.372   0.775
     20.84  44.044  -4.860  -6.516  -0.349   0.874
     20.96  44.149  -4.821  -6.407  -0.323   0.940
     21.08  44.255  -4.779  -6.296  -0.295   0.949
     21.20  44.362  -4.737  -6.185  -0.266   0.954
     21.32  44.469  -4.694  -6.074  -0.236   0.960
     21.44  44.576  -4.651  -5.962  -0.207   0.966
     21.56  44.685  -4.607  -5.849  -0.177   0.971
     21.68  44.793  -4.563  -5.736  -0.146   0.978
     21.80  44.903  -4.519  -5.622  -0.116   0.985
     21.92  45.009  -4.472  -5.511  -0.082   0.964
     22.04  45.108  -4.424  -5.406  -0.047   0.917
     22.16  45.208  -4.375  -5.301  -0.011   0.932
     22.28  45.310  -4.323  -5.194   0.028   0.951
     22.40  45.413  -4.269  -5.084   0.070   0.974
     22.52  45.519  -4.211  -4.973   0.114   1.001
     22.62  45.608  -4.160  -4.878   0.153   1.028
     22.72  45.700  -4.107  -4.780   0.194   1.055
     22.82  45.792  -4.053  -4.682   0.237   1.084
     22.92  45.889  -3.995  -4.579   0.282   1.114
     23.02  45.987  -3.937  -4.474   0.328   1.143
     23.12  46.088  -3.877  -4.367   0.375   1.168
     23.22  46.187  -3.813  -4.260   0.426   1.149
     23.32  46.276  -3.750  -4.164   0.477   1.123
     23.42  46.362  -3.682  -4.070   0.535   1.105
     23.52  46.444  -3.610  -3.980   0.596   1.094
     23.62  46.524  -3.535  -3.891   0.661   1.090
     23.72  46.600  -3.457  -3.807   0.728   1.091
     23.82  46.674  -3.375  -3.723   0.801   1.098
     23.92  46.746  -3.292  -3.642   0.875   1.108
     24.02  46.818  -3.206  -3.560   0.951   1.117
     24.12  46.890  -3.119  -3.478   1.029   1.129
     24.22  46.963  -3.031  -3.394   1.107   1.139
     24.32  47.037  -2.943  -3.310   1.185   1.150
     24.42  47.113  -2.855  -3.223   1.263   1.163
     24.52  47.190  -2.766  -3.136   1.342   1.179
     24.62  47.269  -2.677  -3.047   1.421   1.191
     24.72  47.350  -2.589  -2.955   1.498   1.202
     24.82  47.434  -2.502  -2.861   1.574   1.211
     24.92  47.522  -2.415  -2.763   1.649   1.221
     25.02  47.611  -2.332  -2.665   1.720   1.230
     25.12  47.705  -2.251  -2.561   1.790   1.234
     25.22  47.802  -2.173  -2.456   1.855   1.239
     25.32  47.900  -2.099  -2.349   1.916   1.225
     25.42  47.995  -2.035  -2.247   1.968   1.154
     25.52  48.087  -1.977  -2.149   2.014   1.079
     25.62  48.174  -1.928  -2.057   2.053   1.005
     25.74  48.276  -1.876  -1.949   2.091   0.949
     25.84  48.369  -1.838  -1.851   2.118   1.013
     25.94  48.469  -1.797  -1.747   2.146   1.085
     26.04  48.577  -1.756  -1.635   2.173   1.156
     26.14  48.694  -1.717  -1.514   2.197   1.224
     26.24  48.813  -1.682  -1.392   2.217   1.244
     26.34  48.934  -1.653  -1.268   2.231   1.245
     26.44  49.055  -1.630  -1.145   2.239   1.245
     26.52  49.155  -1.615  -1.044   2.242   1.245
     26.62  49.278  -1.601  -0.920   2.240   1.245
     26.72  49.403  -1.594  -0.796   2.232   1.243
     26.82  49.527  -1.594  -0.673   2.217   1.239
     26.92  49.650  -1.599  -0.551   2.196   1.237
     27.02  49.773  -1.611  -0.430   2.169   1.234
     27.12  49.894  -1.630  -0.313   2.136   1.228
     27.22  50.014  -1.656  -0.197   2.095   1.221
     27.32  50.129  -1.689  -0.086   2.048   1.213
     27.42  50.244  -1.728   0.023   1.995   1.207
     27.52  50.356  -1.774   0.128   1.936   1.202
     27.62  50.464  -1.825   0.229   1.872   1.197
     27.72  50.569  -1.882   0.326   1.802   1.196
     27.82  50.671  -1.944   0.420   1.728   1.194
     27.92  50.768  -2.011   0.508   1.649   1.183
     28.02  50.861  -2.084   0.591   1.565   1.179
     28.12  50.953  -2.160   0.673   1.479   1.195
     28.22  51.047  -2.238   0.756   1.390   1.213
     28.32  51.134  -2.318   0.833   1.300   1.189
     28.42  51.217  -2.394   0.906   1.214   1.126
     28.52  51.288  -2.472   0.967   1.128   1.053
     28.64  51.363  -2.562   1.030   1.029   0.973
     28.76  51.426  -2.647   1.082   0.937   0.885
     28.90  51.486  -2.740   1.130   0.838   0.789
     29.06  51.535  -2.837   1.167   0.736   0.679
     29.24  51.576  -2.934   1.196   0.634   0.584
     29.42  51.612  -3.031   1.219   0.534   0.576
     29.60  51.645  -3.129   1.240   0.432   0.578
     29.78  51.674  -3.228   1.257   0.331   0.569
     30.02  51.700  -3.330   1.270   0.226   0.440
     31.96  51.659  -3.423   1.218   0.138   0.052
     32.46  51.560  -3.440   1.118   0.134   0.200
     32.98  51.458  -3.458   1.014   0.129   0.200
     33.48  51.360  -3.477   0.914   0.122   0.200
     34.00  51.258  -3.497   0.811   0.114   0.200
     34.52  51.156  -3.519   0.707   0.105   0.200
     35.04  51.055  -3.541   0.604   0.096   0.200
     35.54  50.957  -3.563   0.504   0.086   0.200
     36.06  50.856  -3.587   0.401   0.075   0.200
     36.58  50.755  -3.612   0.297   0.062   0.200
     37.08  50.659  -3.640   0.199   0.047   0.200
     37.60  50.560  -3.673   0.097   0.026   0.200
     38.22  50.468  -3.711  -0.000  -0.000   0.162


==> images/approach/testing/demo_2017-03-18-14-09-42_001.txt <==
time x y rx ry velocity
     -0.01   0.000   0.000 -32.399  -1.172   0.000
      1.17   0.108   0.000 -32.291  -1.175   0.091
      1.37   0.217   0.000 -32.182  -1.178   0.535
      1.53   0.327   0.001 -32.072  -1.181   0.700
      1.67   0.443   0.001 -31.956  -1.183   0.834
      1.79   0.557   0.002 -31.842  -1.186   0.952
      1.89   0.662   0.002 -31.737  -1.188   1.052
      1.99   0.777   0.003 -31.622  -1.190   1.143
      2.09   0.900   0.005 -31.499  -1.193   1.234
      2.17   1.005   0.006 -31.394  -1.195   1.316
      2.25   1.117   0.007 -31.282  -1.196   1.389
      2.33   1.235   0.009 -31.164  -1.198   1.462
      2.41   1.356   0.010 -31.043  -1.200   1.533
      2.49   1.485   0.012 -30.914  -1.201   1.607
      2.57   1.619   0.015 -30.780  -1.203   1.680
      2.63   1.724   0.017 -30.675  -1.204   1.744
      2.69   1.831   0.019 -30.568  -1.205   1.799
      2.75   1.944   0.021 -30.455  -1.206   1.853
      2.81   2.057   0.023 -30.342  -1.207   1.908
      2.87   2.185   0.026 -30.214  -1.207   1.964
      2.93   2.297   0.029 -30.102  -1.208   2.019
      2.99   2.421   0.032 -29.977  -1.208   2.071
      3.05   2.549   0.036 -29.850  -1.209   2.127
      3.11   2.679   0.039 -29.720  -1.209   2.181
      3.17   2.812   0.043 -29.587  -1.208   2.235
      3.23   2.951   0.047 -29.448  -1.208   2.290
      3.29   3.090   0.052 -29.309  -1.208   2.344
      3.35   3.235   0.056 -29.164  -1.207   2.398
      3.41   3.381   0.061 -29.017  -1.207   2.451
      3.45   3.482   0.064 -28.916  -1.206   2.497
      3.51   3.634   0.069 -28.764  -1.206   2.543
      3.55   3.737   0.072 -28.661  -1.205   2.588
      3.59   3.843   0.076 -28.555  -1.205   2.624
      3.63   3.948   0.079 -28.450  -1.204   2.659
      3.67   4.056   0.083 -28.342  -1.204   2.695
      3.71   4.167   0.087 -28.231  -1.203   2.731
      3.75   4.277   0.091 -28.121  -1.202   2.767
      3.79   4.387   0.095 -28.011  -1.201   2.803
      3.83   4.504   0.100 -27.894  -1.200   2.838
      3.87   4.626   0.105 -27.771  -1.198   2.875
      3.91   4.732   0.109 -27.666  -1.197   2.911
      3.95   4.853   0.114 -27.545  -1.195   2.946
      3.99   4.970   0.120 -27.427  -1.193   2.981
      4.03   5.088   0.125 -27.309  -1.191   2.999
      4.07   5.209   0.130 -27.188  -1.189   3.000
      4.11   5.330   0.136 -27.067  -1.187   3.000
      4.15   5.449   0.141 -26.948  -1.185   3.000
      4.19   5.570   0.147 -26.827  -1.183   3.000
      4.23   5.690   0.153 -26.707  -1.180   3.000
      4.27   5.807   0.159 -26.589  -1.178   3.000
      4.31   5.928   0.164 -26.468  -1.176   3.000
      4.35   6.048   0.170 -26.348  -1.173   3.000
      4.39   6.167   0.176 -26.229  -1.171   3.000
      4.43   6.292   0.182 -26.104  -1.168   3.000
      4.47   6.407   0.188 -25.989  -1.166   3.000
      4.51   6.528   0.194 -25.868  -1.163   3.000
      4.55   6.646   0.200 -25.749  -1.160   3.000
      4.59   6.767   0.207 -25.628  -1.157   3.000
      4.63   6.886   0.214 -25.509  -1.153   3.000
      4.67   7.007   0.221 -25.388  -1.150   3.000
      4.71   7.125   0.228 -25.270  -1.146   3.000
      4.75   7.246   0.235 -25.149  -1.142   3.000
      4.79   7.367   0.242 -25.027  -1.138   3.000
      4.83   7.485   0.250 -24.909  -1.134   3.000
      4.87   7.616   0.258 -24.779  -1.130   3.000
      4.91   7.725   0.264 -24.670  -1.126   3.000
      4.95   7.846   0.272 -24.548  -1.122   3.000
      4.99   7.963   0.279 -24.431  -1.118   3.000
      5.03   8.085   0.287 -24.309  -1.114   3.000
      5.07   8.203   0.294 -24.190  -1.110   3.000
      5.11   8.324   0.302 -24.069  -1.106   3.000
      5.15   8.443   0.309 -23.950  -1.102   3.000
      5.19   8.564   0.317 -23.829  -1.098   3.000
      5.23   8.682   0.325 -23.711  -1.093   3.000
      5.27   8.803   0.333 -23.590  -1.088   3.000
      5.31   8.923   0.342 -23.469  -1.083   3.000
      5.35   9.041   0.350 -23.351  -1.078   3.000
      5.39   9.161   0.358 -23.231  -1.073   3.000
      5.43   9.285   0.367 -23.107  -1.068   3.000
      5.47   9.401   0.376 -22.991  -1.063   3.000
      5.51   9.522   0.385 -22.870  -1.057   3.000
      5.55   9.641   0.393 -22.751  -1.052   3.000
      5.59   9.762   0.403 -22.630  -1.046   3.000
      5.63   9.879   0.412 -22.512  -1.040   3.000
      5.67  10.000   0.421 -22.391  -1.034   3.000
      5.71  10.121   0.431 -22.270  -1.028   3.000
      5.75  10.240   0.440 -22.151  -1.022   3.000
      5.79  10.360   0.450 -22.030  -1.016   3.000
      5.83  10.478   0.459 -21.912  -1.010   3.000
      5.87  10.611   0.470 -21.778  -1.003   3.000
      5.91  10.717   0.478 -21.672  -0.998   3.000
      5.95  10.838   0.488 -21.551  -0.991   3.000
      5.99  10.956   0.497 -21.433  -0.985   3.000
      6.03  11.077   0.507 -21.312  -0.979   3.000
      6.07  11.198   0.516 -21.191  -0.973   3.000
      6.11  11.315   0.526 -21.073  -0.967   3.000
      6.15  11.436   0.535 -20.952  -0.961   3.000
      6.19  11.556   0.545 -20.832  -0.955   3.000
      6.23  11.677   0.554 -20.710  -0.949   3.000
      6.27  11.796   0.564 -20.592  -0.943   3.000
      6.31  11.913   0.573 -20.474  -0.937   3.000
      6.35  12.033   0.583 -20.354  -0.930   3.000
      6.39  12.152   0.592 -20.235  -0.924   3.000
      6.43  12.272   0.602 -20.114  -0.918   3.000
      6.47  12.393   0.611 -19.993  -0.912   3.000
      6.51  12.511   0.621 -19.875  -0.906   3.000
      6.55  12.632   0.630 -19.754  -0.900   3.000
      6.59  12.750   0.640 -19.636  -0.894   3.000
      6.63  12.873   0.649 -19.512  -0.887   3.000
      6.67  12.991   0.659 -19.394  -0.881   3.000
      6.71  13.112   0.668 -19.273  -0.875   3.000
      6.75  13.229   0.678 -19.155  -0.869   3.000
      6.79  13.350   0.687 -19.034  -0.863   3.000
      6.83  13.471   0.697 -18.914  -0.857   3.000
      6.87  13.602   0.707 -18.782  -0.850   3.000
      6.91  13.707   0.716 -18.677  -0.845   3.000
      6.95  13.827   0.725 -18.556  -0.839   3.000
      6.99  13.948   0.735 -18.435  -0.833   3.000
      7.03  14.066   0.744 -18.317  -0.827   3.000
      7.07  14.187   0.754 -18.196  -0.820   3.000
      7.11  14.305   0.763 -18.078  -0.814   3.000
      7.15  14.432   0.773 -17.950  -0.808   3.000
      7.19  14.547   0.782 -17.835  -0.802   3.000
      7.23  14.673   0.792 -17.709  -0.796   3.000
      7.27  14.785   0.801 -17.597  -0.790   3.000
      7.31  14.906   0.811 -17.476  -0.784   3.000
      7.35  15.026   0.821 -17.355  -0.778   3.000
      7.39  15.142   0.830 -17.239  -0.772   3.000
      7.43  15.263   0.839 -17.118  -0.765   3.000
      7.47  15.384   0.849 -16.997  -0.759   3.000
      7.51  15.502   0.859 -16.879  -0.752   3.000
      7.55  15.625   0.869 -16.755  -0.746   3.000
      7.59  15.743   0.879 -16.637  -0.739   3.000
      7.63  15.862   0.889 -16.518  -0.733   3.000
      7.67  15.980   0.899 -16.400  -0.726   3.000
      7.71  16.101   0.910 -16.279  -0.719   3.000
      7.75  16.219   0.920 -16.160  -0.712   3.000
      7.79  16.340   0.930 -16.039  -0.705   3.000
      7.83  16.461   0.941 -15.918  -0.698   3.000
      7.87  16.589   0.952 -15.790  -0.691   3.000
      7.91  16.697   0.961 -15.681  -0.684   3.000
      7.95  16.817   0.971 -15.560  -0.678   3.000
      7.99  16.938   0.982 -15.440  -0.671   3.000
      8.03  17.056   0.992 -15.321  -0.664   3.000
      8.07  17.178   1.002 -15.199  -0.657   3.000
      8.11  17.295   1.013 -15.082  -0.650   3.000
      8.15  17.416   1.023 -14.961  -0.643   3.000
      8.19  17.534   1.033 -14.843  -0.636   3.000
      8.23  17.655   1.044 -14.721  -0.629   3.000
      8.27  17.775   1.054 -14.601  -0.622   3.000
      8.31  17.893   1.064 -14.483  -0.615   3.000
      8.35  18.014   1.075 -14.362  -0.608   3.000
      8.39  18.132   1.086 -14.243  -0.600   3.000
      8.43  18.253   1.097 -14.122  -0.593   3.000
      8.47  18.373   1.108 -14.001  -0.585   3.000
      8.51  18.491   1.119 -13.883  -0.578   3.000
      8.55  18.612   1.130 -13.762  -0.570   3.000
      8.59  18.729   1.141 -13.645  -0.562   3.000
      8.63  18.851   1.153 -13.523  -0.554   3.000
      8.67  18.969   1.164 -13.404  -0.546   3.000
      8.71  19.090   1.176 -13.283  -0.537   3.000
      8.75  19.209   1.188 -13.164  -0.529   3.000
      8.79  19.326   1.200 -13.046  -0.520   3.000
      8.83  19.448   1.212 -12.925  -0.511   3.000
      8.87  19.579   1.226 -12.793  -0.502   3.000
      8.91  19.684   1.236 -12.687  -0.494   3.000
      8.95  19.806   1.249 -12.565  -0.485   3.000
      8.99  19.923   1.260 -12.448  -0.477   2.993
      9.03  20.042   1.273 -12.328  -0.468   2.963
      9.07  20.157   1.285 -12.213  -0.459   2.937
      9.11  20.274   1.297 -12.096  -0.450   2.907
      9.15  20.388   1.309 -11.982  -0.441   2.871
      9.19  20.502   1.321 -11.867  -0.432   2.834
      9.23  20.618   1.334 -11.751  -0.423   2.797
      9.27  20.723   1.346 -11.645  -0.414   2.761
      9.31  20.830   1.358 -11.539  -0.405   2.725
      9.35  20.936   1.370 -11.432  -0.396   2.689
      9.39  21.042   1.382 -11.326  -0.387   2.654
      9.43  21.147   1.394 -11.220  -0.377   2.615
      9.47  21.250   1.406 -11.117  -0.369   2.578
      9.51  21.350   1.417 -11.017  -0.361   2.541
      9.55  21.450   1.427 -10.916  -0.353   2.507
      9.61  21.596   1.441 -10.770  -0.343   2.463
      9.67  21.742   1.454 -10.625  -0.334   2.408
      9.73  21.882   1.466 -10.484  -0.327   2.355
      9.79  22.020   1.477 -10.346  -0.320   2.302
      9.85  22.154   1.486 -10.212  -0.315   2.249
      9.91  22.285   1.494 -10.080  -0.310   2.196
      9.97  22.414   1.502  -9.951  -0.306   2.142
     10.03  22.541   1.508  -9.824  -0.303   2.088
     10.09  22.662   1.514  -9.703  -0.301   2.034
     10.15  22.781   1.521  -9.584  -0.297   1.980
     10.21  22.895   1.528  -9.470  -0.293   1.926
     10.27  23.008   1.535  -9.357  -0.289   1.874
     10.33  23.118   1.542  -9.246  -0.285   1.818
     10.39  23.221   1.549  -9.143  -0.281   1.763
     10.45  23.325   1.556  -9.039  -0.277   1.709
     10.53  23.455   1.565  -8.909  -0.272   1.645
     10.61  23.582   1.574  -8.782  -0.267   1.572
     10.69  23.701   1.583  -8.663  -0.261   1.499
     10.77  23.814   1.592  -8.549  -0.255   1.428
     10.85  23.922   1.601  -8.441  -0.250   1.354
     10.93  24.025   1.610  -8.338  -0.244   1.281
     11.03  24.144   1.621  -8.218  -0.236   1.198
     11.13  24.254   1.631  -8.109  -0.229   1.107
     11.23  24.357   1.641  -8.005  -0.221   1.016
     11.35  24.466   1.653  -7.896  -0.213   0.924
     11.47  24.573   1.665  -7.788  -0.204   0.902
     11.59  24.681   1.677  -7.680  -0.195   0.903
     11.71  24.788   1.691  -7.572  -0.184   0.903
     11.83  24.896   1.705  -7.464  -0.174   0.904
     11.95  25.004   1.719  -7.356  -0.162   0.905
     12.07  25.111   1.734  -7.248  -0.150   0.905
     12.19  25.218   1.750  -7.141  -0.138   0.906
     12.31  25.326   1.766  -7.033  -0.124   0.907
     12.43  25.435   1.783  -6.923  -0.110   0.909
     12.55  25.542   1.801  -6.816  -0.095   0.911
     12.67  25.650   1.821  -6.707  -0.079   0.913
     12.79  25.757   1.841  -6.599  -0.062   0.916
     12.91  25.865   1.863  -6.491  -0.043   0.919
     13.03  25.974   1.886  -6.382  -0.023   0.923
     13.15  26.083   1.911  -6.272  -0.000   0.928
     13.27  26.191   1.938  -6.163   0.023   0.934
     13.39  26.301   1.967  -6.053   0.049   0.940
     13.51  26.410   1.998  -5.943   0.077   0.949
     13.63  26.521   2.031  -5.831   0.106   0.958
     13.75  26.631   2.066  -5.720   0.138   0.968
     13.87  26.748   2.105  -5.601   0.174   0.981
     13.99  26.852   2.143  -5.496   0.209   0.975
     14.11  26.955   2.186  -5.393   0.249   0.922
     14.23  27.058   2.230  -5.288   0.291   0.937
     14.35  27.162   2.277  -5.183   0.335   0.956
     14.47  27.269   2.327  -5.075   0.381   0.977
     14.59  27.377   2.377  -4.965   0.429   0.999
     14.69  27.469   2.421  -4.872   0.470   1.022
     14.79  27.563   2.467  -4.777   0.513   1.043
     14.89  27.659   2.513  -4.680   0.557   1.065
     14.99  27.757   2.561  -4.580   0.601   1.087
     15.09  27.857   2.608  -4.479   0.646   1.106
     15.19  27.959   2.656  -4.376   0.691   1.129
     15.29  28.063   2.704  -4.270   0.736   1.152
     15.37  28.156   2.746  -4.176   0.775   1.171
     15.47  28.252   2.793  -4.079   0.820   1.150
     15.57  28.352   2.847  -3.978   0.870   1.130
     15.67  28.448   2.902  -3.879   0.923   1.114
     15.77  28.542   2.960  -3.784   0.978   1.101
     15.87  28.637   3.023  -3.688   1.038   1.093
     15.97  28.722   3.084  -3.601   1.096   1.090
     16.07  28.809   3.149  -3.512   1.160   1.091
     16.17  28.895   3.218  -3.424   1.226   1.096
     16.27  28.979   3.289  -3.338   1.294   1.104
     16.37  29.069   3.366  -3.245   1.369   1.114
     16.47  29.150   3.433  -3.163   1.434   1.119
     16.57  29.238   3.505  -3.073   1.503   1.128
     16.67  29.326   3.576  -2.983   1.572   1.138
     16.77  29.416   3.648  -2.891   1.641   1.150
     16.87  29.510   3.723  -2.795   1.714   1.168
     16.97  29.600   3.792  -2.703   1.780   1.173
     17.07  29.696   3.863  -2.605   1.848   1.189
     17.17  29.793   3.933  -2.506   1.915   1.200
     17.27  29.893   4.001  -2.405   1.980   1.211
     17.37  30.004   4.066  -2.292   2.042   1.192
     17.47  30.101   4.117  -2.193   2.090   1.195
     17.57  30.210   4.167  -2.083   2.137   1.194
     17.67  30.320   4.213  -1.971   2.180   1.193
     17.77  30.432   4.254  -1.858   2.218   1.194
     17.87  30.551   4.291  -1.738   2.251   1.193
     17.97  30.662   4.320  -1.627   2.278   1.195
     18.07  30.778   4.346  -1.510   2.300   1.197
     18.17  30.896   4.368  -1.391   2.319   1.200
     18.27  31.015   4.385  -1.272   2.333   1.203
     18.37  31.139   4.398  -1.147   2.341   1.204
     18.47  31.255   4.404  -1.031   2.344   1.204
     18.57  31.376   4.405  -0.911   2.342   1.204
     18.67  31.496   4.400  -0.790   2.334   1.203
     18.77  31.615   4.389  -0.672   2.320   1.201
     18.87  31.742   4.371  -0.546   2.298   1.198
     18.97  31.852   4.349  -0.437   2.273   1.193
     19.07  31.966   4.320  -0.323   2.240   1.188
     19.17  32.079   4.284  -0.211   2.201   1.182
     19.27  32.188   4.241  -0.103   2.155   1.175
     19.37  32.301   4.190   0.008   2.101   1.170
     19.47  32.399   4.138   0.104   2.047   1.166
     19.57  32.499   4.079   0.203   1.985   1.163
     19.67  32.595   4.015   0.297   1.918   1.160
     19.77  32.689   3.946   0.389   1.847   1.160
     19.87  32.784   3.869   0.482   1.767   1.159
     19.97  32.866   3.797   0.562   1.692   1.160
     20.07  32.949   3.716   0.642   1.609   1.159
     20.17  33.028   3.632   0.719   1.522   1.158
     20.27  33.103   3.545   0.792   1.433   1.157
     20.37  33.179   3.455   0.865   1.341   1.101
     20.49  33.248   3.362   0.931   1.247   1.019
     20.61  33.310   3.269   0.990   1.151   0.932
     20.73  33.363   3.182   1.041   1.063   0.843
     20.87  33.415   3.086   1.090   0.965   0.744
     21.05  33.459   2.987   1.132   0.866   0.625
     21.23  33.497   2.891   1.167   0.769   0.574
     21.41  33.530   2.793   1.197   0.670   0.574
     21.59  33.560   2.694   1.224   0.570   0.574
     21.77  33.586   2.594   1.247   0.469   0.574
     21.95  33.609   2.493   1.267   0.368   0.576
     22.13  33.628   2.391   1.284   0.265   0.576
     22.31  33.643   2.288   1.296   0.162   0.577
     22.49  33.654   2.185   1.304   0.059   0.576
     22.67  33.661   2.082   1.308  -0.045   0.575
     22.89  33.663   1.978   1.307  -0.149   0.476
     23.31  33.661   1.877   1.302  -0.250   0.240
     25.15  33.558   1.889   1.200  -0.235   0.056
     25.67  33.456   1.907   1.098  -0.214   0.200
     26.17  33.357   1.924   1.000  -0.194   0.200
     26.67  33.259   1.940   0.902  -0.175   0.200
     27.19  33.156   1.957   0.800  -0.155   0.200
     27.69  33.057   1.973   0.701  -0.136   0.200
     28.21  32.955   1.990   0.599  -0.116   0.200
     28.71  32.856   2.007   0.501  -0.097   0.200
     29.23  32.754   2.025   0.399  -0.076   0.200
     29.75  32.651   2.043   0.297  -0.055   0.200
     30.25  32.553   2.061   0.200  -0.035   0.200
     30.75  32.454   2.077   0.101  -0.016   0.200
     31.37  32.352   2.090  -0.000  -0.000   0.164


==> images/approach/testing/demo_2017-03-18-14-09-42_002.txt <==
time x y rx ry velocity
     -0.03   0.000   0.000 -33.917  -1.477   0.000
      1.05   0.107   0.000 -33.810  -1.489   0.099
      1.25   0.213   0.001 -33.705  -1.500   0.531
      1.41   0.324   0.002 -33.595  -1.511   0.693
      1.55   0.440   0.003 -33.479  -1.523   0.828
      1.67   0.554   0.005 -33.366  -1.533   0.946
      1.77   0.658   0.008 -33.262  -1.542   1.046
      1.87   0.772   0.011 -33.148  -1.552   1.136
      1.97   0.894   0.015 -33.027  -1.561   1.226
      2.05   0.999   0.019 -32.922  -1.569   1.306
      2.13   1.109   0.023 -32.812  -1.577   1.378
      2.21   1.224   0.028 -32.697  -1.585   1.449
      2.29   1.347   0.035 -32.574  -1.592   1.521
      2.37   1.472   0.042 -32.449  -1.599   1.593
      2.43   1.573   0.048 -32.348  -1.604   1.656
      2.50   1.685   0.055 -32.236  -1.610   1.712
      2.57   1.816   0.064 -32.106  -1.615   1.775
      2.63   1.926   0.072 -31.995  -1.620   1.836
      2.70   2.042   0.080 -31.879  -1.624   1.891
      2.75   2.155   0.090 -31.765  -1.627   1.945
      2.81   2.274   0.100 -31.646  -1.631   1.998
      2.87   2.398   0.110 -31.521  -1.634   2.053
      2.93   2.523   0.122 -31.396  -1.636   2.107
      3.00   2.667   0.136 -31.251  -1.638   2.162
      3.05   2.785   0.148 -31.132  -1.639   2.217
      3.11   2.920   0.163 -30.997  -1.640   2.268
      3.17   3.060   0.178 -30.857  -1.640   2.322
      3.23   3.199   0.194 -30.716  -1.639   2.375
      3.30   3.349   0.212 -30.565  -1.638   2.429
      3.35   3.493   0.230 -30.420  -1.637   2.483
      3.41   3.643   0.248 -30.269  -1.635   2.536
      3.45   3.747   0.261 -30.164  -1.634   2.580
      3.50   3.863   0.276 -30.047  -1.632   2.617
      3.55   4.007   0.294 -29.902  -1.630   2.661
      3.59   4.116   0.308 -29.793  -1.628   2.703
      3.63   4.223   0.322 -29.685  -1.626   2.737
      3.67   4.333   0.337 -29.573  -1.624   2.773
      3.71   4.445   0.352 -29.461  -1.622   2.809
      3.75   4.558   0.367 -29.346  -1.619   2.845
      3.79   4.671   0.382 -29.232  -1.616   2.881
      3.83   4.788   0.398 -29.114  -1.613   2.917
      3.87   4.903   0.414 -28.998  -1.610   2.949
      3.91   5.022   0.431 -28.878  -1.607   2.980
      3.95   5.142   0.447 -28.757  -1.604   3.000
      4.00   5.278   0.466 -28.620  -1.601   3.000
      4.03   5.380   0.480 -28.517  -1.598   3.000
      4.07   5.496   0.496 -28.399  -1.595   3.000
      4.11   5.616   0.513 -28.278  -1.592   3.000
      4.15   5.736   0.529 -28.157  -1.588   3.000
      4.19   5.854   0.546 -28.039  -1.585   3.000
      4.23   5.974   0.562 -27.918  -1.582   3.000
      4.27   6.094   0.579 -27.797  -1.579   3.000
      4.31   6.210   0.595 -27.679  -1.576   3.000
      4.35   6.330   0.612 -27.558  -1.573   3.000
      4.39   6.450   0.628 -27.437  -1.570   3.000
      4.43   6.567   0.645 -27.319  -1.566   3.000
      4.47   6.687   0.661 -27.198  -1.563   3.000
      4.51   6.806   0.678 -27.078  -1.560   3.000
      4.55   6.926   0.694 -26.957  -1.557   3.000
      4.59   7.043   0.710 -26.839  -1.554   3.000
      4.63   7.163   0.727 -26.718  -1.551   3.000
      4.67   7.280   0.743 -26.599  -1.548   3.000
      4.71   7.400   0.760 -26.478  -1.544   3.000
      4.75   7.517   0.776 -26.360  -1.541   3.000
      4.79   7.637   0.793 -26.239  -1.538   3.000
      4.83   7.757   0.809 -26.118  -1.535   3.000
      4.87   7.874   0.826 -26.000  -1.532   3.000
      4.91   7.994   0.842 -25.879  -1.529   3.000
      4.95   8.114   0.859 -25.757  -1.526   3.000
      5.00   8.258   0.879 -25.612  -1.522   3.000
      5.05   8.411   0.900 -25.458  -1.518   3.000
      5.09   8.528   0.916 -25.339  -1.515   3.000
      5.13   8.648   0.933 -25.218  -1.511   3.000
      5.17   8.768   0.949 -25.097  -1.508   3.000
      5.21   8.886   0.966 -24.979  -1.505   3.000
      5.25   9.006   0.982 -24.858  -1.502   3.000
      5.30   9.126   0.999 -24.736  -1.499   3.000
      5.33   9.243   1.016 -24.618  -1.495   3.000
      5.37   9.360   1.032 -24.500  -1.492   3.000
      5.41   9.481   1.050 -24.378  -1.488   3.000
      5.45   9.597   1.067 -24.260  -1.484   3.000
      5.50   9.737   1.087 -24.119  -1.479   3.000
      5.53   9.836   1.102 -24.019  -1.476   3.000
      5.57   9.956   1.120 -23.898  -1.471   3.000
      5.61  10.073   1.137 -23.780  -1.467   3.000
      5.65  10.193   1.155 -23.659  -1.463   3.000
      5.69  10.310   1.172 -23.540  -1.458   3.000
      5.73  10.430   1.191 -23.419  -1.453   3.000
      5.77  10.547   1.208 -23.301  -1.449   3.000
      5.81  10.666   1.227 -23.180  -1.444   3.000
      5.85  10.786   1.245 -23.059  -1.439   3.000
      5.89  10.903   1.263 -22.941  -1.434   3.000
      5.93  11.022   1.281 -22.820  -1.429   3.000
      5.97  11.142   1.299 -22.699  -1.425   3.000
      6.01  11.260   1.317 -22.580  -1.420   3.000
      6.05  11.379   1.336 -22.459  -1.415   3.000
      6.09  11.496   1.353 -22.341  -1.410   3.000
      6.13  11.616   1.372 -22.221  -1.405   3.000
      6.17  11.736   1.390 -22.099  -1.401   3.000
      6.21  11.854   1.408 -21.980  -1.396   3.000
      6.25  11.971   1.426 -21.862  -1.391   3.000
      6.29  12.092   1.444 -21.740  -1.386   3.000
      6.33  12.208   1.462 -21.622  -1.381   3.000
      6.37  12.328   1.481 -21.501  -1.376   3.000
      6.41  12.446   1.500 -21.381  -1.371   3.000
      6.45  12.563   1.518 -21.263  -1.365   3.000
      6.50  12.713   1.542 -21.112  -1.358   3.000
      6.55  12.859   1.566 -20.963  -1.351   3.000
      6.60  12.988   1.587 -20.833  -1.344   3.000
      6.63  13.096   1.605 -20.724  -1.338   3.000
      6.67  13.216   1.624 -20.603  -1.332   3.000
      6.71  13.336   1.645 -20.481  -1.325   3.000
      6.75  13.452   1.664 -20.363  -1.319   3.000
      6.79  13.573   1.685 -20.240  -1.312   3.000
      6.83  13.690   1.705 -20.122  -1.305   3.000
      6.87  13.806   1.725 -20.004  -1.297   3.000
      6.91  13.926   1.746 -19.884  -1.290   3.000
      6.95  14.045   1.767 -19.763  -1.282   3.000
      7.00  14.182   1.792 -19.624  -1.273   3.000
      7.03  14.280   1.809 -19.524  -1.267   3.000
      7.07  14.397   1.830 -19.406  -1.259   3.000
      7.11  14.517   1.852 -19.284  -1.250   3.000
      7.15  14.633   1.873 -19.166  -1.242   3.000
      7.19  14.752   1.895 -19.045  -1.234   3.000
      7.23  14.871   1.917 -18.925  -1.225   3.000
      7.27  14.987   1.939 -18.807  -1.217   3.000
      7.31  15.104   1.960 -18.688  -1.208   3.000
      7.35  15.223   1.983 -18.567  -1.199   3.000
      7.39  15.343   2.005 -18.447  -1.190   3.000
      7.43  15.458   2.027 -18.329  -1.181   3.000
      7.47  15.577   2.050 -18.208  -1.172   3.000
      7.51  15.696   2.072 -18.088  -1.163   3.000
      7.55  15.814   2.095 -17.968  -1.153   3.000
      7.59  15.930   2.117 -17.850  -1.144   3.000
      7.63  16.049   2.140 -17.729  -1.135   3.000
      7.67  16.168   2.162 -17.608  -1.126   3.000
      7.71  16.286   2.185 -17.489  -1.116   3.000
      7.75  16.402   2.207 -17.371  -1.107   3.000
      7.79  16.522   2.230 -17.249  -1.098   3.000
      7.83  16.639   2.252 -17.131  -1.089   3.000
      7.87  16.755   2.275 -17.013  -1.080   3.000
      7.91  16.875   2.297 -16.891  -1.070   3.000
      7.95  16.991   2.320 -16.773  -1.061   3.000
      8.00  17.130   2.346 -16.632  -1.050   3.000
      8.05  17.288   2.376 -16.472  -1.038   3.000
      8.09  17.404   2.398 -16.354  -1.029   3.000
      8.13  17.523   2.421 -16.233  -1.019   3.000
      8.17  17.642   2.444 -16.113  -1.010   3.000
      8.21  17.758   2.466 -15.995  -1.001   3.000
      8.25  17.877   2.489 -15.874  -0.991   3.000
      8.29  17.994   2.511 -15.755  -0.982   3.000
      8.33  18.113   2.534 -15.634  -0.973   3.000
      8.37  18.229   2.556 -15.516  -0.964   3.000
      8.41  18.348   2.579 -15.396  -0.954   3.000
      8.45  18.464   2.601 -15.278  -0.945   3.000
      8.50  18.609   2.629 -15.131  -0.934   3.000
      8.55  18.761   2.657 -14.976  -0.922   3.000
      8.59  18.877   2.680 -14.859  -0.913   3.000
      8.63  18.996   2.702 -14.738  -0.904   3.000
      8.67  19.115   2.725 -14.618  -0.894   3.000
      8.71  19.231   2.747 -14.500  -0.885   3.000
      8.75  19.350   2.770 -14.379  -0.876   3.000
      8.80  19.471   2.793 -14.256  -0.866   3.000
      8.83  19.586   2.815 -14.139  -0.857   3.000
      8.87  19.702   2.837 -14.022  -0.848   3.000
      8.91  19.822   2.860 -13.900  -0.839   3.000
      8.95  19.938   2.882 -13.782  -0.830   3.000
      9.00  20.074   2.908 -13.644  -0.819   3.000
      9.03  20.175   2.927 -13.541  -0.811   3.000
      9.07  20.291   2.950 -13.423  -0.802   3.000
      9.11  20.410   2.972 -13.303  -0.793   3.000
      9.15  20.528   2.995 -13.183  -0.783   3.000
      9.19  20.648   3.018 -13.062  -0.774   3.000
      9.23  20.764   3.040 -12.944  -0.765   3.000
      9.27  20.883   3.062 -12.823  -0.755   3.000
      9.31  20.999   3.085 -12.705  -0.746   3.000
      9.35  21.118   3.107 -12.584  -0.737   3.000
      9.39  21.234   3.130 -12.467  -0.728   3.000
      9.43  21.355   3.153 -12.344  -0.718   3.000
      9.47  21.471   3.175 -12.226  -0.709   3.000
      9.51  21.588   3.197 -12.107  -0.700   3.000
      9.55  21.707   3.220 -11.987  -0.691   2.992
      9.59  21.825   3.242 -11.867  -0.682   2.956
      9.63  21.938   3.264 -11.752  -0.673   2.920
      9.67  22.052   3.286 -11.636  -0.664   2.883
      9.71  22.162   3.307 -11.524  -0.655   2.847
      9.75  22.274   3.328 -11.411  -0.646   2.810
      9.79  22.384   3.349 -11.299  -0.638   2.774
      9.83  22.490   3.369 -11.192  -0.629   2.737
      9.87  22.595   3.389 -11.086  -0.621   2.701
      9.91  22.702   3.409 -10.977  -0.613   2.664
      9.95  22.804   3.428 -10.873  -0.606   2.627
     10.00  22.923   3.450 -10.752  -0.597   2.590
     10.05  23.057   3.475 -10.616  -0.587   2.543
     10.11  23.202   3.502 -10.470  -0.576   2.490
     10.17  23.347   3.529 -10.323  -0.566   2.436
     10.23  23.487   3.555 -10.180  -0.556   2.381
     10.29  23.625   3.580 -10.041  -0.546   2.327
     10.35  23.758   3.604  -9.906  -0.537   2.272
     10.41  23.890   3.629  -9.771  -0.527   2.217
     10.47  24.017   3.652  -9.643  -0.518   2.162
     10.53  24.142   3.675  -9.516  -0.510   2.110
     10.59  24.263   3.697  -9.393  -0.501   2.053
     10.65  24.380   3.718  -9.274  -0.493   1.998
     10.71  24.496   3.740  -9.157  -0.484   1.944
     10.77  24.606   3.761  -9.045  -0.476   1.889
     10.83  24.714   3.781  -8.935  -0.468   1.834
     10.89  24.820   3.801  -8.828  -0.459   1.779
     10.95  24.921   3.821  -8.725  -0.451   1.725
     11.01  25.021   3.840  -8.625  -0.443   1.673
     11.09  25.146   3.865  -8.497  -0.432   1.606
     11.17  25.266   3.889  -8.375  -0.421   1.533
     11.25  25.381   3.913  -8.259  -0.410   1.461
     11.33  25.489   3.936  -8.149  -0.400   1.388
     11.41  25.592   3.958  -8.044  -0.389   1.315
     11.50  25.694   3.980  -7.940  -0.379   1.241
     11.59  25.803   4.005  -7.829  -0.366   1.159
     11.69  25.907   4.029  -7.722  -0.354   1.070
     11.81  26.020   4.055  -7.607  -0.340   0.972
     11.93  26.126   4.081  -7.499  -0.326   0.905
     12.05  26.231   4.108  -7.391  -0.311   0.904
     12.17  26.337   4.135  -7.284  -0.296   0.905
     12.29  26.442   4.163  -7.176  -0.279   0.906
     12.41  26.547   4.192  -7.069  -0.262   0.907
     12.53  26.651   4.222  -6.961  -0.245   0.909
     12.65  26.756   4.252  -6.854  -0.226   0.910
     12.77  26.861   4.284  -6.746  -0.207   0.912
     12.89  26.966   4.316  -6.638  -0.187   0.914
     13.01  27.064   4.346  -6.538  -0.167   0.917
     13.13  27.176   4.383  -6.422  -0.143   0.920
     13.25  27.281   4.419  -6.314  -0.119   0.924
     13.37  27.385   4.456  -6.206  -0.094   0.929
     13.50  27.500   4.499  -6.087  -0.064   0.935
     13.61  27.596   4.537  -5.987  -0.037   0.942
     13.73  27.701   4.580  -5.878  -0.006   0.950
     13.85  27.807   4.625  -5.768   0.027   0.960
     13.97  27.914   4.673  -5.657   0.063   0.971
     14.09  28.020   4.723  -5.545   0.101   0.983
     14.21  28.122   4.776  -5.438   0.142   0.952
     14.33  28.218   4.830  -5.337   0.185   0.924
     14.45  28.316   4.887  -5.233   0.231   0.942
     14.57  28.415   4.946  -5.128   0.279   0.962
     14.69  28.516   5.008  -5.021   0.329   0.984
     14.80  28.602   5.061  -4.930   0.372   1.005
     14.89  28.688   5.115  -4.838   0.416   1.025
     15.00  28.783   5.175  -4.737   0.465   1.046
     15.11  28.885   5.239  -4.628   0.518   1.069
     15.21  28.978   5.297  -4.530   0.565   1.091
     15.31  29.072   5.355  -4.429   0.612   1.111
     15.41  29.169   5.414  -4.326   0.660   1.134
     15.50  29.258   5.466  -4.232   0.702   1.154
     15.60  29.355   5.523  -4.130   0.747   1.171
     15.69  29.448   5.581  -4.031   0.795   1.151
     15.80  29.545   5.647  -3.927   0.850   1.126
     15.90  29.631   5.711  -3.835   0.904   1.109
     16.01  29.726   5.787  -3.732   0.969   1.098
     16.11  29.815   5.863  -3.635   1.035   1.091
     16.21  29.895   5.938  -3.547   1.100   1.090
     16.31  29.973   6.014  -3.461   1.167   1.093
     16.41  30.050   6.093  -3.376   1.237   1.100
     16.51  30.126   6.173  -3.291   1.308   1.108
     16.61  30.203   6.254  -3.206   1.380   1.115
     16.71  30.281   6.334  -3.119   1.451   1.122
     16.81  30.362   6.415  -3.030   1.522   1.131
     16.91  30.443   6.495  -2.941   1.593   1.144
     17.00  30.516   6.568  -2.859   1.657   1.156
     17.10  30.594   6.642  -2.774   1.722   1.162
     17.19  30.680   6.718  -2.681   1.787   1.164
     17.30  30.772   6.792  -2.581   1.852   1.161
     17.39  30.864   6.857  -2.481   1.906   1.158
     17.50  30.966   6.934  -2.372   1.971   1.186
     17.59  31.056   6.996  -2.276   2.023   1.187
     17.69  31.156   7.061  -2.169   2.076   1.191
     17.79  31.259   7.122  -2.060   2.125   1.193
     17.90  31.367   7.179  -1.947   2.169   1.191
     18.00  31.477   7.231  -1.831   2.209   1.191
     18.09  31.582   7.275  -1.721   2.241   1.194
     18.19  31.694   7.317  -1.605   2.271   1.196
     18.29  31.808   7.355  -1.488   2.296   1.198
     18.39  31.923   7.388  -1.371   2.315   1.201
     18.50  32.050   7.419  -1.241   2.332   1.205
     18.59  32.158   7.440  -1.131   2.341   1.205
     18.69  32.278   7.458  -1.010   2.345   1.204
     18.79  32.397   7.470  -0.891   2.344   1.203
     18.89  32.517   7.476  -0.770   2.337   1.201
     19.00  32.645   7.475  -0.643   2.322   1.198
     19.09  32.756   7.469  -0.534   2.304   1.196
     19.19  32.874   7.457  -0.417   2.278   1.192
     19.29  32.991   7.437  -0.303   2.245   1.184
     19.39  33.106   7.410  -0.192   2.206   1.177
     19.50  33.225   7.374  -0.077   2.157   1.169
     19.59  33.328   7.337   0.020   2.108   1.164
     19.69  33.435   7.291   0.122   2.051   1.161
     19.79  33.538   7.240   0.219   1.989   1.157
     19.89  33.639   7.184   0.312   1.922   1.155
     20.00  33.743   7.119   0.408   1.846   1.153
     20.09  33.832   7.057   0.490   1.775   1.154
     20.19  33.924   6.988   0.574   1.695   1.154
     20.30  34.015   6.911   0.656   1.609   1.153
     20.39  34.098   6.836   0.729   1.526   1.154
     20.50  34.183   6.752   0.805   1.432   1.156
     20.59  34.257   6.674   0.870   1.346   1.123
     20.69  34.326   6.593   0.930   1.258   1.068
     20.79  34.388   6.514   0.983   1.172   0.994
     20.91  34.452   6.425   1.036   1.078   0.913
     21.05  34.515   6.330   1.088   0.976   0.816
     21.20  34.564   6.242   1.127   0.883   0.711
     21.37  34.612   6.146   1.164   0.782   0.601
     21.55  34.653   6.051   1.194   0.684   0.573
     21.73  34.691   5.955   1.221   0.584   0.573
     21.91  34.725   5.858   1.244   0.483   0.573
     22.09  34.755   5.759   1.263   0.382   0.574
     22.27  34.782   5.659   1.279   0.280   0.575
     22.45  34.806   5.558   1.292   0.177   0.576
     22.63  34.826   5.460   1.300   0.076   0.561
     22.87  34.841   5.359   1.304  -0.026   0.423
     24.87  34.778   5.281   1.233  -0.096   0.050
     25.39  34.674   5.278   1.129  -0.087   0.200
     25.91  34.570   5.276   1.026  -0.078   0.200
     26.43  34.467   5.273   0.922  -0.070   0.200
     26.93  34.367   5.269   0.822  -0.062   0.200
     27.45  34.263   5.265   0.719  -0.055   0.200
     27.97  34.159   5.261   0.615  -0.046   0.200
     28.51  34.052   5.258   0.509  -0.038   0.200
     29.01  33.951   5.255   0.408  -0.030   0.200
     29.51  33.851   5.252   0.308  -0.022   0.200
     30.03  33.747   5.250   0.204  -0.012   0.200
     30.55  33.643   5.246   0.101  -0.004   0.200
     31.11  33.542   5.239  -0.000  -0.000   0.180


==> images/approach/testing/parkplatz_test_2017-03-16-04-38-21_001.txt <==
time x y rx ry velocity
      1.09   0.000   0.000 -15.877   6.565   0.000
      1.33   0.107  -0.000 -15.772   6.544   0.447
      1.49   0.207  -0.002 -15.674   6.523   0.626
      1.64   0.318  -0.004 -15.566   6.500   0.758
      1.75   0.418  -0.007 -15.469   6.477   0.877
      1.87   0.536  -0.012 -15.354   6.450   0.980
      1.97   0.643  -0.017 -15.249   6.424   1.078
      2.07   0.760  -0.023 -15.137   6.396   1.166
      2.15   0.860  -0.030 -15.040   6.370   1.240
      2.23   0.963  -0.038 -14.939   6.342   1.317
      2.31   1.075  -0.047 -14.832   6.312   1.389
      2.39   1.191  -0.057 -14.720   6.279   1.460
      2.47   1.312  -0.069 -14.603   6.244   1.530
      2.55   1.441  -0.083 -14.480   6.205   1.601
      2.63   1.578  -0.100 -14.348   6.163   1.669
      2.71   1.711  -0.117 -14.221   6.120   1.745
      2.77   1.818  -0.132 -14.119   6.085   1.807
      2.83   1.932  -0.149 -14.011   6.046   1.860
      2.89   2.043  -0.166 -13.905   6.008   1.914
      2.95   2.159  -0.185 -13.795   5.967   1.968
      3.01   2.277  -0.206 -13.683   5.924   2.020
      3.07   2.399  -0.228 -13.567   5.878   2.073
      3.13   2.530  -0.254 -13.444   5.828   2.121
      3.19   2.654  -0.279 -13.327   5.780   2.181
      3.25   2.785  -0.307 -13.204   5.727   2.236
      3.31   2.920  -0.337 -13.077   5.672   2.289
      3.37   3.056  -0.368 -12.950   5.615   2.343
      3.43   3.195  -0.400 -12.820   5.556   2.395
      3.49   3.338  -0.435 -12.686   5.495   2.449
      3.53   3.436  -0.459 -12.595   5.452   2.493
      3.59   3.582  -0.496 -12.458   5.388   2.537
      3.64   3.707  -0.528 -12.341   5.333   2.573
      3.69   3.835  -0.561 -12.223   5.275   2.629
      3.73   3.939  -0.589 -12.126   5.227   2.670
      3.77   4.043  -0.617 -12.029   5.180   2.706
      3.81   4.147  -0.646 -11.933   5.131   2.741
      3.85   4.255  -0.677 -11.833   5.081   2.776
      3.89   4.364  -0.708 -11.732   5.029   2.812
      3.93   4.473  -0.739 -11.631   4.977   2.847
      3.97   4.583  -0.772 -11.529   4.924   2.883
      4.01   4.696  -0.806 -11.425   4.869   2.918
      4.05   4.807  -0.840 -11.323   4.814   2.954
      4.09   4.922  -0.875 -11.216   4.757   2.989
      4.14   5.059  -0.918 -11.090   4.689   3.000
      4.19   5.207  -0.965 -10.954   4.614   2.980
      4.23   5.320  -1.002 -10.850   4.556   2.949
      4.27   5.429  -1.038 -10.750   4.500   2.924
      4.31   5.540  -1.075 -10.649   4.443   2.887
      4.35   5.649  -1.112 -10.549   4.385   2.851
      4.39   5.754  -1.147 -10.453   4.330   2.814
      4.43   5.862  -1.185 -10.354   4.272   2.777
      4.47   5.964  -1.221 -10.261   4.217   2.741
      4.51   6.064  -1.257 -10.169   4.162   2.704
      4.55   6.165  -1.294 -10.078   4.107   2.668
      4.59   6.265  -1.330  -9.987   4.052   2.631
      4.63   6.369  -1.369  -9.892   3.994   2.604
      4.69   6.506  -1.421  -9.768   3.917   2.548
      4.75   6.645  -1.474  -9.642   3.837   2.494
      4.81   6.780  -1.528  -9.519   3.759   2.440
      4.87   6.914  -1.582  -9.398   3.680   2.386
      4.93   7.043  -1.634  -9.282   3.604   2.335
      4.99   7.171  -1.686  -9.166   3.528   2.283
      5.05   7.294  -1.737  -9.056   3.454   2.231
      5.14   7.473  -1.812  -8.894   3.346   2.173
      5.19   7.571  -1.854  -8.806   3.286   2.104
      5.25   7.684  -1.902  -8.704   3.217   2.054
      5.31   7.795  -1.950  -8.604   3.149   2.001
      5.37   7.902  -1.996  -8.509   3.083   1.947
      5.43   8.007  -2.041  -8.415   3.018   1.893
      5.49   8.107  -2.085  -8.325   2.956   1.839
      5.55   8.205  -2.129  -8.237   2.894   1.786
      5.63   8.339  -2.188  -8.117   2.810   1.727
      5.71   8.452  -2.239  -8.016   2.738   1.649
      5.79   8.566  -2.291  -7.914   2.665   1.579
      5.87   8.676  -2.341  -7.815   2.595   1.508
      5.95   8.780  -2.389  -7.722   2.528   1.436
      6.03   8.884  -2.432  -7.629   2.466   1.368
      6.14   9.010  -2.477  -7.514   2.397   1.294
      6.23   9.120  -2.513  -7.413   2.341   1.210
      6.33   9.227  -2.545  -7.314   2.289   1.129
      6.43   9.329  -2.572  -7.219   2.242   1.046
      6.55   9.439  -2.599  -7.116   2.195   0.953
      6.67   9.547  -2.622  -7.015   2.152   0.912
      6.79   9.654  -2.641  -6.913   2.112   0.915
      6.91   9.764  -2.658  -6.809   2.074   0.920
      7.03   9.876  -2.672  -6.702   2.039   0.924
      7.14   9.977  -2.682  -6.605   2.009   0.929
      7.25  10.079  -2.691  -6.507   1.981   0.934
      7.37  10.190  -2.698  -6.398   1.953   0.940
      7.49  10.303  -2.703  -6.289   1.926   0.945
      7.64  10.443  -2.707  -6.152   1.895   0.953
      7.75  10.552  -2.709  -6.045   1.872   0.959
      7.87  10.668  -2.709  -5.932   1.850   0.966
      7.99  10.785  -2.707  -5.816   1.829   0.975
      8.14  10.931  -2.703  -5.672   1.805   0.984
      8.25  11.040  -2.697  -5.564   1.789   0.975
      8.37  11.150  -2.686  -5.455   1.780   0.922
      8.49  11.262  -2.672  -5.342   1.772   0.937
      8.64  11.401  -2.652  -5.201   1.765   0.959
      8.75  11.511  -2.633  -5.091   1.762   0.986
      8.85  11.610  -2.615  -4.990   1.761   1.007
      8.95  11.711  -2.595  -4.887   1.760   1.030
      9.05  11.814  -2.574  -4.781   1.761   1.055
      9.15  11.920  -2.552  -4.673   1.763   1.080
      9.25  12.029  -2.527  -4.562   1.766   1.112
      9.35  12.140  -2.502  -4.447   1.769   1.143
      9.45  12.254  -2.476  -4.330   1.773   1.169
      9.55  12.364  -2.445  -4.217   1.782   1.146
      9.64  12.462  -2.412  -4.114   1.796   1.123
      9.75  12.573  -2.368  -3.997   1.817   1.104
      9.85  12.673  -2.323  -3.890   1.842   1.093
      9.95  12.770  -2.273  -3.786   1.872   1.090
     10.05  12.864  -2.219  -3.683   1.907   1.092
     10.15  12.958  -2.162  -3.580   1.946   1.099
     10.25  13.050  -2.100  -3.477   1.988   1.111
     10.35  13.143  -2.036  -3.374   2.033   1.124
     10.45  13.235  -1.969  -3.270   2.081   1.139
     10.55  13.329  -1.903  -3.165   2.128   1.150
     10.65  13.424  -1.836  -3.059   2.175   1.162
     10.75  13.521  -1.769  -2.952   2.222   1.176
     10.85  13.619  -1.702  -2.842   2.269   1.191
     10.93  13.704  -1.648  -2.749   2.306   1.197
     11.03  13.802  -1.587  -2.640   2.347   1.204
     11.14  13.914  -1.522  -2.518   2.389   1.211
     11.23  14.015  -1.468  -2.409   2.422   1.216
     11.33  14.123  -1.416  -2.292   2.453   1.214
     11.43  14.239  -1.366  -2.169   2.479   1.215
     11.53  14.348  -1.324  -2.054   2.499   1.214
     11.63  14.461  -1.281  -1.934   2.520   1.240
     11.71  14.558  -1.243  -1.832   2.538   1.263
     11.79  14.654  -1.208  -1.731   2.554   1.274
     11.87  14.751  -1.174  -1.629   2.569   1.293
     11.95  14.851  -1.138  -1.524   2.585   1.319
     12.03  14.952  -1.105  -1.419   2.598   1.330
     12.13  15.075  -1.074  -1.292   2.604   1.300
     12.21  15.178  -1.058  -1.188   2.601   1.270
     12.29  15.278  -1.047  -1.088   2.592   1.255
     12.37  15.379  -1.042  -0.988   2.578   1.249
     12.47  15.502  -1.041  -0.867   2.555   1.243
     12.57  15.626  -1.047  -0.746   2.525   1.236
     12.67  15.749  -1.058  -0.628   2.490   1.235
     12.77  15.871  -1.075  -0.511   2.450   1.234
     12.87  15.992  -1.098  -0.397   2.404   1.233
     12.97  16.112  -1.127  -0.285   2.353   1.232
     13.07  16.231  -1.161  -0.175   2.297   1.231
     13.17  16.347  -1.200  -0.068   2.236   1.230
     13.27  16.462  -1.243   0.036   2.171   1.232
     13.37  16.576  -1.292   0.138   2.102   1.238
     13.47  16.689  -1.344   0.239   2.029   1.248
     13.55  16.780  -1.389   0.320   1.967   1.253
     13.63  16.868  -1.436   0.397   1.904   1.255
     13.71  16.955  -1.486   0.473   1.838   1.259
     13.79  17.040  -1.539   0.547   1.770   1.260
     13.89  17.143  -1.608   0.634   1.682   1.234
     13.99  17.237  -1.677   0.713   1.597   1.160
     14.09  17.321  -1.744   0.782   1.514   1.086
     14.19  17.398  -1.811   0.845   1.434   1.014
     14.31  17.480  -1.887   0.911   1.344   0.929
     14.43  17.551  -1.958   0.967   1.260   0.840
     14.57  17.620  -2.037   1.019   1.170   0.744
     14.73  17.682  -2.119   1.064   1.076   0.638
     14.91  17.751  -2.204   1.116   0.980   0.615
     15.09  17.820  -2.291   1.166   0.881   0.618
     15.27  17.886  -2.381   1.214   0.780   0.619
     15.45  17.948  -2.473   1.257   0.678   0.619
     15.64  18.008  -2.572   1.297   0.569   0.617
     15.81  18.058  -2.665   1.328   0.468   0.612
     15.99  18.105  -2.764   1.355   0.362   0.609
     16.17  18.145  -2.858   1.376   0.262   0.566
     16.43  18.182  -2.956   1.393   0.159   0.402
     18.53  18.124  -3.039   1.321   0.088   0.048
     19.03  18.030  -3.073   1.222   0.073   0.200
     19.55  17.933  -3.111   1.119   0.054   0.200
     20.07  17.836  -3.148   1.017   0.037   0.200
     20.59  17.737  -3.180   0.914   0.025   0.200
     21.09  17.641  -3.207   0.814   0.017   0.200
     21.63  17.536  -3.235   0.706   0.010   0.200
     22.13  17.438  -3.258   0.605   0.006   0.200
     22.65  17.337  -3.280   0.502   0.004   0.200
     23.15  17.239  -3.298   0.402   0.005   0.200
     23.65  17.140  -3.313   0.302   0.009   0.200
     24.17  17.037  -3.323   0.199   0.020   0.200
     25.41  16.935  -3.334   0.098   0.029   0.082
     27.37  16.845  -3.381  -0.000  -0.000   0.052


==> images/approach/testing/parkplatz_test_2017-03-16-04-38-21_003.txt <==
time x y rx ry velocity
     -0.02   0.000   0.000 -16.473   6.179   0.000
      1.13   0.109   0.000 -16.375   6.131   0.096
      1.32   0.215   0.000 -16.280   6.085   0.538
      1.48   0.327   0.000 -16.179   6.036   0.701
      1.62   0.441   0.000 -16.077   5.986   0.834
      1.74   0.559   0.000 -15.971   5.935   0.954
      1.84   0.664   0.000 -15.876   5.888   1.057
      1.94   0.779   0.000 -15.772   5.838   1.148
      2.04   0.903   0.000 -15.661   5.784   1.239
      2.13   1.013   0.000 -15.562   5.736   1.317
      2.20   1.120   0.000 -15.466   5.689   1.396
      2.28   1.238   0.000 -15.360   5.638   1.468
      2.36   1.361   0.000 -15.250   5.584   1.541
      2.44   1.490   0.000 -15.134   5.528   1.614
      2.50   1.591   0.000 -15.042   5.483   1.678
      2.56   1.694   0.000 -14.950   5.438   1.732
      2.63   1.806   0.000 -14.849   5.389   1.782
      2.68   1.913   0.000 -14.753   5.343   1.843
      2.74   2.026   0.000 -14.652   5.293   1.897
      2.80   2.144   0.000 -14.545   5.242   1.952
      2.86   2.263  -0.000 -14.438   5.189   2.006
      2.92   2.386  -0.000 -14.328   5.135   2.060
      2.98   2.514  -0.000 -14.213   5.079   2.114
      3.04   2.643  -0.001 -14.097   5.022   2.168
      3.13   2.830  -0.001 -13.929   4.940   2.227
      3.18   2.959  -0.002 -13.813   4.883   2.295
      3.24   3.102  -0.002 -13.685   4.821   2.348
      3.30   3.244  -0.002 -13.556   4.759   2.402
      3.36   3.393  -0.001 -13.423   4.694   2.455
      3.42   3.543  -0.001 -13.288   4.629   2.509
      3.46   3.646  -0.000 -13.195   4.584   2.554
      3.50   3.749   0.000 -13.102   4.540   2.590
      3.54   3.855   0.001 -13.007   4.494   2.626
      3.58   3.959   0.002 -12.912   4.449   2.662
      3.63   4.079   0.003 -12.804   4.397   2.689
      3.68   4.233   0.004 -12.665   4.332   2.744
      3.72   4.342   0.006 -12.566   4.285   2.787
      3.76   4.456   0.007 -12.463   4.236   2.823
      3.80   4.571   0.009 -12.359   4.187   2.859
      3.84   4.685   0.010 -12.255   4.139   2.895
      3.89   4.810   0.012 -12.142   4.086   2.931
      3.92   4.921   0.014 -12.042   4.040   2.967
      3.96   5.041   0.017 -11.933   3.989   2.988
      4.00   5.163   0.020 -11.822   3.939   3.000
      4.04   5.280   0.023 -11.715   3.890   3.000
      4.08   5.402   0.026 -11.604   3.840   3.000
      4.13   5.531   0.030 -11.486   3.787   3.000
      4.16   5.640   0.034 -11.386   3.743   3.000
      4.20   5.763   0.038 -11.274   3.693   3.000
      4.24   5.881   0.042 -11.167   3.645   2.992
      4.28   6.000   0.047 -11.057   3.597   2.956
      4.32   6.117   0.051 -10.950   3.550   2.920
      4.36   6.231   0.056 -10.846   3.504   2.883
      4.40   6.345   0.060 -10.740   3.458   2.847
      4.44   6.456   0.065 -10.639   3.414   2.811
      4.48   6.569   0.070 -10.535   3.369   2.778
      4.52   6.677   0.076 -10.435   3.327   2.745
      4.56   6.787   0.081 -10.335   3.284   2.711
      4.62   6.936   0.089 -10.197   3.226   2.673
      4.66   7.051   0.096 -10.090   3.181   2.624
      4.70   7.153   0.102  -9.996   3.142   2.587
      4.74   7.256   0.109  -9.901   3.103   2.552
      4.78   7.356   0.115  -9.807   3.065   2.517
      4.82   7.456   0.123  -9.714   3.028   2.482
      4.88   7.601   0.134  -9.579   2.975   2.438
      4.94   7.745   0.145  -9.445   2.922   2.385
      5.00   7.884   0.157  -9.315   2.872   2.331
      5.06   8.020   0.168  -9.187   2.822   2.278
      5.13   8.160   0.181  -9.056   2.772   2.230
      5.18   8.283   0.192  -8.941   2.729   2.169
      5.24   8.410   0.204  -8.821   2.684   2.116
      5.30   8.532   0.217  -8.706   2.642   2.063
      5.36   8.653   0.230  -8.591   2.601   2.009
      5.42   8.769   0.244  -8.481   2.563   1.955
      5.48   8.882   0.258  -8.373   2.526   1.901
      5.54   8.993   0.272  -8.267   2.491   1.847
      5.63   9.141   0.293  -8.125   2.444   1.788
      5.70   9.269   0.311  -8.002   2.405   1.710
      5.78   9.400   0.331  -7.875   2.366   1.640
      5.86   9.524   0.351  -7.755   2.330   1.567
      5.94   9.641   0.372  -7.640   2.297   1.496
      6.02   9.752   0.398  -7.530   2.271   1.427
      6.13   9.886   0.431  -7.394   2.243   1.352
      6.22  10.005   0.461  -7.274   2.218   1.259
      6.32  10.119   0.489  -7.160   2.194   1.169
      6.42  10.223   0.521  -7.052   2.176   1.092
      6.52  10.320   0.552  -6.951   2.161   1.018
      6.64  10.428   0.586  -6.840   2.145   0.939
      6.76  10.533   0.620  -6.730   2.130   0.917
      6.88  10.638   0.656  -6.620   2.116   0.921
      7.00  10.742   0.693  -6.510   2.104   0.927
      7.13  10.850   0.733  -6.396   2.092   0.933
      7.24  10.952   0.772  -6.287   2.083   0.939
      7.36  11.058   0.813  -6.173   2.074   0.946
      7.48  11.164   0.856  -6.059   2.066   0.953
      7.63  11.293   0.908  -5.920   2.057   0.959
      7.74  11.396   0.950  -5.809   2.049   0.967
      7.86  11.504   0.995  -5.693   2.042   0.974
      7.98  11.612   1.040  -5.576   2.035   0.983
      8.13  11.742   1.096  -5.434   2.029   0.980
      8.24  11.838   1.143  -5.328   2.029   0.919
      8.36  11.938   1.191  -5.217   2.029   0.930
      8.48  12.040   1.243  -5.102   2.031   0.946
      8.62  12.159   1.304  -4.968   2.034   0.968
      8.74  12.265   1.360  -4.849   2.038   0.991
      8.84  12.355   1.408  -4.747   2.042   1.014
      8.94  12.445   1.457  -4.644   2.046   1.036
      9.04  12.539   1.508  -4.538   2.051   1.061
      9.14  12.633   1.561  -4.430   2.057   1.087
      9.24  12.731   1.615  -4.318   2.063   1.114
      9.34  12.831   1.670  -4.204   2.069   1.142
      9.44  12.934   1.726  -4.087   2.074   1.167
      9.54  13.032   1.785  -3.973   2.084   1.149
      9.64  13.126   1.847  -3.862   2.099   1.126
      9.74  13.217   1.911  -3.751   2.117   1.108
      9.84  13.303   1.978  -3.645   2.139   1.096
      9.94  13.386   2.049  -3.540   2.167   1.090
     10.04  13.467   2.122  -3.435   2.197   1.090
     10.14  13.546   2.197  -3.331   2.230   1.093
     10.24  13.626   2.274  -3.225   2.265   1.100
     10.34  13.703   2.354  -3.121   2.302   1.109
     10.44  13.781   2.434  -3.016   2.341   1.120
     10.54  13.859   2.516  -2.910   2.380   1.133
     10.64  13.938   2.598  -2.803   2.420   1.142
     10.74  14.019   2.680  -2.694   2.457   1.150
     10.84  14.102   2.760  -2.584   2.493   1.160
     10.94  14.188   2.841  -2.472   2.529   1.171
     11.04  14.275   2.921  -2.359   2.562   1.183
     11.14  14.364   2.999  -2.244   2.593   1.191
     11.24  14.457   3.076  -2.127   2.622   1.201
     11.34  14.552   3.149  -2.010   2.646   1.202
     11.44  14.650   3.219  -1.891   2.666   1.206
     11.54  14.751   3.285  -1.771   2.682   1.210
     11.63  14.838   3.338  -1.670   2.691   1.212
     11.72  14.940   3.397  -1.552   2.699   1.220
     11.82  15.048   3.454  -1.430   2.703   1.224
     11.92  15.158   3.506  -1.308   2.702   1.222
     12.02  15.272   3.553  -1.186   2.695   1.222
     12.13  15.392   3.597  -1.059   2.682   1.222
     12.22  15.502   3.632  -0.944   2.665   1.224
     12.32  15.621   3.664  -0.823   2.642   1.224
     12.42  15.741   3.692  -0.703   2.614   1.225
     12.52  15.861   3.713  -0.586   2.581   1.226
     12.63  15.989   3.731  -0.463   2.541   1.225
     12.72  16.105   3.741  -0.354   2.499   1.226
     12.82  16.228   3.747  -0.241   2.451   1.226
     12.92  16.350   3.747  -0.131   2.398   1.226
     13.02  16.473   3.743  -0.022   2.341   1.235
     13.13  16.602   3.735   0.091   2.277   1.241
     13.22  16.721   3.723   0.192   2.213   1.243
     13.32  16.842   3.705   0.293   2.144   1.226
     13.42  16.958   3.683   0.387   2.074   1.184
     13.52  17.067   3.657   0.474   2.003   1.111
     13.62  17.164   3.630   0.550   1.936   1.040
     13.74  17.276   3.594   0.634   1.855   0.956
     13.86  17.373   3.559   0.707   1.781   0.866
     14.00  17.473   3.518   0.778   1.701   0.770
     14.16  17.569   3.474   0.846   1.619   0.660
     14.36  17.663   3.427   0.910   1.536   0.525
     14.66  17.752   3.378   0.968   1.452   0.341
     15.36  17.843   3.334   1.030   1.373   0.143
     15.63  17.940   3.286   1.097   1.288   0.410
     15.80  18.028   3.237   1.155   1.205   0.575
     15.96  18.114   3.184   1.209   1.120   0.627
     16.13  18.198   3.128   1.260   1.032   0.626
     16.30  18.288   3.063   1.313   0.934   0.626
     16.48  18.376   2.993   1.361   0.833   0.624
     16.66  18.460   2.919   1.404   0.730   0.620
     16.84  18.538   2.841   1.440   0.625   0.614
     17.02  18.610   2.758   1.469   0.520   0.607
     17.20  18.676   2.672   1.490   0.414   0.599
     17.40  18.733   2.589   1.505   0.314   0.503
     17.74  18.788   2.503   1.516   0.212   0.303
     19.76  18.711   2.432   1.417   0.182   0.051
     20.28  18.625   2.374   1.314   0.167   0.200
     20.78  18.544   2.315   1.215   0.151   0.200
     21.30  18.458   2.257   1.113   0.135   0.200
     21.82  18.371   2.200   1.010   0.123   0.200
     22.34  18.283   2.145   0.906   0.111   0.200
     22.86  18.195   2.089   0.803   0.100   0.200
     23.36  18.110   2.036   0.703   0.089   0.200
     23.86  18.026   1.982   0.604   0.077   0.200
     24.36  17.942   1.928   0.505   0.066   0.200
     24.88  17.853   1.874   0.401   0.056   0.200
     25.40  17.764   1.821   0.298   0.047   0.200
     25.90  17.678   1.769   0.198   0.038   0.200
     26.50  17.593   1.713   0.097   0.025   0.170
     30.13  17.517   1.648  -0.000  -0.000   0.028


==> images/approach/testing/parkplatz_test_2017-03-16-04-38-21_004.txt <==
time x y rx ry velocity
     -0.00   0.000   0.000 -15.451   7.413   0.000
      1.16   0.107  -0.000 -15.356   7.365   0.092
      1.36   0.213  -0.001 -15.261   7.318   0.530
      1.52   0.323  -0.002 -15.163   7.268   0.692
      1.66   0.439  -0.003 -15.060   7.215   0.824
      1.78   0.552  -0.005 -14.959   7.163   0.944
      1.88   0.656  -0.007 -14.867   7.115   1.043
      1.98   0.770  -0.010 -14.766   7.062   1.135
      2.08   0.892  -0.013 -14.658   7.004   1.226
      2.16   0.997  -0.016 -14.566   6.955   1.304
      2.24   1.107  -0.019 -14.468   6.904   1.381
      2.32   1.224  -0.023 -14.365   6.848   1.454
      2.40   1.346  -0.026 -14.258   6.790   1.527
      2.48   1.474  -0.031 -14.145   6.730   1.600
      2.56   1.607  -0.036 -14.028   6.666   1.673
      2.62   1.714  -0.040 -13.934   6.615   1.731
      2.68   1.819  -0.044 -13.842   6.564   1.792
      2.74   1.928  -0.048 -13.746   6.512   1.847
      2.80   2.043  -0.053 -13.645   6.456   1.901
      2.86   2.160  -0.058 -13.543   6.400   1.956
      2.92   2.281  -0.064 -13.437   6.341   2.011
      2.98   2.404  -0.070 -13.329   6.281   2.066
      3.04   2.532  -0.076 -13.217   6.218   2.120
      3.11   2.698  -0.084 -13.073   6.137   2.179
      3.18   2.841  -0.092 -12.948   6.067   2.246
      3.24   2.977  -0.099 -12.829   5.999   2.303
      3.30   3.120  -0.107 -12.705   5.929   2.358
      3.36   3.264  -0.116 -12.580   5.857   2.412
      3.42   3.413  -0.125 -12.450   5.783   2.467
      3.46   3.514  -0.131 -12.363   5.732   2.513
      3.50   3.614  -0.137 -12.276   5.682   2.549
      3.54   3.718  -0.144 -12.185   5.630   2.584
      3.58   3.822  -0.150 -12.096   5.578   2.620
      3.62   3.934  -0.157 -11.999   5.522   2.646
      3.66   4.034  -0.164 -11.911   5.471   2.692
      3.70   4.144  -0.171 -11.816   5.416   2.726
      3.74   4.257  -0.178 -11.719   5.359   2.762
      3.78   4.366  -0.185 -11.623   5.304   2.798
      3.82   4.478  -0.192 -11.527   5.248   2.833
      3.86   4.593  -0.200 -11.427   5.190   2.869
      3.90   4.710  -0.207 -11.326   5.131   2.904
      3.94   4.826  -0.215 -11.225   5.073   2.940
      3.98   4.944  -0.222 -11.123   5.014   2.975
      4.02   5.065  -0.230 -11.018   4.953   3.000
      4.06   5.185  -0.238 -10.914   4.892   2.992
      4.12   5.362  -0.250 -10.761   4.803   2.953
      4.16   5.476  -0.257 -10.662   4.746   2.902
      4.20   5.592  -0.265 -10.561   4.687   2.865
      4.24   5.704  -0.272 -10.465   4.631   2.829
      4.28   5.816  -0.279 -10.367   4.575   2.792
      4.32   5.927  -0.286 -10.271   4.519   2.756
      4.36   6.034  -0.293 -10.178   4.465   2.720
      4.40   6.142  -0.300 -10.085   4.411   2.683
      4.44   6.247  -0.307  -9.994   4.358   2.646
      4.48   6.352  -0.314  -9.903   4.305   2.609
      4.52   6.455  -0.321  -9.814   4.253   2.573
      4.58   6.605  -0.331  -9.683   4.178   2.527
      4.64   6.754  -0.340  -9.555   4.103   2.477
      4.70   6.897  -0.349  -9.430   4.031   2.419
      4.76   7.041  -0.359  -9.305   3.959   2.365
      4.82   7.178  -0.367  -9.186   3.890   2.312
      4.88   7.313  -0.375  -9.069   3.823   2.259
      4.94   7.446  -0.382  -8.953   3.757   2.204
      5.00   7.574  -0.389  -8.842   3.694   2.151
      5.06   7.700  -0.396  -8.732   3.632   2.096
      5.12   7.823  -0.402  -8.624   3.571   2.049
      5.18   7.942  -0.407  -8.521   3.514   1.991
      5.24   8.059  -0.411  -8.418   3.458   1.936
      5.30   8.170  -0.415  -8.319   3.406   1.881
      5.36   8.281  -0.417  -8.221   3.354   1.827
      5.42   8.386  -0.419  -8.128   3.305   1.773
      5.48   8.490  -0.421  -8.035   3.258   1.718
      5.56   8.622  -0.422  -7.918   3.198   1.654
      5.64   8.749  -0.422  -7.805   3.142   1.585
      5.72   8.870  -0.421  -7.695   3.088   1.509
      5.80   8.986  -0.415  -7.590   3.042   1.438
      5.88   9.094  -0.408  -7.489   3.001   1.366
      5.96   9.197  -0.400  -7.393   2.962   1.295
      6.06   9.318  -0.389  -7.280   2.918   1.215
      6.16   9.430  -0.378  -7.175   2.877   1.129
      6.26   9.534  -0.367  -7.077   2.841   1.040
      6.38   9.647  -0.354  -6.970   2.803   0.947
      6.50   9.755  -0.339  -6.867   2.768   0.908
      6.61   9.858  -0.324  -6.768   2.736   0.911
      6.74   9.976  -0.304  -6.653   2.701   0.914
      6.86  10.080  -0.285  -6.552   2.672   0.919
      6.98  10.188  -0.264  -6.445   2.643   0.923
      7.12  10.317  -0.236  -6.317   2.610   0.928
      7.24  10.425  -0.212  -6.210   2.584   0.934
      7.36  10.534  -0.186  -6.100   2.558   0.939
      7.48  10.644  -0.159  -5.990   2.533   0.944
      7.62  10.775  -0.127  -5.858   2.504   0.949
      7.74  10.885  -0.098  -5.748   2.481   0.957
      7.86  10.996  -0.069  -5.635   2.458   0.964
      7.98  11.108  -0.038  -5.521   2.435   0.973
      8.11  11.235  -0.003  -5.392   2.411   0.984
      8.22  11.334   0.028  -5.289   2.394   0.974
      8.34  11.439   0.066  -5.178   2.381   0.923
      8.46  11.543   0.104  -5.068   2.370   0.935
      8.58  11.650   0.145  -4.954   2.359   0.953
      8.70  11.759   0.188  -4.837   2.349   0.973
      8.82  11.870   0.234  -4.717   2.340   0.998
      8.92  11.964   0.273  -4.616   2.333   1.023
      9.02  12.060   0.314  -4.511   2.327   1.048
      9.12  12.159   0.357  -4.404   2.322   1.072
      9.22  12.260   0.401  -4.294   2.316   1.100
      9.32  12.363   0.446  -4.181   2.311   1.129
      9.42  12.469   0.492  -4.066   2.305   1.158
      9.52  12.575   0.540  -3.950   2.300   1.165
      9.62  12.679   0.591  -3.834   2.300   1.138
      9.72  12.775   0.645  -3.724   2.306   1.114
      9.82  12.868   0.704  -3.615   2.317   1.100
      9.92  12.958   0.766  -3.507   2.332   1.092
     10.02  13.046   0.829  -3.399   2.350   1.090
     10.11  13.129   0.893  -3.297   2.370   1.091
     10.22  13.218   0.965  -3.185   2.395   1.096
     10.32  13.302   1.037  -3.077   2.421   1.105
     10.42  13.387   1.109  -2.970   2.449   1.114
     10.52  13.472   1.183  -2.861   2.477   1.124
     10.61  13.556   1.256  -2.753   2.505   1.135
     10.72  13.645   1.332  -2.639   2.533   1.148
     10.82  13.733   1.408  -2.527   2.562   1.162
     10.92  13.823   1.483  -2.413   2.589   1.174
     11.02  13.915   1.557  -2.297   2.615   1.185
     11.11  14.006   1.627  -2.185   2.637   1.195
     11.20  14.087   1.688  -2.085   2.656   1.206
     11.30  14.186   1.757  -1.966   2.673   1.207
     11.40  14.288   1.822  -1.845   2.686   1.211
     11.50  14.392   1.884  -1.724   2.695   1.216
     11.62  14.521   1.954  -1.577   2.701   1.222
     11.72  14.631   2.008  -1.455   2.700   1.225
     11.82  14.744   2.058  -1.332   2.694   1.226
     11.92  14.858   2.102  -1.210   2.684   1.227
     12.02  14.974   2.142  -1.089   2.668   1.229
     12.12  15.091   2.178  -0.968   2.647   1.231
     12.20  15.188   2.203  -0.870   2.627   1.232
     12.30  15.308   2.229  -0.751   2.597   1.232
     12.40  15.429   2.250  -0.633   2.561   1.233
     12.50  15.551   2.265  -0.517   2.521   1.232
     12.62  15.705   2.277  -0.374   2.463   1.230
     12.72  15.821   2.279  -0.269   2.413   1.229
     12.82  15.943   2.276  -0.161   2.356   1.227
     12.92  16.066   2.267  -0.055   2.293   1.227
     13.02  16.188   2.253   0.048   2.227   1.228
     13.12  16.310   2.234   0.149   2.156   1.231
     13.22  16.432   2.211   0.248   2.081   1.237
     13.32  16.553   2.184   0.344   2.002   1.242
     13.42  16.672   2.151   0.436   1.920   1.240
     13.52  16.785   2.115   0.521   1.837   1.184
     13.62  16.891   2.076   0.599   1.755   1.113
     13.72  16.985   2.037   0.665   1.678   1.036
     13.84  17.089   1.989   0.737   1.589   0.955
     13.96  17.182   1.942   0.799   1.505   0.865
     14.12  17.290   1.881   0.869   1.403   0.762
     14.28  17.376   1.828   0.922   1.317   0.642
     14.48  17.460   1.771   0.973   1.229   0.509
     14.80  17.542   1.712   1.020   1.139   0.316
     15.50  17.631   1.658   1.075   1.051   0.148
     15.74  17.718   1.603   1.129   0.963   0.430
     15.92  17.804   1.542   1.179   0.871   0.585
     16.08  17.884   1.481   1.223   0.780   0.631
     16.24  17.961   1.415   1.263   0.687   0.628
     16.40  18.035   1.348   1.299   0.594   0.628
     16.56  18.106   1.277   1.332   0.499   0.625
     16.74  18.181   1.195   1.362   0.392   0.621
     16.92  18.251   1.109   1.387   0.284   0.615
     17.12  18.316   1.020   1.405   0.175   0.547
     17.40  18.373   0.935   1.418   0.074   0.367
     19.54  18.314   0.854   1.329   0.028   0.047
     20.04  18.226   0.806   1.229   0.023   0.200
     20.54  18.140   0.755   1.129   0.017   0.200
     21.06  18.049   0.704   1.025   0.011   0.200
     21.58  17.957   0.656   0.921   0.009   0.200
     22.08  17.866   0.614   0.821   0.012   0.200
     22.61  17.769   0.570   0.715   0.016   0.200
     23.12  17.677   0.526   0.613   0.017   0.200
     23.64  17.586   0.477   0.509   0.014   0.200
     24.14  17.498   0.429   0.409   0.010   0.200
     24.66  17.407   0.380   0.306   0.007   0.200
     25.18  17.314   0.332   0.202   0.005   0.200
     25.68  17.226   0.286   0.102   0.003   0.200
     26.24  17.136   0.238  -0.000  -0.000   0.181


==> images/approach/testing/parkplatz_test_2017-03-16-17-26-35_004.txt <==
time x y rx ry velocity
     -0.00   0.000   0.000 -28.150   3.210   0.000
      1.10   0.107   0.000 -28.052   3.167   0.098
      1.30   0.213   0.001 -27.954   3.125   0.531
      1.46   0.326   0.001 -27.851   3.081   0.695
      1.60   0.440   0.003 -27.746   3.036   0.830
      1.73   0.563   0.004 -27.632   2.988   0.950
      1.84   0.681   0.006 -27.524   2.943   1.060
      1.94   0.797   0.008 -27.417   2.898   1.156
      2.04   0.921   0.011 -27.302   2.851   1.246
      2.12   1.027   0.014 -27.204   2.811   1.327
      2.20   1.138   0.017 -27.101   2.769   1.399
      2.28   1.256   0.021 -26.991   2.726   1.469
      2.36   1.379   0.025 -26.877   2.680   1.543
      2.44   1.509   0.030 -26.756   2.633   1.616
      2.50   1.610   0.034 -26.662   2.596   1.678
      2.56   1.713   0.039 -26.565   2.559   1.733
      2.62   1.821   0.044 -26.464   2.520   1.787
      2.68   1.930   0.049 -26.362   2.481   1.841
      2.74   2.045   0.055 -26.255   2.441   1.892
      2.80   2.160   0.062 -26.147   2.401   1.936
      2.86   2.275   0.069 -26.038   2.361   1.939
      2.92   2.392   0.076 -25.928   2.321   1.931
      2.98   2.506   0.084 -25.820   2.283   1.925
      3.04   2.623   0.093 -25.710   2.244   1.925
      3.10   2.737   0.102 -25.602   2.207   1.925
      3.16   2.853   0.112 -25.492   2.169   1.925
      3.23   2.986   0.124 -25.365   2.127   1.934
      3.30   3.123   0.137 -25.234   2.084   1.941
      3.36   3.238   0.148 -25.124   2.049   1.941
      3.42   3.355   0.160 -25.012   2.013   1.941
      3.48   3.470   0.172 -24.902   1.978   1.941
      3.54   3.586   0.185 -24.790   1.942   1.941
      3.60   3.701   0.198 -24.680   1.908   1.941
      3.66   3.818   0.211 -24.568   1.874   1.941
      3.73   3.951   0.227 -24.440   1.835   1.941
      3.80   4.087   0.243 -24.308   1.795   1.941
      3.86   4.202   0.258 -24.197   1.762   1.939
      3.92   4.319   0.272 -24.084   1.729   1.940
      3.98   4.433   0.287 -23.974   1.697   1.941
      4.04   4.550   0.303 -23.860   1.665   1.941
      4.10   4.665   0.319 -23.749   1.633   1.940
      4.16   4.779   0.335 -23.638   1.602   1.939
      4.23   4.916   0.355 -23.504   1.565   1.941
      4.30   5.048   0.374 -23.375   1.530   1.941
      4.36   5.164   0.392 -23.262   1.499   1.941
      4.42   5.278   0.409 -23.150   1.470   1.937
      4.48   5.392   0.427 -23.039   1.441   1.935
      4.54   5.508   0.446 -22.925   1.412   1.935
      4.60   5.621   0.465 -22.814   1.383   1.935
      4.66   5.739   0.485 -22.698   1.355   1.935
      4.73   5.869   0.508 -22.570   1.324   1.935
      4.80   6.003   0.532 -22.437   1.292   1.935
      4.86   6.119   0.553 -22.323   1.265   1.935
      4.92   6.232   0.575 -22.210   1.239   1.935
      4.98   6.345   0.596 -22.098   1.214   1.935
      5.04   6.460   0.619 -21.984   1.189   1.935
      5.10   6.572   0.642 -21.871   1.164   1.935
      5.16   6.687   0.665 -21.757   1.140   1.935
      5.22   6.814   0.692 -21.630   1.113   1.935
      5.28   6.914   0.713 -21.530   1.093   1.935
      5.34   7.028   0.738 -21.415   1.070   1.935
      5.40   7.141   0.763 -21.302   1.048   1.935
      5.46   7.256   0.789 -21.186   1.025   1.935
      5.52   7.367   0.815 -21.074   1.004   1.935
      5.58   7.481   0.841 -20.959   0.983   1.935
      5.64   7.594   0.868 -20.845   0.962   1.949
      5.70   7.708   0.896 -20.729   0.942   1.949
      5.76   7.820   0.923 -20.616   0.922   1.935
      5.82   7.934   0.951 -20.500   0.902   1.935
      5.88   8.045   0.979 -20.387   0.883   1.935
      5.94   8.159   1.008 -20.271   0.864   1.935
      6.00   8.270   1.037 -20.157   0.846   1.935
      6.06   8.384   1.067 -20.041   0.828   1.935
      6.12   8.495   1.097 -19.928   0.811   1.935
      6.18   8.608   1.127 -19.812   0.793   1.935
      6.24   8.720   1.158 -19.697   0.777   1.935
      6.30   8.831   1.190 -19.583   0.761   1.935
      6.36   8.943   1.222 -19.467   0.745   1.935
      6.42   9.054   1.254 -19.352   0.730   1.935
      6.48   9.165   1.286 -19.238   0.716   1.935
      6.54   9.277   1.320 -19.122   0.702   1.935
      6.60   9.387   1.353 -19.007   0.688   1.938
      6.66   9.501   1.388 -18.890   0.674   1.952
      6.73   9.638   1.430 -18.746   0.658   1.952
      6.80   9.761   1.468 -18.619   0.644   1.952
      6.86   9.875   1.503 -18.500   0.630   1.952
      6.92   9.984   1.538 -18.386   0.618   1.952
      6.98  10.097   1.573 -18.269   0.605   1.952
      7.04  10.207   1.608 -18.154   0.593   1.938
      7.10  10.319   1.643 -18.038   0.581   1.935
      7.16  10.428   1.679 -17.923   0.569   1.935
      7.23  10.559   1.722 -17.786   0.556   1.935
      7.30  10.685   1.764 -17.654   0.544   1.935
      7.36  10.796   1.802 -17.537   0.534   1.935
      7.42  10.905   1.839 -17.422   0.525   1.935
      7.48  11.016   1.878 -17.305   0.516   1.935
      7.54  11.124   1.916 -17.190   0.508   1.935
      7.60  11.235   1.955 -17.074   0.500   1.938
      7.66  11.344   1.995 -16.958   0.492   1.952
      7.73  11.471   2.041 -16.823   0.483   1.952
      7.80  11.601   2.088 -16.685   0.474   1.952
      7.86  11.710   2.128 -16.569   0.467   1.952
      7.92  11.821   2.168 -16.451   0.460   1.952
      7.98  11.932   2.209 -16.333   0.453   1.952
      8.04  12.041   2.249 -16.217   0.446   1.952
      8.10  12.149   2.290 -16.101   0.439   1.952
      8.16  12.260   2.331 -15.983   0.433   1.952
      8.23  12.387   2.379 -15.849   0.426   1.952
      8.30  12.516   2.427 -15.711   0.418   1.949
      8.36  12.623   2.468 -15.596   0.413   1.935
      8.42  12.733   2.510 -15.479   0.407   1.935
      8.48  12.840   2.552 -15.363   0.402   1.935
      8.54  12.949   2.595 -15.246   0.398   1.935
      8.60  13.056   2.637 -15.131   0.394   1.938
      8.66  13.166   2.681 -15.013   0.391   1.952
      8.73  13.296   2.734 -14.873   0.386   1.952
      8.80  13.419   2.783 -14.741   0.383   1.952
      8.86  13.528   2.828 -14.622   0.380   1.952
      8.92  13.636   2.872 -14.506   0.377   1.952
      8.98  13.744   2.916 -14.390   0.374   1.952
      9.04  13.852   2.960 -14.273   0.371   1.940
      9.10  13.960   3.004 -14.157   0.368   1.935
      9.16  14.067   3.047 -14.041   0.364   1.935
      9.23  14.190   3.096 -13.909   0.360   1.935
      9.30  14.320   3.146 -13.770   0.354   1.935
      9.36  14.427   3.188 -13.654   0.349   1.935
      9.42  14.538   3.230 -13.537   0.343   1.943
      9.48  14.646   3.271 -13.421   0.337   1.952
      9.54  14.755   3.312 -13.304   0.331   1.952
      9.60  14.866   3.353 -13.186   0.325   1.952
      9.66  14.975   3.394 -13.070   0.319   1.952
      9.73  15.103   3.442 -12.933   0.311   1.952
      9.80  15.231   3.489 -12.797   0.304   1.952
      9.86  15.341   3.530 -12.680   0.297   1.952
      9.92  15.452   3.571 -12.562   0.290   1.957
      9.98  15.562   3.611 -12.446   0.283   1.960
     10.04  15.671   3.652 -12.329   0.276   1.960
     10.10  15.783   3.692 -12.210   0.268   1.960
     10.16  15.892   3.733 -12.094   0.261   1.960
     10.23  16.022   3.780 -11.956   0.253   1.960
     10.30  16.149   3.827 -11.820   0.245   1.960
     10.36  16.261   3.868 -11.702   0.238   1.960
     10.42  16.371   3.909 -11.585   0.231   1.960
     10.48  16.482   3.950 -11.467   0.224   1.960
     10.54  16.592   3.990 -11.350   0.217   1.960
     10.60  16.703   4.031 -11.232   0.210   1.960
     10.66  16.813   4.071 -11.115   0.203   1.960
     10.73  16.939   4.118 -10.980   0.195   1.953
     10.80  17.069   4.166 -10.842   0.187   1.950
     10.86  17.178   4.206 -10.727   0.180   1.949
     10.92  17.288   4.247 -10.609   0.174   1.949
     10.98  17.398   4.289 -10.491   0.168   1.949
     11.04  17.507   4.330 -10.375   0.162   1.948
     11.10  17.617   4.372 -10.258   0.156   1.948
     11.16  17.725   4.413 -10.142   0.150   1.948
     11.22  17.846   4.460 -10.013   0.145   1.947
     11.28  17.943   4.497  -9.909   0.140   1.947
     11.34  18.051   4.539  -9.793   0.135   1.913
     11.40  18.155   4.580  -9.682   0.131   1.866
     11.46  18.255   4.620  -9.573   0.127   1.816
     11.52  18.355   4.659  -9.467   0.123   1.761
     11.58  18.449   4.697  -9.365   0.120   1.706
     11.66  18.571   4.746  -9.233   0.116   1.651
     11.73  18.676   4.789  -9.120   0.114   1.591
     11.80  18.773   4.830  -9.015   0.112   1.526
     11.88  18.881   4.876  -8.897   0.111   1.459
     11.96  18.983   4.920  -8.787   0.111   1.387
     12.04  19.078   4.963  -8.682   0.111   1.316
     12.14  19.193   5.010  -8.558   0.109   1.241
     12.23  19.289   5.049  -8.454   0.106   1.163
     12.34  19.400   5.093  -8.335   0.102   1.080
     12.44  19.494   5.128  -8.235   0.097   0.991
     12.56  19.596   5.166  -8.126   0.091   0.913
     12.68  19.698   5.202  -8.019   0.083   0.902
     12.80  19.800   5.237  -7.911   0.074   0.902
     12.92  19.903   5.271  -7.803   0.063   0.903
     13.04  20.007   5.303  -7.695   0.051   0.903
     13.16  20.111   5.335  -7.587   0.039   0.904
     13.28  20.215   5.365  -7.480   0.025   0.905
     13.40  20.319   5.394  -7.372   0.010   0.906
     13.52  20.425   5.423  -7.264  -0.006   0.907
     13.64  20.530   5.450  -7.156  -0.023   0.908
     13.76  20.635   5.477  -7.049  -0.041   0.910
     13.88  20.742   5.502  -6.942  -0.061   0.911
     14.00  20.849   5.527  -6.834  -0.081   0.913
     14.12  20.957   5.550  -6.726  -0.103   0.916
     14.23  21.055   5.571  -6.628  -0.123   0.919
     14.34  21.155   5.590  -6.528  -0.146   0.922
     14.46  21.265   5.610  -6.419  -0.172   0.927
     14.58  21.375   5.627  -6.311  -0.200   0.933
     14.70  21.487   5.643  -6.202  -0.230   0.939
     14.82  21.599   5.657  -6.094  -0.262   0.947
     14.94  21.714   5.670  -5.984  -0.297   0.957
     15.06  21.829   5.680  -5.874  -0.334   0.968
     15.18  21.947   5.689  -5.763  -0.373   0.980
     15.30  22.063   5.694  -5.654  -0.414   0.974
     15.42  22.174   5.694  -5.553  -0.459   0.922
     15.54  22.287   5.692  -5.450  -0.506   0.937
     15.66  22.402   5.688  -5.346  -0.555   0.956
     15.78  22.518   5.684  -5.242  -0.606   0.978
     15.88  22.618   5.679  -5.152  -0.651   1.000
     15.98  22.720   5.673  -5.061  -0.697   1.021
     16.08  22.824   5.667  -4.968  -0.744   1.042
     16.18  22.930   5.660  -4.874  -0.793   1.065
     16.28  23.039   5.653  -4.776  -0.843   1.087
     16.38  23.150   5.647  -4.677  -0.893   1.111
     16.48  23.263   5.641  -4.576  -0.944   1.135
     16.58  23.379   5.636  -4.472  -0.995   1.161
     16.68  23.495   5.629  -4.368  -1.048   1.164
     16.78  23.608   5.619  -4.269  -1.102   1.137
     16.88  23.718   5.603  -4.174  -1.161   1.117
     16.98  23.828   5.584  -4.081  -1.223   1.102
     17.08  23.935   5.561  -3.993  -1.287   1.094
     17.18  24.040   5.534  -3.907  -1.353   1.090
     17.28  24.145   5.506  -3.822  -1.421   1.090
     17.38  24.250   5.475  -3.738  -1.491   1.094
     17.48  24.355   5.443  -3.655  -1.563   1.101
     17.58  24.461   5.409  -3.572  -1.636   1.108
     17.68  24.567   5.376  -3.487  -1.710   1.116
     17.78  24.675   5.343  -3.402  -1.783   1.124
     17.88  24.783   5.311  -3.316  -1.856   1.134
     17.98  24.893   5.280  -3.227  -1.928   1.141
     18.08  25.005   5.252  -3.136  -1.998   1.146
     18.18  25.117   5.227  -3.043  -2.066   1.152
     18.28  25.232   5.206  -2.947  -2.131   1.156
     18.38  25.346   5.189  -2.849  -2.193   1.160
     18.48  25.461   5.176  -2.748  -2.251   1.162
     18.58  25.577   5.167  -2.646  -2.305   1.164
     18.68  25.694   5.163  -2.541  -2.356   1.166
     18.78  25.810   5.164  -2.434  -2.401   1.166
     18.88  25.926   5.170  -2.325  -2.443   1.168
     18.98  26.043   5.181  -2.214  -2.480   1.169
     19.08  26.160   5.196  -2.100  -2.512   1.171
     19.18  26.275   5.216  -1.986  -2.540   1.172
     19.28  26.389   5.241  -1.872  -2.563   1.174
     19.38  26.504   5.270  -1.756  -2.582   1.180
     19.48  26.617   5.303  -1.639  -2.597   1.182
     19.58  26.728   5.342  -1.521  -2.606   1.181
     19.68  26.839   5.386  -1.402  -2.610   1.181
     19.78  26.946   5.435  -1.285  -2.609   1.182
     19.88  27.051   5.488  -1.167  -2.602   1.181
     19.98  27.153   5.547  -1.049  -2.589   1.180
     20.08  27.253   5.611  -0.933  -2.570   1.177
     20.18  27.348   5.679  -0.818  -2.546   1.176
     20.28  27.441   5.752  -0.704  -2.517   1.176
     20.38  27.530   5.828  -0.592  -2.482   1.176
     20.48  27.616   5.910  -0.480  -2.442   1.176
     20.58  27.697   5.994  -0.372  -2.397   1.176
     20.68  27.776   6.082  -0.265  -2.348   1.182
     20.78  27.854   6.172  -0.157  -2.297   1.195
     20.88  27.930   6.265  -0.050  -2.243   1.201
     20.98  28.002   6.361   0.054  -2.183   1.203
     21.08  28.070   6.461   0.157  -2.119   1.201
     21.18  28.133   6.564   0.255  -2.050   1.201
     21.28  28.190   6.668   0.350  -1.977   1.200
     21.38  28.244   6.774   0.441  -1.902   1.183
     21.48  28.298   6.872   0.530  -1.834   1.115
     21.58  28.345   6.965   0.610  -1.768   1.041
     21.70  28.391   7.071   0.695  -1.689   0.960
     21.82  28.428   7.168   0.768  -1.615   0.873
     21.96  28.462   7.272   0.840  -1.533   0.776
     22.12  28.489   7.374   0.906  -1.450   0.665
     22.30  28.510   7.479   0.968  -1.363   0.593
     22.48  28.525   7.584   1.024  -1.273   0.589
     22.66  28.535   7.689   1.075  -1.180   0.587
     22.84  28.540   7.795   1.121  -1.085   0.586
     23.02  28.541   7.900   1.164  -0.989   0.586
     23.20  28.537   8.005   1.203  -0.891   0.585
     23.38  28.529   8.110   1.238  -0.792   0.585
     23.56  28.517   8.215   1.269  -0.691   0.585
     23.73  28.502   8.315   1.295  -0.594   0.586
     23.92  28.482   8.420   1.319  -0.489   0.571
     24.16  28.459   8.521   1.338  -0.388   0.431
     26.08  28.380   8.585   1.292  -0.297   0.053
     26.58  28.282   8.567   1.194  -0.274   0.200
     27.10  28.180   8.547   1.093  -0.252   0.200
     27.60  28.082   8.526   0.995  -0.232   0.200
     28.10  27.984   8.505   0.897  -0.212   0.200
     28.62  27.882   8.484   0.795  -0.191   0.200
     29.12  27.784   8.465   0.698  -0.168   0.200
     29.64  27.682   8.445   0.596  -0.146   0.200
     30.14  27.584   8.424   0.498  -0.126   0.200
     30.66  27.483   8.402   0.396  -0.105   0.200
     31.18  27.380   8.384   0.295  -0.081   0.200
     31.70  27.278   8.366   0.194  -0.056   0.200
     32.26  27.177   8.347   0.094  -0.033   0.183
     34.68  27.077   8.340  -0.000  -0.000   0.041


==> images/approach/testing/parkplatz_test_2017-03-16-17-52-01_002.txt <==
time x y rx ry velocity
     -0.01   0.000   0.000 -27.251  14.722   0.000
      5.85   0.107   0.000 -27.175  14.647   0.018
      6.05   0.213   0.001 -27.100  14.573   0.529
      6.21   0.323   0.002 -27.020  14.496   0.691
      6.35   0.439   0.004 -26.936  14.416   0.827
      6.47   0.553   0.007 -26.854  14.338   0.944
      6.57   0.657   0.010 -26.778  14.266   1.043
      6.67   0.770   0.013 -26.696  14.189   1.133
      6.77   0.893   0.017 -26.606  14.105   1.223
      6.85   0.997   0.021 -26.530  14.035   1.304
      6.93   1.106   0.025 -26.449  13.961   1.376
      7.01   1.223   0.031 -26.362  13.882   1.448
      7.09   1.344   0.037 -26.272  13.801   1.520
      7.17   1.470   0.043 -26.178  13.717   1.591
      7.23   1.570   0.049 -26.103  13.651   1.655
      7.29   1.672   0.055 -26.026  13.583   1.709
      7.35   1.779   0.062 -25.946  13.513   1.763
      7.41   1.887   0.070 -25.863  13.442   1.816
      7.47   1.998   0.078 -25.779  13.369   1.871
      7.53   2.114   0.087 -25.690  13.294   1.925
      7.59   2.232   0.096 -25.600  13.218   1.979
      7.65   2.354   0.106 -25.506  13.139   2.033
      7.71   2.478   0.118 -25.410  13.059   2.087
      7.77   2.605   0.129 -25.312  12.978   2.140
      7.83   2.737   0.142 -25.209  12.894   2.195
      7.89   2.872   0.156 -25.103  12.809   2.248
      7.95   3.008   0.171 -24.996  12.724   2.303
      8.01   3.150   0.187 -24.884  12.635   2.357
      8.07   3.293   0.204 -24.771  12.546   2.411
      8.13   3.439   0.222 -24.655  12.456   2.464
      8.17   3.540   0.235 -24.574  12.394   2.510
      8.21   3.640   0.248 -24.494  12.333   2.546
      8.25   3.743   0.262 -24.411  12.270   2.582
      8.29   3.845   0.276 -24.328  12.208   2.617
      8.33   3.951   0.291 -24.242  12.144   2.654
      8.38   4.074   0.309 -24.143  12.071   2.690
      8.43   4.219   0.331 -24.025  11.984   2.733
      8.47   4.329   0.347 -23.935  11.918   2.774
      8.51   4.442   0.365 -23.843  11.851   2.808
      8.55   4.552   0.382 -23.753  11.785   2.842
      8.59   4.667   0.400 -23.659  11.717   2.876
      8.63   4.784   0.418 -23.563  11.648   2.910
      8.67   4.898   0.437 -23.468  11.580   2.944
      8.71   5.014   0.455 -23.373  11.512   2.978
      8.75   5.134   0.475 -23.274  11.441   3.000
      8.79   5.250   0.494 -23.178  11.373   3.000
      8.83   5.370   0.514 -23.079  11.303   3.000
      8.88   5.499   0.535 -22.973  11.227   3.000
      8.91   5.606   0.553 -22.884  11.164   3.000
      8.95   5.726   0.574 -22.785  11.094   3.000
      8.99   5.843   0.594 -22.687  11.026   3.000
      9.03   5.963   0.614 -22.588  10.956   3.000
      9.07   6.079   0.635 -22.491  10.889   3.000
      9.11   6.198   0.656 -22.392  10.820   3.000
      9.15   6.317   0.677 -22.292  10.751   3.000
      9.19   6.436   0.698 -22.193  10.682   3.000
      9.23   6.552   0.719 -22.096  10.615   3.000
      9.27   6.671   0.742 -21.995  10.548   3.000
      9.31   6.787   0.764 -21.897  10.481   3.000
      9.35   6.906   0.787 -21.797  10.413   3.000
      9.39   7.023   0.809 -21.699  10.347   3.000
      9.43   7.141   0.832 -21.598  10.280   3.000
      9.47   7.260   0.855 -21.497  10.213   3.000
      9.51   7.376   0.878 -21.399  10.147   3.000
      9.55   7.495   0.902 -21.298  10.080   3.000
      9.59   7.613   0.926 -21.197  10.014   3.000
      9.63   7.730   0.949 -21.098   9.948   3.000
      9.67   7.849   0.973 -20.997   9.882   3.000
      9.71   7.965   0.997 -20.898   9.816   3.000
      9.75   8.084   1.021 -20.796   9.750   3.000
      9.79   8.200   1.045 -20.696   9.685   3.000
      9.83   8.319   1.070 -20.595   9.619   3.000
      9.88   8.445   1.097 -20.487   9.549   3.000
      9.91   8.552   1.119 -20.395   9.490   3.000
      9.95   8.671   1.144 -20.293   9.424   3.000
      9.99   8.789   1.170 -20.191   9.359   3.000
     10.03   8.905   1.195 -20.092   9.295   3.000
     10.07   9.023   1.220 -19.990   9.230   3.000
     10.11   9.138   1.246 -19.890   9.166   3.000
     10.15   9.257   1.272 -19.788   9.101   3.000
     10.19   9.373   1.297 -19.687   9.038   3.000
     10.23   9.491   1.324 -19.585   8.973   3.000
     10.27   9.609   1.350 -19.482   8.909   3.000
     10.31   9.724   1.376 -19.382   8.846   3.000
     10.35   9.842   1.403 -19.279   8.782   3.000
     10.39   9.959   1.430 -19.178   8.718   3.000
     10.43  10.074   1.456 -19.077   8.656   3.000
     10.47  10.193   1.484 -18.974   8.592   3.000
     10.51  10.311   1.511 -18.871   8.528   3.000
     10.55  10.426   1.538 -18.770   8.466   3.000
     10.59  10.545   1.565 -18.667   8.402   3.000
     10.63  10.659   1.592 -18.567   8.340   3.000
     10.67  10.777   1.619 -18.464   8.276   3.000
     10.71  10.896   1.646 -18.361   8.212   3.000
     10.75  11.011   1.672 -18.261   8.149   3.000
     10.79  11.130   1.699 -18.157   8.085   3.000
     10.83  11.245   1.725 -18.057   8.022   3.000
     10.87  11.366   1.753 -17.952   7.956   3.000
     10.91  11.478   1.778 -17.855   7.895   3.000
     10.95  11.596   1.804 -17.752   7.831   3.000
     10.99  11.714   1.831 -17.650   7.766   3.000
     11.03  11.829   1.856 -17.550   7.703   3.000
     11.07  11.947   1.883 -17.448   7.639   3.000
     11.11  12.066   1.909 -17.345   7.574   3.000
     11.15  12.184   1.935 -17.243   7.510   3.000
     11.19  12.300   1.962 -17.142   7.446   3.000
     11.23  12.416   1.987 -17.042   7.383   3.000
     11.27  12.534   2.014 -16.940   7.318   3.000
     11.31  12.652   2.040 -16.837   7.254   3.000
     11.35  12.767   2.066 -16.737   7.191   3.000
     11.39  12.883   2.092 -16.636   7.127   3.000
     11.43  13.002   2.118 -16.534   7.063   3.000
     11.47  13.120   2.144 -16.432   6.998   3.000
     11.51  13.235   2.170 -16.332   6.935   3.000
     11.55  13.353   2.196 -16.229   6.871   3.000
     11.59  13.472   2.223 -16.127   6.806   3.000
     11.63  13.587   2.249 -16.027   6.743   3.000
     11.67  13.705   2.276 -15.924   6.679   3.000
     11.71  13.823   2.303 -15.821   6.615   3.000
     11.75  13.939   2.330 -15.720   6.552   3.000
     11.79  14.056   2.357 -15.618   6.489   3.000
     11.83  14.173   2.384 -15.515   6.426   3.000
     11.88  14.299   2.413 -15.406   6.358   3.000
     11.91  14.405   2.439 -15.312   6.301   3.000
     11.95  14.523   2.467 -15.209   6.238   3.000
     11.99  14.641   2.495 -15.106   6.175   3.000
     12.03  14.756   2.522 -15.005   6.114   3.000
     12.07  14.873   2.551 -14.901   6.051   3.000
     12.11  14.991   2.579 -14.798   5.988   3.000
     12.15  15.106   2.608 -14.696   5.927   3.000
     12.19  15.223   2.636 -14.593   5.865   3.000
     12.23  15.340   2.666 -14.489   5.803   3.000
     12.27  15.455   2.695 -14.387   5.743   3.000
     12.31  15.572   2.726 -14.282   5.682   3.000
     12.36  15.692   2.757 -14.175   5.621   3.000
     12.39  15.804   2.787 -14.074   5.563   3.000
     12.43  15.918   2.819 -13.971   5.504   3.000
     12.47  16.035   2.851 -13.866   5.445   3.000
     12.51  16.152   2.883 -13.760   5.386   3.000
     12.55  16.265   2.915 -13.657   5.328   3.000
     12.59  16.382   2.948 -13.551   5.269   3.000
     12.63  16.495   2.980 -13.448   5.212   3.000
     12.67  16.612   3.013 -13.342   5.154   3.000
     12.71  16.729   3.047 -13.235   5.095   3.000
     12.75  16.842   3.079 -13.132   5.038   3.000
     12.79  16.958   3.113 -13.026   4.980   3.000
     12.83  17.075   3.147 -12.919   4.922   3.000
     12.88  17.195   3.182 -12.809   4.862   3.000
     12.91  17.302   3.213 -12.711   4.809   3.000
     12.95  17.419   3.248 -12.604   4.751   3.000
     12.99  17.535   3.282 -12.497   4.694   3.000
     13.03  17.648   3.316 -12.393   4.638   3.000
     13.07  17.764   3.351 -12.287   4.581   3.000
     13.11  17.880   3.386 -12.179   4.524   3.000
     13.15  17.993   3.420 -12.075   4.469   3.000
     13.19  18.107   3.454 -11.970   4.413   3.000
     13.23  18.223   3.490 -11.863   4.357   3.000
     13.27  18.338   3.525 -11.756   4.300   3.000
     13.31  18.454   3.561 -11.649   4.245   3.000
     13.35  18.567   3.597 -11.543   4.190   2.992
     13.39  18.680   3.634 -11.437   4.136   2.958
     13.43  18.790   3.669 -11.334   4.084   2.920
     13.47  18.902   3.706 -11.229   4.032   2.926
     13.51  19.013   3.743 -11.124   3.980   2.954
     13.55  19.126   3.781 -11.017   3.927   2.970
     13.59  19.239   3.819 -10.910   3.874   2.940
     13.63  19.347   3.856 -10.807   3.824   2.926
     13.67  19.458   3.894 -10.702   3.772   2.904
     13.71  19.568   3.931 -10.597   3.722   2.873
     13.75  19.673   3.968 -10.497   3.674   2.841
     13.79  19.781   4.006 -10.393   3.625   2.807
     13.83  19.884   4.043 -10.294   3.578   2.772
     13.88  19.998   4.084 -10.184   3.527   2.736
     13.93  20.139   4.136 -10.048   3.465   2.691
     13.97  20.239   4.173  -9.951   3.421   2.647
     14.01  20.337   4.211  -9.855   3.378   2.611
     14.05  20.432   4.247  -9.762   3.337   2.575
     14.09  20.527   4.284  -9.668   3.296   2.539
     14.15  20.665   4.339  -9.532   3.237   2.494
     14.21  20.801   4.393  -9.397   3.181   2.439
     14.27  20.935   4.448  -9.263   3.125   2.385
     14.33  21.063   4.502  -9.135   3.073   2.330
     14.39  21.190   4.556  -9.006   3.022   2.278
     14.45  21.312   4.609  -8.883   2.974   2.225
     14.51  21.430   4.660  -8.762   2.927   2.173
     14.57  21.549   4.712  -8.642   2.880   2.119
     14.63  21.661   4.762  -8.527   2.837   2.064
     14.69  21.769   4.812  -8.415   2.795   2.011
     14.75  21.877   4.861  -8.304   2.755   1.957
     14.81  21.981   4.911  -8.195   2.716   1.903
     14.88  22.085   4.961  -8.086   2.678   1.847
     14.93  22.176   5.005  -7.990   2.646   1.794
     14.99  22.271   5.052  -7.890   2.612   1.741
     15.05  22.361   5.097  -7.794   2.581   1.687
     15.13  22.476   5.156  -7.671   2.541   1.626
     15.21  22.590   5.209  -7.553   2.498   1.558
     15.29  22.700   5.254  -7.443   2.453   1.489
     15.38  22.812   5.297  -7.333   2.405   1.421
     15.45  22.908   5.332  -7.241   2.362   1.354
     15.53  23.005   5.364  -7.149   2.316   1.288
     15.63  23.121   5.400  -7.041   2.260   1.211
     15.73  23.230   5.429  -6.944   2.204   1.125
     15.83  23.331   5.454  -6.855   2.150   1.035
     15.95  23.442   5.477  -6.759   2.088   0.948
     16.07  23.553   5.496  -6.668   2.024   0.931
     16.19  23.666   5.511  -6.577   1.955   0.941
     16.31  23.779   5.522  -6.489   1.883   0.955
     16.43  23.894   5.530  -6.401   1.807   0.971
     16.55  24.013   5.533  -6.315   1.726   0.985
     16.67  24.125   5.529  -6.238   1.644   0.934
     16.79  24.238   5.523  -6.162   1.560   0.937
     16.91  24.351   5.515  -6.088   1.475   0.956
     17.03  24.468   5.506  -6.011   1.386   0.974
     17.15  24.587   5.496  -5.934   1.295   0.991
     17.25  24.686   5.488  -5.869   1.219   1.006
     17.35  24.789   5.480  -5.802   1.142   1.017
     17.45  24.891   5.474  -5.734   1.065   1.028
     17.55  24.994   5.468  -5.665   0.988   1.036
     17.65  25.099   5.463  -5.594   0.911   1.049
     17.75  25.205   5.459  -5.521   0.833   1.059
     17.85  25.311   5.457  -5.447   0.757   1.071
     17.95  25.420   5.455  -5.371   0.679   1.084
     18.05  25.530   5.455  -5.294   0.601   1.098
     18.15  25.642   5.455  -5.214   0.523   1.114
     18.25  25.755   5.457  -5.132   0.445   1.130
     18.35  25.870   5.461  -5.049   0.366   1.149
     18.45  25.986   5.465  -4.963   0.287   1.170
     18.55  26.102   5.467  -4.880   0.207   1.155
     18.65  26.214   5.464  -4.802   0.125   1.130
     18.75  26.325   5.456  -4.728   0.042   1.113
     18.85  26.436   5.445  -4.658  -0.044   1.100
     18.95  26.543   5.429  -4.593  -0.131   1.092
     19.05  26.650   5.409  -4.531  -0.221   1.090
     19.15  26.757   5.384  -4.473  -0.314   1.094
     19.25  26.864   5.356  -4.417  -0.409   1.102
     19.35  26.970   5.324  -4.364  -0.506   1.114
     19.45  27.078   5.292  -4.310  -0.605   1.124
     19.55  27.186   5.259  -4.256  -0.705   1.136
     19.65  27.297   5.227  -4.201  -0.805   1.150
     19.75  27.408   5.194  -4.145  -0.907   1.162
     19.85  27.522   5.164  -4.086  -1.009   1.172
     19.95  27.637   5.135  -4.024  -1.110   1.182
     20.05  27.753   5.111  -3.959  -1.209   1.186
     20.15  27.870   5.091  -3.890  -1.306   1.190
     20.25  27.988   5.075  -3.817  -1.400   1.191
     20.35  28.106   5.065  -3.740  -1.491   1.192
     20.45  28.226   5.061  -3.658  -1.578   1.189
     20.55  28.345   5.063  -3.573  -1.660   1.186
     20.65  28.463   5.070  -3.484  -1.738   1.186
     20.75  28.580   5.084  -3.391  -1.811   1.183
     20.85  28.696   5.103  -3.295  -1.879   1.180
     20.95  28.811   5.128  -3.196  -1.943   1.179
     21.05  28.926   5.158  -3.093  -2.002   1.180
     21.15  29.038   5.194  -2.988  -2.056   1.180
     21.25  29.150   5.234  -2.881  -2.106   1.181
     21.35  29.259   5.279  -2.772  -2.152   1.184
     21.45  29.367   5.328  -2.661  -2.192   1.183
     21.55  29.472   5.383  -2.548  -2.227   1.183
     21.65  29.573   5.442  -2.434  -2.257   1.183
     21.75  29.672   5.506  -2.318  -2.281   1.182
     21.85  29.769   5.575  -2.201  -2.300   1.181
     21.95  29.861   5.649  -2.084  -2.313   1.180
     22.05  29.950   5.726  -1.967  -2.320   1.179
     22.15  30.034   5.808  -1.849  -2.323   1.179
     22.25  30.116   5.893  -1.731  -2.319   1.180
     22.35  30.193   5.982  -1.613  -2.311   1.180
     22.45  30.267   6.075  -1.496  -2.297   1.179
     22.55  30.335   6.171  -1.380  -2.277   1.178
     22.65  30.399   6.270  -1.264  -2.252   1.178
     22.75  30.460   6.372  -1.150  -2.222   1.184
     22.85  30.520   6.475  -1.034  -2.191   1.198
     22.95  30.576   6.581  -0.920  -2.156   1.203
     23.05  30.629   6.690  -0.805  -2.115   1.205
     23.15  30.676   6.801  -0.694  -2.070   1.205
     23.25  30.718   6.914  -0.585  -2.020   1.205
     23.35  30.756   7.028  -0.477  -1.965   1.206
     23.45  30.789   7.142  -0.373  -1.908   1.190
     23.55  30.826   7.248  -0.273  -1.858   1.121
     23.65  30.856   7.348  -0.180  -1.808   1.048
     23.77  30.883   7.462  -0.081  -1.747   0.967
     23.89  30.903   7.565   0.006  -1.687   0.879
     24.03  30.918   7.674   0.092  -1.621   0.783
     24.20  30.926   7.783   0.175  -1.549   0.672
     24.38  30.928   7.893   0.254  -1.473   0.595
     24.55  30.923   7.995   0.322  -1.397   0.590
     24.73  30.912   8.100   0.389  -1.315   0.588
     24.91  30.896   8.204   0.451  -1.230   0.586
     25.09  30.876   8.307   0.510  -1.142   0.585
     25.27  30.852   8.410   0.564  -1.052   0.585
     25.47  30.823   8.512   0.617  -0.959   0.533
     25.77  30.791   8.612   0.664  -0.866   0.348
     27.67  30.694   8.634   0.610  -0.782   0.053
     28.17  30.594   8.620   0.530  -0.722   0.200
     28.67  30.495   8.611   0.453  -0.658   0.200
     29.19  30.391   8.603   0.374  -0.590   0.200
     29.71  30.287   8.595   0.295  -0.523   0.200
     30.23  30.184   8.586   0.215  -0.456   0.200
     30.75  30.080   8.576   0.134  -0.391   0.200
     31.25  29.981   8.566   0.057  -0.327   0.200
     31.75  29.881   8.558  -0.020  -0.263   0.200
     32.27  29.777   8.549  -0.100  -0.197   0.200
     32.77  29.678   8.541  -0.176  -0.132   0.200
     33.29  29.574   8.534  -0.254  -0.063   0.200
     33.79  29.474   8.528  -0.330   0.002   0.200
     34.31  29.371   8.522  -0.407   0.071   0.199
     35.29  29.271   8.520  -0.480   0.140   0.102
     40.11  29.364   8.556  -0.388   0.100   0.021
     43.17  29.454   8.601  -0.293   0.068   0.033
     46.17  29.542   8.648  -0.196   0.040   0.033
     48.95  29.627   8.701  -0.099   0.017   0.036
     51.89  29.710   8.759  -0.000  -0.000   0.034

